Multiscale Combinatorial Grouping for Image Segmentation and Object Proposal Generation

We propose a unified approach for bottom-up hierarchical image segmentation and object proposal generation for recognition, called Multiscale Combinatorial Grouping (MCG). For this purpose, we first develop a fast normalized cuts algorithm. We then propose a high-performance hierarchical segmenter that makes effective use of multiscale information. Finally, we propose a grouping strategy that combines our multiscale regions into highly-accurate object proposals by exploring efficiently their combinatorial space. We also present Single-scale Combinatorial Grouping (SCG), a faster version of MCG that produces competitive proposals in under five second per image. We conduct an extensive and comprehensive empirical validation on the BSDS500, SegVOC12, SBD, and COCO datasets, showing that MCG produces state-of-the-art contours, hierarchical regions, and object proposals.

==> data/hier_object/QuadTree_J_nr.txt <==
n_regs	J
1	4.224518e-01
1.943467e+00	5.540521e-01
2.872801e+00	6.251907e-01
3.753966e+00	6.720667e-01
4.605423e+00	7.040749e-01
5.420681e+00	7.282005e-01
6.966109e+00	7.611147e-01
8.409576e+00	7.825619e-01
9.767811e+00	7.976199e-01
1.103980e+01	8.086407e-01
1.223017e+01	8.169615e-01
1.335189e+01	8.233995e-01
1.441059e+01	8.285076e-01
2.760802e+01	8.532639e-01


==> data/hier_object/ucm_all_2k_J_nr.txt <==
n_regs	J
1	7.246473e-01
1.956735e+00	8.538177e-01
2.870061e+00	9.014095e-01
3.730603e+00	9.242922e-01
4.530286e+00	9.368763e-01
5.284396e+00	9.444834e-01
6.652005e+00	9.527451e-01
7.844967e+00	9.569578e-01
8.895587e+00	9.594324e-01
9.827228e+00	9.609547e-01
1.065575e+01	9.619537e-01
1.137280e+01	9.626446e-01
1.199841e+01	9.631394e-01
1.694736e+01	9.650269e-01


==> data/hier_object/ucm_multi_2k_J_nr.txt <==
n_regs	J
1	6.447092e-01
1.953706e+00	7.885408e-01
2.870782e+00	8.490927e-01
3.744880e+00	8.817792e-01
4.582204e+00	9.015320e-01
5.375397e+00	9.144110e-01
6.831699e+00	9.296532e-01
8.157773e+00	9.379796e-01
9.347130e+00	9.430710e-01
1.043712e+01	9.463791e-01
1.141650e+01	9.486046e-01
1.231584e+01	9.501764e-01
1.312720e+01	9.513247e-01
2.133069e+01	9.557416e-01


==> data/hier_object/ucm_reg_distr.txt <==
n_regs	s1	s2	s3	s4	s5	s6
1	2.132968e+01	3.756850e+01	5.294202e+01	6.762331e+01	8.296798e+01	100
1.956735e+00	2.573703e+01	4.363208e+01	5.979511e+01	7.418927e+01	8.726415e+01	100
2.870061e+00	2.810412e+01	4.662580e+01	6.297673e+01	7.684036e+01	8.909603e+01	100
3.730603e+00	3.017241e+01	4.945879e+01	6.539354e+01	7.900108e+01	9.026983e+01	100
4.530286e+00	3.179257e+01	5.125903e+01	6.735110e+01	8.056855e+01	9.151625e+01	100
5.284396e+00	3.287757e+01	5.277823e+01	6.887724e+01	8.170951e+01	9.207740e+01	100
6.652005e+00	3.485528e+01	5.530190e+01	7.106341e+01	8.347317e+01	9.296694e+01	100
7.844967e+00	3.614721e+01	5.688733e+01	7.250584e+01	8.454694e+01	9.366325e+01	100
8.895587e+00	3.700431e+01	5.786291e+01	7.353199e+01	8.538147e+01	9.415551e+01	100
9.827228e+00	3.791201e+01	5.904875e+01	7.464559e+01	8.602624e+01	9.445570e+01	100
1.065575e+01	3.865227e+01	5.986033e+01	7.536508e+01	8.662011e+01	9.480829e+01	100
1.137280e+01	3.934491e+01	6.049531e+01	7.588354e+01	8.697422e+01	9.490229e+01	100
1.199841e+01	3.967210e+01	6.111639e+01	7.644627e+01	8.732166e+01	9.509598e+01	100
1.694736e+01	4.220044e+01	6.397505e+01	7.902360e+01	8.921311e+01	9.598172e+01	100


==> data/hier_object/ucm_scale_1_J_nr.txt <==
n_regs	J
1	6.216823e-01
1.959908e+00	7.639592e-01
2.883473e+00	8.269881e-01
3.769686e+00	8.615603e-01
4.607153e+00	8.832586e-01
5.403663e+00	8.976903e-01
6.894433e+00	9.153959e-01
8.244592e+00	9.254123e-01
9.483848e+00	9.316916e-01
1.061840e+01	9.358453e-01
1.166945e+01	9.387610e-01
1.262907e+01	9.408895e-01
1.350822e+01	9.424690e-01
2.477113e+01	9.489746e-01


==> data/hier_object/ucm_scale_2_J_nr.txt <==
n_regs	J
1	6.264866e-01
1.953706e+00	7.699870e-01
2.861552e+00	8.327354e-01
3.734497e+00	8.675134e-01
4.552928e+00	8.888854e-01
5.331122e+00	9.030467e-01
6.766657e+00	9.201564e-01
8.065619e+00	9.297465e-01
9.237093e+00	9.356893e-01
1.028685e+01	9.396607e-01
1.124531e+01	9.423952e-01
1.211249e+01	9.443867e-01
1.289342e+01	9.458536e-01
2.221892e+01	9.518122e-01


==> data/hier_object/ucm_scale_3_J_nr.txt <==
n_regs	J
1	6.294751e-01
1.937698e+00	7.725271e-01
2.825786e+00	8.335287e-01
3.662821e+00	8.669948e-01
4.450389e+00	8.872411e-01
5.191953e+00	9.006240e-01
6.534612e+00	9.166253e-01
7.715316e+00	9.253787e-01
8.767811e+00	9.307019e-01
9.714018e+00	9.341796e-01
1.056172e+01	9.365534e-01
1.131656e+01	9.382561e-01
1.198543e+01	9.395003e-01
1.893885e+01	9.442404e-01


==> data/hier_object/ucm_scale_4_J_nr.txt <==
n_regs	J
1	6.252964e-01
1.924142e+00	7.649145e-01
2.781511e+00	8.242363e-01
3.577300e+00	8.558136e-01
4.317998e+00	8.746175e-01
5.005913e+00	8.868003e-01
6.231901e+00	9.010954e-01
7.287424e+00	9.087881e-01
8.204500e+00	9.133468e-01
9.011249e+00	9.162185e-01
9.724546e+00	9.181526e-01
1.034641e+01	9.195106e-01
1.089112e+01	9.204726e-01
1.538939e+01	9.237550e-01


==> data/hier_object/ucm_scale_5_J_nr.txt <==
n_regs	J
1	6.153334e-01
1.883617e+00	7.458045e-01
2.694837e+00	7.991574e-01
3.426161e+00	8.272321e-01
4.096337e+00	8.433827e-01
4.699019e+00	8.535479e-01
5.738823e+00	8.649435e-01
6.617104e+00	8.707899e-01
7.355495e+00	8.740667e-01
7.972022e+00	8.760184e-01
8.486155e+00	8.772671e-01
8.925440e+00	8.780978e-01
9.301990e+00	8.786627e-01
1.150072e+01	8.802690e-01


==> data/hier_object/ucm_scale_6_J_nr.txt <==
n_regs	J
1	5.684869e-01
1.800404e+00	6.762020e-01
2.496395e+00	7.179562e-01
3.093453e+00	7.380152e-01
3.610182e+00	7.488065e-01
4.060571e+00	7.550371e-01
4.798529e+00	7.615305e-01
5.354341e+00	7.643136e-01
5.779348e+00	7.657215e-01
6.107153e+00	7.664602e-01
6.349293e+00	7.668803e-01
6.539660e+00	7.671319e-01
6.683300e+00	7.672847e-01
7.163830e+00	7.675896e-01


==> data/obj_cands/COCO_val2014_BING_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
2.174967e+03		0.715420	0.156570	0.013598


==> data/obj_cands/COCO_val2014_EB_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
5.173927e+03		0.776080	0.599372	0.170962


==> data/obj_cands/COCO_val2014_GLS.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
9.972474e+02	0.612730	0.423645	0.429884	0.250670	0.100990


==> data/obj_cands/COCO_val2014_GLS_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
9.972474e+02		0.509644	0.340995	0.191582


==> data/obj_cands/COCO_val2014_GOP.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
6.391259e+02	0.651072	0.473965	0.509072	0.275010	0.078391


==> data/obj_cands/COCO_val2014_GOP_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
6.391259e+02		0.604854	0.403426	0.190975


==> data/obj_cands/COCO_val2014_MCG.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
10	0.184611	0.191874	0.161119	0.078297	0.028230
15	0.211946	0.224293	0.195402	0.095352	0.033830
20	0.237285	0.248297	0.221521	0.109069	0.038400
25	0.259469	0.266706	0.241634	0.119765	0.042026
30	0.276710	0.281788	0.258478	0.129029	0.045230
35	0.295831	0.294457	0.272548	0.137278	0.048031
40	0.311900	0.305592	0.285283	0.144552	0.050517
45	0.327886	0.315176	0.296243	0.150727	0.052653
50	0.342765	0.323709	0.306146	0.156264	0.054789
55	0.356689	0.331274	0.314866	0.161597	0.056661
60	0.369506	0.338208	0.322636	0.166326	0.058229
65	0.380718	0.344498	0.329816	0.170303	0.059803
70	0.391049	0.350402	0.336675	0.174193	0.061217
75	0.400542	0.355841	0.342912	0.178000	0.062486
80	0.409947	0.361028	0.349129	0.181620	0.063721
85	0.417792	0.365707	0.354593	0.184855	0.064844
90	0.425930	0.370067	0.359742	0.187986	0.066082
95	0.433946	0.374207	0.364697	0.190836	0.067129
100	0.440439	0.378129	0.369211	0.193620	0.068134
125	0.471458	0.394698	0.389144	0.205392	0.072527
150	0.496663	0.407754	0.405249	0.214812	0.076029
175	0.515050	0.418816	0.418702	0.223099	0.079133
200	0.531967	0.428194	0.430092	0.230196	0.081764
225	0.546905	0.436442	0.440310	0.236271	0.083910
250	0.559504	0.443674	0.449339	0.241617	0.085966
275	0.570819	0.450039	0.457258	0.246364	0.087939
300	0.580415	0.455648	0.464171	0.250798	0.089711
325	0.589094	0.460856	0.470995	0.255028	0.091327
350	0.597895	0.465589	0.477132	0.258676	0.092689
375	0.605300	0.470041	0.482867	0.262330	0.094208
400	0.611466	0.474106	0.488029	0.265538	0.095543
425	0.617299	0.477991	0.493185	0.268561	0.096708
450	0.622505	0.481675	0.498064	0.271602	0.097894
475	0.627556	0.484994	0.502370	0.274369	0.098975
500	0.632279	0.488150	0.506475	0.277146	0.100081
525	0.636268	0.491065	0.510469	0.279777	0.101070
550	0.640789	0.493912	0.514297	0.282308	0.102079
575	0.644783	0.496680	0.518191	0.284659	0.103081
600	0.648586	0.499244	0.521561	0.286958	0.103885
625	0.651988	0.501788	0.524952	0.289108	0.104658
650	0.655260	0.504178	0.528315	0.291254	0.105501
675	0.658472	0.506423	0.531456	0.293268	0.106270
700	0.661114	0.508520	0.534497	0.295234	0.107071
725	0.663590	0.510484	0.537254	0.297127	0.107813
7.499994e+02	0.666053	0.512398	0.539906	0.298941	0.108607
7.749981e+02	0.669055	0.514364	0.542735	0.300654	0.109325
7.999965e+02	0.671294	0.516153	0.545214	0.302314	0.110022
8.249945e+02	0.673836	0.517867	0.547725	0.303986	0.110761
8.499919e+02	0.675690	0.519553	0.550152	0.305650	0.111412
8.749866e+02	0.677562	0.521199	0.552582	0.307175	0.112054
8.999747e+02	0.679734	0.522737	0.554846	0.308684	0.112678
9.249494e+02	0.681476	0.524209	0.557003	0.310136	0.113364
9.499091e+02	0.683307	0.525699	0.559201	0.311683	0.113950
9.748504e+02	0.685020	0.527162	0.561330	0.312983	0.114491
9.997714e+02	0.686445	0.528469	0.563279	0.314387	0.115025
1.490922e+03	0.708264	0.548411	0.593541	0.336324	0.123575
1.963296e+03	0.719790	0.561033	0.614334	0.352353	0.129900
2.411344e+03	0.726462	0.569604	0.629464	0.364125	0.134393
2.831761e+03	0.730908	0.575955	0.640577	0.373725	0.138016
3.221653e+03	0.734161	0.580886	0.649436	0.381298	0.140856
3.578926e+03	0.736623	0.584857	0.656769	0.387625	0.143259
3.902443e+03	0.738685	0.588102	0.662719	0.393114	0.145176
4.190657e+03	0.740197	0.590836	0.667465	0.397771	0.146899
4.443124e+03	0.741378	0.593039	0.671328	0.401706	0.148307
4.660960e+03	0.742332	0.594885	0.674698	0.404892	0.149427
5.354126e+03	0.744516	0.600135	0.684094	0.414722	0.152402


==> data/obj_cands/COCO_val2014_MCG_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.197504	0.106475	0.051062
15		0.238219	0.131623	0.063395
20		0.268696	0.151431	0.073640
25		0.291500	0.166812	0.081716
30		0.310358	0.179984	0.089021
35		0.326328	0.191159	0.095546
40		0.340572	0.201064	0.101007
45		0.352603	0.209615	0.105743
50		0.363698	0.217530	0.110438
55		0.373549	0.224388	0.114581
60		0.382487	0.230886	0.118340
65		0.390701	0.236656	0.121870
70		0.398585	0.242120	0.125014
75		0.405721	0.247283	0.128038
80		0.412503	0.252130	0.130957
85		0.418546	0.256602	0.133592
90		0.424288	0.260878	0.136193
95		0.429718	0.264896	0.138564
100		0.434974	0.268637	0.140870
125		0.457691	0.284933	0.150654
150		0.476002	0.298060	0.158688
175		0.491538	0.309374	0.165664
200		0.504943	0.319241	0.171753
225		0.516974	0.327785	0.176960
250		0.527358	0.335634	0.181766
275		0.536709	0.342354	0.185940
300		0.545051	0.348633	0.189897
325		0.552977	0.354846	0.193443
350		0.560082	0.360290	0.196814
375		0.566611	0.365355	0.200097
400		0.572893	0.370255	0.203048
425		0.579009	0.374641	0.205724
450		0.584831	0.379041	0.208391
475		0.590046	0.383149	0.211033
500		0.595205	0.387043	0.213536
525		0.599837	0.390853	0.216071
550		0.604563	0.394393	0.218349
575		0.609192	0.398079	0.220703
600		0.613286	0.401453	0.222960
625		0.617530	0.404792	0.225037
650		0.621334	0.407985	0.227069
675		0.624870	0.411019	0.228983
700		0.628393	0.413931	0.231018
725		0.631909	0.416806	0.232873
7.499994e+02		0.635009	0.419406	0.234513
7.749981e+02		0.638462	0.422215	0.236330
7.999965e+02		0.641589	0.424860	0.238029
8.249945e+02		0.644436	0.427346	0.239755
8.499919e+02		0.647428	0.429811	0.241416
8.749866e+02		0.650126	0.432256	0.242910
8.999747e+02		0.652626	0.434534	0.244394
9.249494e+02		0.655098	0.436770	0.245767
9.499091e+02		0.657494	0.439079	0.247279
9.748504e+02		0.660101	0.441315	0.248701
9.997714e+02		0.662348	0.443396	0.250167
1.490922e+03		0.697464	0.476314	0.272330
1.963296e+03		0.720375	0.499801	0.288699
2.411344e+03		0.736054	0.517841	0.301350
2.831761e+03		0.747621	0.531810	0.311617
3.221653e+03		0.756573	0.543259	0.320094
3.578926e+03		0.763691	0.552801	0.327261
3.902443e+03		0.769589	0.561035	0.333048
4.190657e+03		0.774568	0.567939	0.338273
4.443124e+03		0.778569	0.573476	0.342579
4.660960e+03		0.781915	0.578406	0.346327
5.354126e+03		0.791134	0.592400	0.357100


==> data/obj_cands/COCO_val2014_Obj_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.784789e+03		0.574859	0.192168	0.021119


==> data/obj_cands/COCO_val2014_QT.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
10	0.156188	0.101917	0.035120	0.008359	0.003405
15	0.190790	0.118215	0.040910	0.008880	0.003436
20	0.202473	0.128130	0.045958	0.009455	0.003457
25	0.229055	0.142173	0.049706	0.009639	0.003457
30	0.251815	0.152968	0.053922	0.010038	0.003467
35	0.257260	0.157621	0.056648	0.010391	0.003471
40	0.262147	0.162672	0.059661	0.010648	0.003474
45	0.276907	0.172651	0.062209	0.010724	0.003474
50	0.286785	0.180101	0.064764	0.010839	0.003478
55	0.300528	0.187832	0.067028	0.010911	0.003478
60	0.305511	0.191249	0.068596	0.011033	0.003481
65	0.309057	0.194102	0.070451	0.011241	0.003485
70	0.311657	0.197362	0.071941	0.011334	0.003495
75	0.314269	0.200015	0.073124	0.011421	0.003502
80	0.316438	0.202403	0.074046	0.011477	0.003502
85	0.321450	0.206331	0.075204	0.011529	0.003502
90	0.324362	0.208924	0.076286	0.011581	0.003502
95	0.329442	0.212752	0.077479	0.011622	0.003509
100	0.335360	0.216781	0.078848	0.011671	0.003509
125	0.354552	0.231080	0.084625	0.012066	0.003512
150	0.357512	0.235631	0.087686	0.012357	0.003516
175	0.363718	0.243791	0.090796	0.012534	0.003516
200	0.373853	0.256199	0.094874	0.012645	0.003516
225	0.381261	0.265244	0.098175	0.012770	0.003516
250	0.384843	0.269909	0.100258	0.012870	0.003516
275	0.386074	0.272770	0.102297	0.013068	0.003516
300	0.387588	0.275944	0.103497	0.013110	0.003516
325	0.389086	0.278885	0.104797	0.013179	0.003516
350	0.391244	0.282686	0.106329	0.013217	0.003516
375	0.393679	0.286593	0.108021	0.013276	0.003516
400	0.396007	0.290326	0.109516	0.013338	0.003516
425	0.398551	0.294309	0.111045	0.013401	0.003516
450	0.400340	0.297292	0.112286	0.013463	0.003516
475	0.402339	0.300621	0.113649	0.013515	0.003516
500	0.403539	0.302908	0.114789	0.013588	0.003516
525	0.404077	0.304440	0.115878	0.013668	0.003516
550	0.404185	0.304949	0.116273	0.013699	0.003516
575	0.404341	0.305561	0.116565	0.013716	0.003516
600	0.404613	0.306495	0.117015	0.013730	0.003516
625	0.404918	0.307603	0.117633	0.013744	0.003516
650	0.405258	0.308870	0.118156	0.013754	0.003516
675	0.405759	0.310518	0.119033	0.013786	0.003516
700	0.406398	0.312642	0.119966	0.013813	0.003516
725	0.407140	0.315054	0.121041	0.013855	0.003516
750	0.407877	0.317507	0.122081	0.013890	0.003516
775	0.408581	0.320055	0.123208	0.013931	0.003516
800	0.409379	0.322738	0.124550	0.013969	0.003516
825	0.410136	0.325104	0.125583	0.014008	0.003516
850	0.410711	0.327044	0.126550	0.014084	0.003516
875	0.411170	0.328643	0.127299	0.014105	0.003516
900	0.411607	0.330139	0.128076	0.014122	0.003516
925	0.411989	0.331373	0.128707	0.014132	0.003516
950	0.412264	0.332386	0.129248	0.014153	0.003516
975	0.412480	0.333148	0.129712	0.014164	0.003516
1000	0.412638	0.333735	0.130135	0.014177	0.003516
1500	0.414552	0.343913	0.135704	0.014413	0.003516
2000	0.416541	0.354158	0.141185	0.014590	0.003516
2500	0.416733	0.356310	0.142787	0.014666	0.003516
3000	0.417204	0.361598	0.145981	0.014788	0.003516
3500	0.417752	0.367682	0.149899	0.014951	0.003519
4000	0.417971	0.370076	0.151487	0.015013	0.003523
4500	0.417989	0.370428	0.151812	0.015027	0.003523
5000	0.418018	0.371012	0.152170	0.015044	0.003523
5500	0.418079	0.372082	0.152901	0.015086	0.003523
6000	0.418184	0.373731	0.153803	0.015134	0.003523
8191	0.418432	0.377955	0.156431	0.015252	0.003526


==> data/obj_cands/COCO_val2014_QT_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.089246	0.032235	0.013026
15		0.101399	0.034714	0.013342
20		0.109880	0.036468	0.013595
25		0.118232	0.037207	0.013650
30		0.126665	0.038552	0.013765
35		0.131002	0.039551	0.013917
40		0.135818	0.040438	0.014035
45		0.141647	0.040820	0.014049
50		0.147361	0.041492	0.014101
55		0.152312	0.041881	0.014119
60		0.155429	0.042456	0.014188
65		0.158581	0.043146	0.014309
70		0.161271	0.043503	0.014340
75		0.163091	0.043781	0.014372
80		0.164655	0.043975	0.014382
85		0.166902	0.044117	0.014396
90		0.168864	0.044318	0.014403
95		0.171246	0.044523	0.014427
100		0.173809	0.044717	0.014441
125		0.184092	0.045792	0.014521
150		0.188132	0.046513	0.014618
175		0.193513	0.046998	0.014666
200		0.202236	0.047799	0.014708
225		0.208883	0.048444	0.014736
250		0.212933	0.048929	0.014763
275		0.215828	0.049457	0.014815
300		0.217742	0.049609	0.014822
325		0.219631	0.049782	0.014829
350		0.222291	0.049987	0.014840
375		0.224981	0.050237	0.014857
400		0.227568	0.050420	0.014871
425		0.230151	0.050601	0.014874
450		0.232263	0.050847	0.014892
475		0.234412	0.050999	0.014899
500		0.236004	0.051218	0.014926
525		0.237484	0.051485	0.014947
550		0.237963	0.051554	0.014961
575		0.238417	0.051603	0.014961
600		0.239110	0.051651	0.014965
625		0.239949	0.051721	0.014971
650		0.240830	0.051797	0.014975
675		0.242144	0.051884	0.014985
700		0.243559	0.051995	0.014992
725		0.245428	0.052092	0.014992
750		0.247279	0.052223	0.014992
775		0.249273	0.052369	0.015010
800		0.251388	0.052542	0.015030
825		0.253035	0.052664	0.015034
850		0.254612	0.052837	0.015041
875		0.255819	0.052938	0.015041
900		0.256869	0.053049	0.015044
925		0.257684	0.053094	0.015044
950		0.258430	0.053191	0.015048
975		0.259005	0.053236	0.015051
1000		0.259563	0.053295	0.015055
1500		0.266810	0.053999	0.015089
2000		0.273845	0.054657	0.015117
2500		0.275610	0.054793	0.015117
3000		0.279403	0.055150	0.015141
3500		0.283987	0.055566	0.015173
4000		0.285724	0.055715	0.015180
4500		0.286008	0.055750	0.015180
5000		0.286320	0.055781	0.015183
5500		0.287027	0.055854	0.015190
6000		0.288196	0.055999	0.015200
8191		0.290990	0.056297	0.015218


==> data/obj_cands/COCO_val2014_RIGOR.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
1.688462e+03	0.713270	0.530053	0.577432	0.347052	0.135410


==> data/obj_cands/COCO_val2014_RIGOR_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.688462e+03		0.665933	0.464719	0.266723


==> data/obj_cands/COCO_val2014_RP_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.765680e+03		0.657275	0.441309	0.232994


==> data/obj_cands/COCO_val2014_SCG.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
10	0.199171	0.188962	0.150197	0.066182	0.021885
15	0.229242	0.218817	0.182196	0.081865	0.026403
20	0.254102	0.240166	0.205385	0.093851	0.030182
25	0.275453	0.256687	0.223698	0.103275	0.033039
30	0.294649	0.270064	0.239100	0.111665	0.035709
35	0.312258	0.281486	0.251970	0.118857	0.038136
40	0.327597	0.291019	0.262923	0.125132	0.040150
45	0.339915	0.299323	0.272378	0.130832	0.042172
50	0.351942	0.306959	0.281286	0.135822	0.043992
55	0.362225	0.313739	0.288993	0.140343	0.045566
60	0.372674	0.319834	0.296216	0.144701	0.047154
65	0.382920	0.325417	0.302886	0.148567	0.048600
70	0.392307	0.330548	0.308874	0.152010	0.049925
75	0.399775	0.335173	0.314148	0.155273	0.051065
80	0.406963	0.339501	0.319075	0.158088	0.052216
85	0.414157	0.343684	0.323988	0.161063	0.053260
90	0.421174	0.347580	0.328412	0.163837	0.054352
95	0.427534	0.351206	0.332805	0.166555	0.055292
100	0.433615	0.354648	0.336605	0.168982	0.056242
125	0.459267	0.369283	0.353973	0.179276	0.060309
150	0.479945	0.381184	0.368195	0.187837	0.063773
175	0.497059	0.391137	0.380310	0.194848	0.066831
200	0.511916	0.399714	0.390756	0.201186	0.069442
225	0.524806	0.407249	0.399917	0.206976	0.071650
250	0.536255	0.414050	0.408155	0.211924	0.073779
275	0.546372	0.420109	0.415776	0.216833	0.075620
300	0.554820	0.425844	0.422946	0.221219	0.077260
3.249999e+02	0.562605	0.431047	0.429655	0.225193	0.078779
3.499974e+02	0.569807	0.435762	0.435740	0.228976	0.080221
3.749915e+02	0.575958	0.440034	0.441201	0.232176	0.081442
3.999823e+02	0.581680	0.444019	0.446461	0.235425	0.082686
4.249668e+02	0.587004	0.447641	0.450944	0.238237	0.084014
4.499433e+02	0.593000	0.451112	0.455541	0.241062	0.085089
4.749047e+02	0.597586	0.454385	0.459796	0.243729	0.086209
4.998353e+02	0.602032	0.457522	0.463943	0.246502	0.087228
5.247290e+02	0.606916	0.460447	0.467902	0.248975	0.088231
5.495764e+02	0.610668	0.463164	0.471674	0.251367	0.089108
5.743606e+02	0.614229	0.465792	0.475319	0.253725	0.089943
5.990797e+02	0.618140	0.468206	0.478675	0.255774	0.090633
6.237146e+02	0.621357	0.470593	0.481958	0.257785	0.091417
6.482481e+02	0.624382	0.472843	0.485030	0.259761	0.092187
6.726643e+02	0.627856	0.475042	0.488071	0.261574	0.092842
6.969541e+02	0.630499	0.477068	0.491022	0.263433	0.093511
7.211047e+02	0.632936	0.479005	0.493674	0.265173	0.094146
7.451008e+02	0.635287	0.480846	0.496261	0.266845	0.094749
7.689324e+02	0.637402	0.482670	0.498760	0.268644	0.095387
7.925987e+02	0.639209	0.484349	0.501139	0.270308	0.096004
8.160971e+02	0.641485	0.485965	0.503379	0.271799	0.096573
8.394198e+02	0.643439	0.487569	0.505691	0.273367	0.097186
8.625552e+02	0.645222	0.489085	0.507848	0.274847	0.097706
8.854953e+02	0.646886	0.490503	0.509953	0.276158	0.098272
9.082275e+02	0.648650	0.491925	0.511912	0.277538	0.098802
9.307560e+02	0.650129	0.493295	0.513902	0.278855	0.099364
9.530778e+02	0.651484	0.494570	0.515889	0.280159	0.099794
9.751840e+02	0.652766	0.495751	0.517591	0.281334	0.100296
1.369336e+03	0.671569	0.513286	0.543817	0.299336	0.106881
1.667249e+03	0.680063	0.523020	0.559108	0.310383	0.110819
1.872386e+03	0.684231	0.528649	0.568445	0.317081	0.113080
1.997166e+03	0.686248	0.531852	0.573784	0.321131	0.114384
2.063860e+03	0.687259	0.533408	0.576416	0.323090	0.115081
2.093817e+03	0.687605	0.534083	0.577557	0.323964	0.115341
2.105172e+03	0.687714	0.534314	0.577907	0.324255	0.115427
2.109011e+03	0.687747	0.534380	0.578042	0.324338	0.115476
2.110190e+03	0.687752	0.534396	0.578063	0.324356	0.115483
2.110537e+03	0.687754	0.534400	0.578070	0.324366	0.115483
2.110812e+03	0.687758	0.534404	0.578073	0.324369	0.115483


==> data/obj_cands/COCO_val2014_SCG_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.196425	0.099919	0.043507
15		0.233549	0.123815	0.054526
20		0.259813	0.141764	0.063388
25		0.279881	0.155810	0.070877
30		0.296288	0.167679	0.077222
35		0.310053	0.177799	0.082815
40		0.322050	0.186273	0.087710
45		0.332510	0.193728	0.092062
50		0.341875	0.200530	0.096108
55		0.350235	0.206387	0.099617
60		0.357728	0.211695	0.102724
65		0.364801	0.216487	0.105691
70		0.371267	0.220952	0.108431
75		0.377005	0.224950	0.110903
80		0.382574	0.228587	0.113191
85		0.387958	0.232478	0.115545
90		0.392993	0.236212	0.117643
95		0.397739	0.239467	0.119612
100		0.402063	0.242477	0.121540
125		0.421292	0.255632	0.129757
150		0.436905	0.266446	0.136283
175		0.450497	0.275849	0.142149
200		0.462185	0.283962	0.146938
225		0.472597	0.291119	0.151358
250		0.481983	0.298039	0.155366
275		0.490824	0.304346	0.158986
300		0.499038	0.310188	0.162419
3.249999e+02		0.506517	0.315660	0.165654
3.499974e+02		0.513604	0.320646	0.168538
3.749915e+02		0.519987	0.325309	0.171291
3.999823e+02		0.525878	0.329657	0.173739
4.249668e+02		0.531425	0.333592	0.176055
4.499433e+02		0.536782	0.337580	0.178260
4.749047e+02		0.541851	0.341425	0.180386
4.998353e+02		0.546664	0.344940	0.182515
5.247290e+02		0.551071	0.348279	0.184436
5.495764e+02		0.555290	0.351507	0.186329
5.743606e+02		0.559551	0.354638	0.188218
5.990797e+02		0.563670	0.357634	0.189883
6.237146e+02		0.567488	0.360546	0.191658
6.482481e+02		0.571073	0.363393	0.193423
6.726643e+02		0.574745	0.366167	0.194952
6.969541e+02		0.578250	0.368604	0.196460
7.211047e+02		0.581589	0.370927	0.197875
7.451008e+02		0.584744	0.373372	0.199220
7.689324e+02		0.587903	0.375993	0.200659
7.925987e+02		0.590815	0.378365	0.201872
8.160971e+02		0.593523	0.380538	0.203114
8.394198e+02		0.596294	0.382619	0.204390
8.625552e+02		0.598946	0.384765	0.205527
8.854953e+02		0.601380	0.386748	0.206612
9.082275e+02		0.603758	0.388648	0.207631
9.307560e+02		0.606151	0.390521	0.208796
9.530778e+02		0.608436	0.392396	0.209979
9.751840e+02		0.610585	0.394133	0.210970
1.369336e+03		0.643365	0.421771	0.226920
1.667249e+03		0.662445	0.439086	0.237214
1.872386e+03		0.673977	0.450105	0.243635
1.997166e+03		0.680585	0.456606	0.247525
2.063860e+03		0.683792	0.459803	0.249515
2.093817e+03		0.685117	0.461117	0.250271
2.105172e+03		0.685606	0.461585	0.250583
2.109011e+03		0.685731	0.461737	0.250701
2.110190e+03		0.685758	0.461783	0.250739
2.110537e+03		0.685765	0.461789	0.250746
2.110812e+03		0.685772	0.461796	0.250750


==> data/obj_cands/COCO_val2014_SCG_filt_box_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.197641	0.100836	0.043853
15		0.234748	0.124681	0.054899
20		0.261231	0.142756	0.063961
25		0.281586	0.156945	0.071307
30		0.298150	0.168979	0.077776
35		0.311921	0.178956	0.083318
40		0.323833	0.187438	0.088303
45		0.334272	0.194956	0.092566
50		0.343753	0.201672	0.096600
55		0.352060	0.207608	0.099949
60		0.359514	0.212819	0.103116
65		0.366492	0.217709	0.106020
70		0.372890	0.222067	0.108715
75		0.378766	0.226188	0.111285
80		0.384263	0.229794	0.113612
85		0.389704	0.233706	0.115976
90		0.394864	0.237393	0.118047
95		0.399663	0.240752	0.120162
100		0.404035	0.243858	0.122067
125		0.423249	0.257039	0.130196
150		0.438973	0.267855	0.136810
175		0.452586	0.277252	0.142537
200		0.464387	0.285374	0.147414
225		0.474795	0.292618	0.151822
250		0.484101	0.299590	0.155707
275		0.492900	0.305846	0.159310
300		0.500951	0.311479	0.162767
3.249999e+02		0.508489	0.317149	0.165957
3.499978e+02		0.515511	0.322022	0.168716
3.749921e+02		0.521994	0.326660	0.171495
3.999829e+02		0.527916	0.330974	0.173900
4.249674e+02		0.533421	0.335048	0.176271
4.499438e+02		0.538848	0.338991	0.178372
4.749052e+02		0.543694	0.342718	0.180605
4.998361e+02		0.548531	0.346279	0.182646
5.247298e+02		0.552969	0.349588	0.184518
5.495777e+02		0.557364	0.352981	0.186481
5.743604e+02		0.561546	0.356141	0.188282
5.990776e+02		0.565668	0.359150	0.189995
6.237097e+02		0.569310	0.362111	0.191729
6.482405e+02		0.572997	0.364873	0.193378
6.726571e+02		0.576677	0.367582	0.194987
6.969432e+02		0.580161	0.370044	0.196393
7.210916e+02		0.583449	0.372556	0.197843
7.450885e+02		0.586748	0.375008	0.199216
7.689198e+02		0.589834	0.377578	0.200532
7.925872e+02		0.592900	0.379879	0.201722
8.160834e+02		0.595453	0.382068	0.202997
8.394077e+02		0.598171	0.384226	0.204221
8.625513e+02		0.600866	0.386344	0.205398
8.854943e+02		0.603352	0.388297	0.206491
9.082299e+02		0.605662	0.390064	0.207506
9.307600e+02		0.608158	0.391953	0.208687
9.530872e+02		0.610441	0.393845	0.209793
9.751974e+02		0.612556	0.395640	0.210859
1.369315e+03		0.645279	0.423283	0.226755
1.667288e+03		0.664477	0.440740	0.236947
1.872558e+03		0.675971	0.451692	0.243231
1.997349e+03		0.682659	0.458208	0.247022
2.064057e+03		0.685890	0.461392	0.248924
2.094056e+03		0.687206	0.462711	0.249649
2.105471e+03		0.687688	0.463196	0.249922
2.109315e+03		0.687823	0.463362	0.250034
2.110497e+03		0.687850	0.463409	0.250064
2.110868e+03		0.687857	0.463419	0.250071
2.111140e+03		0.687863	0.463422	0.250074


==> data/obj_cands/COCO_val2014_SeSe.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
1.283837e+04	0.759533	0.630197	0.750800	0.401207	0.130399


==> data/obj_cands/COCO_val2014_SeSe_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
3.206617e+04		0.916499	0.773663	0.486057


==> data/obj_cands/SBD_val_BING_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.930994e+03		0.923563	0.284841	0.048266


==> data/obj_cands/SBD_val_EB_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
3.298113e+03		0.948883	0.813319	0.246623


==> data/obj_cands/SBD_val_GLS.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
1.112387e+03	0.789589	0.656342	0.758604	0.511031	0.243975


==> data/obj_cands/SBD_val_GLS_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.112387e+03		0.826624	0.645238	0.430181


==> data/obj_cands/SBD_val_GOP.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
6.446654e+02	0.765858	0.676006	0.830018	0.528885	0.180572


==> data/obj_cands/SBD_val_GOP_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
6.446654e+02		0.892947	0.693571	0.392981


==> data/obj_cands/SBD_val_MCG.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
10	0.383565	0.398060	0.385446	0.197950	0.080103
15	0.435941	0.442461	0.447967	0.232774	0.094223
20	0.480952	0.473724	0.490870	0.262779	0.107325
25	0.514620	0.495360	0.523047	0.285113	0.116964
30	0.543367	0.511509	0.546874	0.301609	0.124635
35	0.568139	0.525716	0.566968	0.317833	0.132238
40	0.588246	0.537685	0.584414	0.330256	0.137805
45	0.604625	0.547732	0.597923	0.341796	0.144254
50	0.617375	0.555746	0.609463	0.352522	0.150092
55	0.627907	0.563128	0.619646	0.362637	0.154436
60	0.638450	0.569411	0.629217	0.370240	0.158102
65	0.648602	0.575514	0.637906	0.378589	0.162107
70	0.657508	0.580954	0.646596	0.386464	0.166112
75	0.664690	0.585649	0.653384	0.392845	0.170525
80	0.670247	0.590112	0.660376	0.399362	0.173987
85	0.676487	0.594742	0.667164	0.404250	0.176634
90	0.681136	0.598188	0.672392	0.409001	0.179010
95	0.685662	0.602145	0.678026	0.414364	0.181726
100	0.689334	0.605440	0.683117	0.418369	0.184848
125	0.705908	0.618654	0.701650	0.439278	0.195099
150	0.716649	0.629015	0.718485	0.455638	0.203584
175	0.726949	0.637423	0.731315	0.469215	0.211255
200	0.734374	0.644154	0.741498	0.479533	0.217093
225	0.740086	0.649744	0.748693	0.488358	0.222999
250	0.745446	0.655005	0.756228	0.495825	0.228769
275	0.750872	0.659121	0.762542	0.502274	0.232503
300	0.754495	0.663011	0.768719	0.508519	0.235829
325	0.757224	0.666291	0.773267	0.514154	0.239766
350	0.760832	0.669367	0.778223	0.518634	0.243840
375	0.763647	0.672453	0.782839	0.523658	0.247030
400	0.765537	0.675173	0.787116	0.528206	0.250221
425	0.767867	0.677751	0.790917	0.532686	0.253004
450	0.770852	0.680214	0.794243	0.537574	0.255787
475	0.772797	0.682521	0.798045	0.541918	0.257756
500	0.774834	0.684820	0.801032	0.546127	0.261082
525	0.776752	0.687011	0.804969	0.549589	0.263390
550	0.779179	0.689144	0.808024	0.553459	0.265902
575	0.780625	0.691102	0.810807	0.557735	0.268481
600	0.781891	0.693024	0.813455	0.561062	0.270722
625	0.783242	0.694812	0.816917	0.563845	0.272690
650	0.784263	0.696415	0.819904	0.566560	0.274523
6.749974e+02	0.785698	0.697885	0.821533	0.568868	0.276152
6.999903e+02	0.787194	0.699366	0.823230	0.571720	0.278257
7.249821e+02	0.788412	0.700954	0.825606	0.574774	0.280225
7.499738e+02	0.789550	0.702358	0.827575	0.577286	0.282058
7.749656e+02	0.790499	0.703620	0.828796	0.579798	0.284095
7.999559e+02	0.791216	0.704714	0.830697	0.581291	0.285317
8.249436e+02	0.792130	0.705876	0.832666	0.583667	0.286946
8.499312e+02	0.792861	0.707037	0.834091	0.585975	0.288643
8.749054e+02	0.793816	0.708200	0.835653	0.588147	0.290272
8.998531e+02	0.794451	0.709112	0.836671	0.589777	0.292105
9.247767e+02	0.795040	0.709904	0.837757	0.591542	0.292988
9.496700e+02	0.795526	0.710870	0.839115	0.593782	0.294617
9.745148e+02	0.796047	0.711808	0.840608	0.595615	0.295635
9.993291e+02	0.796641	0.712805	0.842441	0.596769	0.296925
1.483820e+03	0.805901	0.726612	0.863892	0.624533	0.315050
1.941593e+03	0.810977	0.734984	0.877266	0.642523	0.327269
2.370946e+03	0.814520	0.740925	0.885547	0.655760	0.334804
2.770090e+03	0.816679	0.744964	0.891657	0.665060	0.340778
3.138761e+03	0.818051	0.748153	0.896205	0.672799	0.345666
3.476268e+03	0.819172	0.750583	0.899871	0.678297	0.350078
3.778316e+03	0.820123	0.752325	0.902179	0.682642	0.352522
4.046211e+03	0.820702	0.753715	0.903944	0.686172	0.354491
4.282469e+03	0.821113	0.754884	0.905641	0.688887	0.356256
4.487443e+03	0.821453	0.755927	0.907338	0.691806	0.357545
5.139866e+03	0.822148	0.758679	0.910868	0.698866	0.361754


==> data/obj_cands/SBD_val_MCG2.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
10	0.384216	0.398553	0.387075	0.197543	0.079832
15	0.436201	0.442233	0.448510	0.233385	0.094495
20	0.480194	0.473289	0.491752	0.262508	0.106646
25	0.515118	0.495647	0.523725	0.286063	0.117100
30	0.542522	0.512204	0.548571	0.301813	0.124092
35	0.567130	0.525240	0.567103	0.317290	0.130948
40	0.587026	0.537837	0.585025	0.331749	0.137397
45	0.603535	0.547874	0.598737	0.342882	0.143846
50	0.617230	0.556056	0.609395	0.353812	0.149277
55	0.627220	0.563407	0.620189	0.363587	0.153893
60	0.638351	0.569747	0.629828	0.371394	0.157898
65	0.650361	0.575890	0.638857	0.379268	0.162447
70	0.657180	0.581278	0.647818	0.385989	0.166248
75	0.664013	0.585862	0.653995	0.392777	0.169778
80	0.670023	0.590375	0.660919	0.398819	0.174055
85	0.676054	0.594589	0.667572	0.404589	0.176363
90	0.682384	0.598649	0.672459	0.410291	0.179418
95	0.686557	0.601995	0.677347	0.414907	0.182201
100	0.690568	0.605849	0.683389	0.419863	0.184577
125	0.706460	0.618881	0.702125	0.439549	0.195574
150	0.717279	0.628743	0.718417	0.455909	0.203652
175	0.727003	0.637232	0.731179	0.469215	0.211595
200	0.735132	0.644497	0.741362	0.480891	0.218315
225	0.740531	0.650121	0.749033	0.489987	0.222999
250	0.745554	0.655302	0.756500	0.496708	0.228430
275	0.751273	0.659533	0.763288	0.502953	0.232774
300	0.754896	0.663232	0.769194	0.509063	0.236576
325	0.757730	0.666862	0.774082	0.514968	0.239699
350	0.760447	0.669929	0.778494	0.520399	0.242889
375	0.763370	0.672651	0.782907	0.524880	0.245197
400	0.765825	0.675670	0.787727	0.529971	0.249202
425	0.768280	0.678063	0.791257	0.533976	0.252257
450	0.769775	0.680321	0.794922	0.537777	0.255244
475	0.771757	0.682563	0.798316	0.541715	0.257959
500	0.775159	0.685040	0.801914	0.545720	0.261150
525	0.777211	0.687315	0.805444	0.549929	0.263390
550	0.779279	0.689358	0.808228	0.553255	0.266038
575	0.780861	0.691270	0.811147	0.556785	0.268617
600	0.781990	0.693161	0.813930	0.560383	0.270789
625	0.783267	0.694927	0.816917	0.563302	0.272758
650	0.784567	0.696585	0.819021	0.565746	0.275338
6.749967e+02	0.786379	0.698274	0.821126	0.568461	0.277442
6.999905e+02	0.787444	0.699586	0.822687	0.570701	0.279275
7.249822e+02	0.788644	0.701092	0.824316	0.573824	0.281312
7.499740e+02	0.789745	0.702671	0.826624	0.576947	0.283144
7.749658e+02	0.790709	0.703825	0.827575	0.579119	0.284841
7.999564e+02	0.791528	0.705056	0.829883	0.580680	0.286878
8.249441e+02	0.792308	0.706271	0.831783	0.582513	0.288507
8.499314e+02	0.793087	0.707387	0.833480	0.584753	0.289661
8.749077e+02	0.794156	0.708616	0.835381	0.587536	0.290883
8.998564e+02	0.794787	0.709487	0.836399	0.589166	0.292716
9.247820e+02	0.795408	0.710305	0.837825	0.590795	0.293938
9.496734e+02	0.795723	0.711140	0.839115	0.592560	0.295228
9.745219e+02	0.796331	0.712020	0.840880	0.594053	0.296518
9.993358e+02	0.796948	0.712884	0.842305	0.595140	0.297739
1.483728e+03	0.806126	0.726545	0.864232	0.623379	0.314643
1.941502e+03	0.810864	0.734897	0.877266	0.642387	0.327337
2.370936e+03	0.814483	0.740773	0.885276	0.655828	0.334804
2.770002e+03	0.816654	0.745148	0.892064	0.665399	0.340846
3.138759e+03	0.817885	0.748118	0.895866	0.672663	0.345801
3.476122e+03	0.819212	0.750666	0.899939	0.678705	0.350146
3.778356e+03	0.820140	0.752287	0.902518	0.682371	0.352386
4.046010e+03	0.820748	0.753703	0.904283	0.686240	0.354287
4.282285e+03	0.821193	0.754890	0.905777	0.689295	0.355984
4.487263e+03	0.821519	0.755914	0.907474	0.692078	0.357206
5.140391e+03	0.822251	0.758718	0.911276	0.699138	0.361550


==> data/obj_cands/SBD_val_MCG_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.467653	0.267327	0.134071
15		0.534044	0.317086	0.162990
20		0.576336	0.353676	0.185052
25		0.608920	0.384970	0.204059
30		0.630711	0.405743	0.219605
35		0.650533	0.425497	0.231892
40		0.666554	0.442400	0.243704
45		0.679451	0.455638	0.256670
50		0.690313	0.467857	0.265902
55		0.701174	0.478650	0.274523
60		0.708710	0.486389	0.280565
65		0.716856	0.495214	0.287014
70		0.723508	0.502885	0.292512
75		0.729550	0.510217	0.299572
80		0.734641	0.516598	0.305478
85		0.740479	0.523047	0.310434
90		0.744824	0.528477	0.315932
95		0.749983	0.534112	0.320413
100		0.753513	0.538456	0.325233
125		0.771299	0.559432	0.346480
150		0.785419	0.577761	0.362094
175		0.796551	0.590659	0.373905
200		0.804765	0.601996	0.385310
225		0.813115	0.611228	0.395085
250		0.819836	0.619781	0.403910
275		0.824723	0.625959	0.410631
300		0.829679	0.631457	0.416469
325		0.833616	0.637024	0.421764
350		0.837757	0.642930	0.426855
375		0.842034	0.647139	0.432014
400		0.846107	0.651619	0.436562
425		0.849365	0.656031	0.440839
450		0.852759	0.661598	0.445048
475		0.856357	0.665671	0.450343
500		0.858937	0.669880	0.454416
525		0.861788	0.674157	0.457946
550		0.864436	0.677822	0.461476
575		0.867355	0.681420	0.465142
600		0.869798	0.684882	0.469011
625		0.872378	0.688684	0.472948
650		0.874754	0.691739	0.475596
6.749974e+02		0.876858	0.695336	0.479194
6.999903e+02		0.878895	0.697237	0.481569
7.249821e+02		0.880796	0.700292	0.484421
7.499738e+02		0.883172	0.703211	0.487475
7.749656e+02		0.884801	0.706741	0.489987
7.999559e+02		0.886430	0.708845	0.492159
8.249436e+02		0.888263	0.711425	0.494739
8.499312e+02		0.889892	0.713326	0.497454
8.749054e+02		0.891114	0.715023	0.499491
8.998531e+02		0.892268	0.716516	0.501935
9.247767e+02		0.892811	0.718892	0.503903
9.496700e+02		0.894169	0.720657	0.505872
9.745148e+02		0.895459	0.722626	0.507433
9.993291e+02		0.896477	0.725205	0.509130
1.483820e+03		0.914670	0.754531	0.538728
1.941593e+03		0.925871	0.772249	0.557600
2.370946e+03		0.931369	0.786369	0.570430
2.770090e+03		0.935578	0.796619	0.580341
3.138761e+03		0.940466	0.804155	0.586926
3.476268e+03		0.942706	0.810739	0.593782
3.778315e+03		0.944878	0.816985	0.598059
4.046210e+03		0.946236	0.820175	0.602132
4.282468e+03		0.947526	0.822551	0.604779
4.487442e+03		0.948883	0.825063	0.606408
5.139865e+03		0.951667	0.831240	0.613468


==> data/obj_cands/SBD_val_MCG_filt_box_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.469215	0.266513	0.134003
15		0.533908	0.317426	0.162854
20		0.575793	0.354558	0.184305
25		0.608784	0.384903	0.204535
30		0.632408	0.406558	0.218994
35		0.648361	0.423393	0.230874
40		0.664381	0.440907	0.243296
45		0.678705	0.455230	0.255719
50		0.689430	0.466431	0.265495
55		0.700699	0.477904	0.274048
60		0.709864	0.488290	0.281719
65		0.717195	0.495961	0.287896
70		0.723983	0.504582	0.294413
75		0.729957	0.511982	0.301134
80		0.735320	0.517073	0.306361
85		0.741158	0.523047	0.311452
90		0.745571	0.529224	0.316340
95		0.749915	0.533908	0.321295
100		0.754328	0.538864	0.326454
125		0.771638	0.558686	0.345530
150		0.785351	0.576811	0.361347
175		0.796687	0.590456	0.373837
200		0.805444	0.600978	0.385514
225		0.812912	0.611160	0.395425
250		0.819564	0.619374	0.404114
275		0.824995	0.626366	0.410699
300		0.830290	0.632883	0.416333
325		0.835110	0.639196	0.422035
350		0.838843	0.644016	0.427059
375		0.842170	0.648157	0.431743
400		0.846243	0.652569	0.435816
425		0.849094	0.657050	0.440364
450		0.852827	0.661937	0.444844
475		0.856289	0.665739	0.449868
500		0.859548	0.669608	0.454009
525		0.862467	0.673681	0.457403
550		0.865114	0.677619	0.460865
575		0.867898	0.681352	0.464666
600		0.869934	0.684882	0.468196
625		0.872310	0.688344	0.471591
650		0.875093	0.691942	0.474442
6.749974e+02		0.877130	0.694861	0.478447
6.999911e+02		0.879234	0.697644	0.481094
7.249829e+02		0.880728	0.700156	0.484081
7.499747e+02		0.883172	0.703618	0.486797
7.749664e+02		0.884665	0.706673	0.490462
7.999571e+02		0.886769	0.708913	0.492431
8.249447e+02		0.888399	0.711561	0.494875
8.499321e+02		0.889824	0.713529	0.497658
8.749084e+02		0.890978	0.715837	0.499695
8.998572e+02		0.891386	0.717399	0.501935
9.247828e+02		0.892540	0.719435	0.504039
9.496739e+02		0.893490	0.721132	0.505940
9.745224e+02		0.894983	0.723305	0.508044
9.993361e+02		0.895934	0.725205	0.509266
1.483730e+03		0.914873	0.754531	0.538864
1.941508e+03		0.925124	0.773131	0.557464
2.370958e+03		0.931098	0.786369	0.569819
2.770073e+03		0.936053	0.797162	0.580069
3.138872e+03		0.940126	0.804426	0.586111
3.476181e+03		0.942842	0.810603	0.593103
3.778385e+03		0.944539	0.816034	0.597176
4.046067e+03		0.946168	0.819225	0.601045
4.282386e+03		0.947458	0.821940	0.603761
4.487338e+03		0.948951	0.824723	0.605729
5.140460e+03		0.951734	0.830969	0.613061


==> data/obj_cands/SBD_val_Obj_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.753478e+03		0.874618	0.404182	0.053085


==> data/obj_cands/SBD_val_QT.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
10	0.315808	0.230442	0.116150	0.021044	0.004345
15	0.353387	0.252290	0.129048	0.022470	0.004548
20	0.364539	0.262536	0.135564	0.023624	0.004684
25	0.392137	0.282371	0.143507	0.023827	0.004684
30	0.408875	0.294945	0.151110	0.024370	0.004752
35	0.412103	0.298818	0.155183	0.025049	0.004752
40	0.415280	0.303334	0.158984	0.025389	0.004752
45	0.423676	0.315051	0.162922	0.025457	0.004752
50	0.428558	0.322368	0.167131	0.025728	0.004752
55	0.434438	0.330453	0.171136	0.025932	0.004752
60	0.436156	0.332642	0.172765	0.026067	0.004752
65	0.437206	0.334246	0.174394	0.026271	0.004752
70	0.438183	0.336942	0.176906	0.026407	0.004752
75	0.438951	0.338710	0.178331	0.026543	0.004752
80	0.439537	0.340175	0.179418	0.026678	0.004752
85	0.440912	0.343027	0.181115	0.026882	0.004752
90	0.441736	0.344613	0.182133	0.026950	0.004752
95	0.443247	0.347994	0.184102	0.027018	0.004752
100	0.444886	0.351269	0.186002	0.027018	0.004752
125	0.449364	0.361164	0.192655	0.027561	0.004888
150	0.449873	0.363223	0.195031	0.027765	0.004956
175	0.451040	0.367765	0.197678	0.027832	0.005023
200	0.452615	0.376684	0.203584	0.028104	0.005023
225	0.453639	0.381545	0.206435	0.028376	0.005023
250	0.454026	0.383257	0.207046	0.028376	0.005023
275	0.454149	0.384416	0.207793	0.028511	0.005023
300	0.454296	0.385797	0.208676	0.028579	0.005023
325	0.454400	0.386785	0.209354	0.028579	0.005023
350	0.454532	0.388088	0.210441	0.028783	0.005023
375	0.454740	0.389792	0.211527	0.029054	0.005023
400	0.454939	0.391413	0.212545	0.029122	0.005023
425	0.455165	0.393203	0.214106	0.029258	0.005159
450	0.455280	0.394320	0.214989	0.029326	0.005159
475	0.455420	0.395697	0.216075	0.029665	0.005227
500	0.455532	0.396679	0.217297	0.029801	0.005227
525	0.455572	0.397339	0.218315	0.030073	0.005295
550	0.455579	0.397453	0.218383	0.030073	0.005295
575	0.455583	0.397549	0.218451	0.030073	0.005295
600	0.455603	0.397745	0.218451	0.030073	0.005295
625	0.455622	0.398035	0.218722	0.030141	0.005295
650	0.455653	0.398431	0.219130	0.030208	0.005295
675	0.455680	0.399025	0.219469	0.030480	0.005431
700	0.455711	0.399661	0.220080	0.030548	0.005431
725	0.455746	0.400400	0.220963	0.030684	0.005499
750	0.455773	0.401216	0.221777	0.030819	0.005566
775	0.455817	0.402379	0.222863	0.030887	0.005566
800	0.455857	0.403082	0.223406	0.030887	0.005566
825	0.455897	0.403962	0.224153	0.031023	0.005566
850	0.455930	0.404577	0.224968	0.031159	0.005566
875	0.455950	0.404926	0.225307	0.031159	0.005566
900	0.455962	0.405124	0.225443	0.031159	0.005566
925	0.455972	0.405316	0.225647	0.031159	0.005566
950	0.455987	0.405482	0.225850	0.031159	0.005566
975	0.455997	0.405675	0.226190	0.031159	0.005566
1000	0.456005	0.405801	0.226325	0.031227	0.005566
1500	0.456050	0.407375	0.228090	0.031566	0.005634
2000	0.456105	0.409619	0.231824	0.032041	0.005634
2500	0.456109	0.409865	0.232163	0.032109	0.005634
3000	0.456116	0.410483	0.232842	0.032245	0.005702
3500	0.456123	0.411115	0.233657	0.032449	0.005702
4000	0.456124	0.411197	0.233657	0.032449	0.005702
4500	0.456125	0.411218	0.233657	0.032449	0.005702
5000	0.456125	0.411263	0.233725	0.032449	0.005702
5500	0.456126	0.411360	0.233928	0.032584	0.005702
6000	0.456127	0.411497	0.234200	0.032720	0.005702
8191	0.456129	0.411712	0.234200	0.032788	0.005770


==> data/obj_cands/SBD_val_QT_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.264680	0.105017	0.034078
15		0.284706	0.109429	0.034825
20		0.293734	0.111194	0.035028
25		0.305410	0.112416	0.035164
30		0.315865	0.114385	0.035300
35		0.320684	0.115267	0.035368
40		0.325843	0.116285	0.035503
45		0.333718	0.116761	0.035503
50		0.340235	0.117236	0.035503
55		0.345530	0.118118	0.035503
60		0.347431	0.118458	0.035571
65		0.349060	0.118729	0.035571
70		0.351639	0.118933	0.035571
75		0.353201	0.119340	0.035639
80		0.354287	0.119544	0.035639
85		0.356663	0.119883	0.035639
90		0.357681	0.119951	0.035639
95		0.360193	0.120155	0.035639
100		0.362094	0.120223	0.035639
125		0.369561	0.121173	0.035639
150		0.371394	0.121512	0.035639
175		0.374041	0.121716	0.035639
200		0.381169	0.122531	0.035639
225		0.384088	0.122734	0.035639
250		0.385242	0.122802	0.035639
275		0.386057	0.123006	0.035639
300		0.386939	0.123006	0.035639
325		0.387550	0.123006	0.035639
350		0.388365	0.123142	0.035639
375		0.389587	0.123210	0.035707
400		0.390469	0.123277	0.035707
425		0.391487	0.123481	0.035707
450		0.392098	0.123549	0.035707
475		0.392913	0.123685	0.035707
500		0.393592	0.123685	0.035707
525		0.394610	0.123956	0.035707
550		0.394678	0.123956	0.035707
575		0.394746	0.123956	0.035707
600		0.394814	0.123956	0.035707
625		0.395153	0.124024	0.035707
650		0.395289	0.124092	0.035707
675		0.395628	0.124228	0.035707
700		0.395968	0.124228	0.035707
725		0.396579	0.124431	0.035707
750		0.396986	0.124499	0.035707
775		0.397868	0.124635	0.035707
800		0.398140	0.124635	0.035707
825		0.399022	0.124703	0.035707
850		0.399837	0.124839	0.035707
875		0.400109	0.124839	0.035707
900		0.400244	0.124839	0.035707
925		0.400380	0.124907	0.035707
950		0.400584	0.124907	0.035707
975		0.400584	0.124907	0.035707
1000		0.400652	0.124907	0.035707
1500		0.401195	0.124975	0.035707
2000		0.402485	0.125110	0.035707
2500		0.402620	0.125110	0.035707
3000		0.402892	0.125110	0.035707
3500		0.403367	0.125178	0.035707
4000		0.403367	0.125178	0.035707
4500		0.403367	0.125178	0.035707
5000		0.403367	0.125178	0.035707
5500		0.403367	0.125178	0.035707
6000		0.403571	0.125178	0.035707
8191		0.403774	0.125246	0.035707


==> data/obj_cands/SBD_val_RIGOR.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
1.489721e+03	0.812186	0.705500	0.833277	0.592899	0.297468


==> data/obj_cands/SBD_val_RIGOR_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.489721e+03		0.888942	0.719299	0.489512


==> data/obj_cands/SBD_val_RP_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.271843e+03		0.870341	0.710407	0.482995


==> data/obj_cands/SBD_val_SCG.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
10	0.401950	0.392770	0.374720	0.174258	0.065915
15	0.456270	0.432701	0.433983	0.209490	0.078270
20	0.493090	0.459168	0.474238	0.233250	0.087570
25	0.521348	0.479197	0.503021	0.253479	0.095445
30	0.547031	0.494734	0.527731	0.269975	0.102980
35	0.566853	0.508080	0.547417	0.286199	0.109225
40	0.583389	0.518090	0.560519	0.298893	0.115403
45	0.595790	0.526481	0.572806	0.309280	0.120358
50	0.606538	0.533414	0.582309	0.318784	0.124567
55	0.614755	0.540315	0.592831	0.327744	0.129794
60	0.621493	0.545769	0.600570	0.335551	0.133392
65	0.627073	0.550784	0.607902	0.341593	0.136515
70	0.633778	0.555263	0.613468	0.347974	0.140452
75	0.641633	0.560193	0.620935	0.353880	0.144525
80	0.648138	0.564504	0.627656	0.359785	0.146969
85	0.654453	0.568416	0.632340	0.364198	0.150906
90	0.659549	0.572129	0.637771	0.368814	0.154029
95	0.663952	0.575282	0.642115	0.373294	0.156269
100	0.668302	0.578570	0.646392	0.377435	0.158781
125	0.682683	0.591320	0.663702	0.395900	0.168828
150	0.697021	0.602339	0.679655	0.411377	0.177720
175	0.707884	0.610413	0.690652	0.422918	0.185052
200	0.716092	0.617557	0.700360	0.434254	0.191705
225	0.721631	0.623868	0.709049	0.443690	0.197610
250	0.726402	0.629085	0.716720	0.452651	0.202430
275	0.731397	0.634073	0.724798	0.460865	0.207929
300	0.736253	0.638531	0.732197	0.467789	0.211052
325	0.739735	0.642399	0.738714	0.473899	0.214038
350	0.743088	0.646063	0.744484	0.478990	0.217704
375	0.746044	0.649055	0.748965	0.483267	0.220963
400	0.748243	0.651741	0.753241	0.487068	0.223746
425	0.750364	0.654420	0.758129	0.491548	0.226258
4.499888e+02	0.752377	0.656897	0.761795	0.495282	0.229244
4.749640e+02	0.754266	0.659356	0.766207	0.498201	0.230466
4.999187e+02	0.756034	0.661496	0.769534	0.501460	0.232707
5.248468e+02	0.758210	0.663463	0.772792	0.505193	0.234404
5.497331e+02	0.759544	0.665234	0.775643	0.507908	0.236101
5.745602e+02	0.760848	0.666896	0.778155	0.510895	0.237730
5.993307e+02	0.762250	0.668657	0.780327	0.513407	0.239563
6.240298e+02	0.763257	0.669950	0.782024	0.515579	0.240717
6.486594e+02	0.764441	0.671379	0.784468	0.518091	0.242278
6.732055e+02	0.765367	0.672757	0.786912	0.519992	0.243364
6.976333e+02	0.766449	0.674084	0.789288	0.521960	0.244790
7.219243e+02	0.767556	0.675480	0.791732	0.524744	0.246148
7.460319e+02	0.768697	0.676600	0.793565	0.526780	0.247166
7.699559e+02	0.769235	0.677728	0.795873	0.528274	0.247709
7.937481e+02	0.770038	0.678793	0.797298	0.529971	0.249067
8.173889e+02	0.770612	0.679824	0.799267	0.531600	0.250017
8.408791e+02	0.771477	0.680861	0.800964	0.533501	0.250967
8.641630e+02	0.772204	0.681884	0.802525	0.535605	0.251782
8.872644e+02	0.772553	0.682730	0.803951	0.536623	0.252325
9.101422e+02	0.773196	0.683537	0.805512	0.538117	0.253004
9.328295e+02	0.773521	0.684239	0.806395	0.539203	0.253954
9.553230e+02	0.774176	0.685120	0.807888	0.541036	0.254905
9.775902e+02	0.774845	0.686009	0.809653	0.542597	0.255312
1.375914e+03	0.780751	0.696954	0.828525	0.561605	0.266105
1.675112e+03	0.783493	0.702824	0.839251	0.571923	0.272962
1.883477e+03	0.784943	0.706276	0.844953	0.577558	0.276763
2.012899e+03	0.785392	0.708100	0.848008	0.580884	0.278393
2.082563e+03	0.785626	0.708863	0.849297	0.582309	0.278868
2.113635e+03	0.785765	0.709216	0.849908	0.582920	0.279071
2.124810e+03	0.785802	0.709329	0.850248	0.583192	0.279139
2.128248e+03	0.785799	0.709351	0.850316	0.583260	0.279139
2.129239e+03	0.785800	0.709364	0.850384	0.583260	0.279139
2.129556e+03	0.785800	0.709367	0.850384	0.583260	0.279139
2.129556e+03	0.785800	0.709367	0.850384	0.583260	0.279139


==> data/obj_cands/SBD_val_SCG2.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
10	0.402444	0.392812	0.375942	0.173647	0.065848
15	0.456003	0.432670	0.435205	0.208608	0.078067
20	0.493553	0.459421	0.474781	0.233453	0.087231
25	0.520993	0.479113	0.504039	0.252325	0.094834
30	0.545622	0.494573	0.527052	0.269092	0.102641
35	0.566990	0.507764	0.545991	0.286471	0.108886
40	0.584004	0.518222	0.560315	0.299369	0.115131
45	0.594283	0.526572	0.572534	0.310230	0.120291
50	0.605088	0.533488	0.582309	0.319734	0.124567
55	0.613609	0.540021	0.592085	0.328830	0.129659
60	0.621240	0.545682	0.599959	0.336162	0.133392
65	0.628509	0.550745	0.607834	0.342339	0.136583
70	0.634854	0.555375	0.614147	0.348720	0.139637
75	0.641874	0.560345	0.621682	0.355305	0.144389
80	0.648740	0.564511	0.627452	0.360804	0.147241
85	0.655844	0.568864	0.633087	0.366031	0.151178
90	0.660791	0.572379	0.638382	0.369968	0.153893
95	0.664673	0.575238	0.642183	0.373430	0.155930
100	0.668372	0.578601	0.646799	0.378386	0.158441
125	0.683558	0.591706	0.664924	0.396171	0.168420
150	0.695990	0.602182	0.679995	0.411038	0.176974
175	0.706920	0.610315	0.691263	0.422578	0.185188
200	0.715948	0.617834	0.701039	0.434322	0.191433
225	0.722104	0.623993	0.709999	0.443283	0.197407
250	0.726339	0.629134	0.717467	0.451904	0.201819
275	0.731831	0.633869	0.724527	0.459779	0.206911
300	0.735929	0.638726	0.732944	0.466635	0.210508
325	0.740090	0.642542	0.739325	0.473016	0.213971
350	0.743304	0.646086	0.744688	0.477768	0.217840
375	0.746044	0.649206	0.749168	0.482180	0.220895
400	0.748384	0.651927	0.753581	0.486593	0.223949
425	0.750751	0.654620	0.758197	0.490937	0.226529
4.499890e+02	0.752391	0.656861	0.761931	0.494060	0.229244
4.749651e+02	0.754177	0.659151	0.765800	0.497115	0.231009
4.999217e+02	0.756186	0.661363	0.769466	0.500441	0.232910
5.248506e+02	0.758541	0.663467	0.772928	0.504650	0.234743
5.497320e+02	0.759907	0.665214	0.775575	0.507298	0.236712
5.745596e+02	0.761163	0.666917	0.778087	0.510556	0.238273
5.993307e+02	0.762619	0.668487	0.779513	0.513136	0.240038
6.240341e+02	0.763683	0.669899	0.781617	0.515512	0.241396
6.486632e+02	0.764865	0.671125	0.783721	0.517820	0.242753
6.732047e+02	0.765783	0.672640	0.786640	0.519924	0.243907
6.976264e+02	0.766824	0.673955	0.789016	0.521825	0.245061
7.219273e+02	0.768023	0.675351	0.791257	0.524336	0.246623
7.460342e+02	0.768935	0.676475	0.793157	0.526441	0.247573
7.699571e+02	0.769712	0.677584	0.795465	0.528002	0.247980
7.937397e+02	0.770437	0.678606	0.797095	0.529699	0.249406
8.173730e+02	0.771012	0.679691	0.799063	0.531396	0.250289
8.408626e+02	0.771675	0.680623	0.800353	0.533501	0.251171
8.641555e+02	0.772359	0.681704	0.801846	0.535334	0.251782
8.872660e+02	0.772799	0.682520	0.803068	0.536284	0.252393
9.101593e+02	0.773381	0.683420	0.804901	0.537845	0.252800
9.328500e+02	0.773888	0.684281	0.806191	0.539271	0.254090
9.553511e+02	0.774383	0.685064	0.807413	0.540968	0.254769
9.776277e+02	0.775021	0.686014	0.809178	0.542394	0.255244
1.375953e+03	0.780736	0.697017	0.828593	0.561673	0.266241
1.675305e+03	0.783463	0.702957	0.839794	0.571923	0.273233
1.883732e+03	0.784836	0.706326	0.845021	0.577625	0.276899
2.013389e+03	0.785380	0.708235	0.848211	0.581155	0.278664
2.083096e+03	0.785601	0.708972	0.849433	0.582513	0.279071
2.114316e+03	0.785746	0.709314	0.849976	0.583260	0.279343
2.125496e+03	0.785777	0.709427	0.850384	0.583463	0.279411
2.128943e+03	0.785777	0.709473	0.850451	0.583667	0.279411
2.129948e+03	0.785777	0.709486	0.850519	0.583667	0.279411
2.130265e+03	0.785777	0.709489	0.850519	0.583667	0.279411
2.130265e+03	0.785777	0.709489	0.850519	0.583667	0.279411


==> data/obj_cands/SBD_val_SCG_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.479533	0.264951	0.124092
15		0.536352	0.315525	0.151449
20		0.571923	0.350893	0.173036
25		0.597515	0.377028	0.191976
30		0.616523	0.398072	0.207522
35		0.633969	0.413685	0.220352
40		0.644899	0.428145	0.231281
45		0.655556	0.439685	0.241464
50		0.664110	0.449392	0.249270
55		0.672052	0.458285	0.257145
60		0.678841	0.466567	0.264612
65		0.684746	0.473016	0.270111
70		0.690041	0.478718	0.275406
75		0.695812	0.484828	0.280565
80		0.701378	0.489376	0.285181
85		0.706130	0.494739	0.289933
90		0.710271	0.499016	0.294074
95		0.714276	0.503360	0.297604
100		0.717942	0.507230	0.301202
125		0.735320	0.526034	0.316611
150		0.749304	0.541511	0.330324
175		0.759215	0.552712	0.340099
200		0.769126	0.561265	0.347295
225		0.777069	0.571176	0.354355
250		0.783789	0.579323	0.361754
275		0.790849	0.587469	0.367660
300		0.797162	0.594596	0.373159
325		0.802050	0.600910	0.378250
350		0.807820	0.607087	0.381848
375		0.813387	0.611771	0.387957
400		0.817460	0.616862	0.391827
425		0.821261	0.621139	0.395628
4.499888e+02		0.824859	0.624941	0.398819
4.749640e+02		0.828593	0.628946	0.402077
4.999187e+02		0.830765	0.632815	0.405811
5.248468e+02		0.833548	0.636752	0.408866
5.497331e+02		0.835856	0.640622	0.411445
5.745602e+02		0.838504	0.642998	0.414432
5.993307e+02		0.841627	0.646392	0.417215
6.240298e+02		0.843731	0.648768	0.419116
6.486594e+02		0.844953	0.651415	0.421560
6.732055e+02		0.846989	0.654334	0.423529
6.976333e+02		0.849094	0.656371	0.425633
7.219243e+02		0.851198	0.659154	0.428077
7.460319e+02		0.852759	0.661123	0.429231
7.699559e+02		0.854117	0.663499	0.430792
7.937481e+02		0.856018	0.665807	0.432082
8.173889e+02		0.857919	0.667775	0.433575
8.408791e+02		0.859344	0.669608	0.434933
8.641630e+02		0.861313	0.671645	0.436902
8.872644e+02		0.863010	0.674157	0.438667
9.101422e+02		0.864368	0.676261	0.440024
9.328295e+02		0.865386	0.677958	0.441314
9.553230e+02		0.866879	0.679927	0.442332
9.775902e+02		0.868509	0.681352	0.443758
1.375914e+03		0.886702	0.703958	0.463037
1.675112e+03		0.896613	0.717331	0.474917
1.883477e+03		0.902111	0.724730	0.481230
2.012899e+03		0.905845	0.729889	0.484828
2.082563e+03		0.907678	0.731790	0.486321
2.113635e+03		0.908492	0.732537	0.487000
2.124810e+03		0.908492	0.732944	0.487068
2.128248e+03		0.908492	0.733080	0.487136
2.129239e+03		0.908560	0.733080	0.487136
2.129556e+03		0.908560	0.733080	0.487136
2.129556e+03		0.908560	0.733080	0.487136


==> data/obj_cands/SBD_val_SCG_filt_box_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.477564	0.264408	0.123753
15		0.535266	0.315457	0.151381
20		0.572059	0.350757	0.173172
25		0.597855	0.376960	0.192587
30		0.617066	0.398072	0.206096
35		0.634037	0.413957	0.219198
40		0.644559	0.428348	0.230263
45		0.655217	0.439753	0.240717
50		0.662820	0.449121	0.247709
55		0.671509	0.458693	0.256330
60		0.679044	0.466431	0.263119
65		0.684407	0.472745	0.269025
70		0.690449	0.478922	0.274523
75		0.696219	0.485439	0.279954
80		0.702261	0.489105	0.283959
85		0.707148	0.494739	0.288847
90		0.711493	0.499151	0.292309
95		0.715091	0.503224	0.295974
100		0.718688	0.506822	0.299980
125		0.735795	0.526034	0.316340
150		0.749101	0.540764	0.329509
175		0.759555	0.552305	0.339828
200		0.768991	0.561130	0.347431
225		0.777272	0.571041	0.354423
250		0.783993	0.578915	0.361754
275		0.790306	0.587061	0.367185
300		0.797027	0.594461	0.373159
325		0.801846	0.600774	0.377707
350		0.807277	0.606612	0.382051
375		0.813115	0.611432	0.387822
400		0.817392	0.616387	0.391555
425		0.820990	0.620732	0.395900
4.499890e+02		0.824655	0.624941	0.399158
4.749646e+02		0.828525	0.629421	0.402620
4.999187e+02		0.830765	0.633155	0.406422
5.248476e+02		0.833073	0.636888	0.409205
5.497323e+02		0.835517	0.640961	0.412056
5.745594e+02		0.838164	0.643880	0.414772
5.993286e+02		0.840948	0.646867	0.417215
6.240355e+02		0.843256	0.648836	0.419048
6.486706e+02		0.844749	0.651551	0.421628
6.732155e+02		0.846718	0.654063	0.423732
6.976441e+02		0.848551	0.656303	0.425633
7.219368e+02		0.850791	0.658747	0.428077
7.460550e+02		0.852352	0.661191	0.429638
7.699808e+02		0.853710	0.663227	0.430996
7.937670e+02		0.855543	0.665671	0.432421
8.174067e+02		0.857579	0.667640	0.433711
8.408973e+02		0.858869	0.669337	0.435001
8.641864e+02		0.861109	0.671373	0.436970
8.872934e+02		0.862535	0.674157	0.438531
9.101805e+02		0.863960	0.676193	0.439957
9.328685e+02		0.864775	0.677822	0.441178
9.553664e+02		0.866404	0.679248	0.442400
9.776308e+02		0.867830	0.680741	0.443758
1.375863e+03		0.886091	0.703890	0.463444
1.675135e+03		0.895934	0.717331	0.474985
1.883389e+03		0.901568	0.725070	0.481026
2.012691e+03		0.905573	0.729821	0.484488
2.082506e+03		0.907474	0.731722	0.485914
2.113660e+03		0.908221	0.732401	0.486661
2.124714e+03		0.908221	0.732876	0.486797
2.128225e+03		0.908289	0.732944	0.486864
2.129112e+03		0.908289	0.732944	0.486864
2.129391e+03		0.908289	0.732944	0.486864
2.129391e+03		0.908289	0.732944	0.486864


==> data/obj_cands/SBD_val_SeSe.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
8.682246e+03	0.777951	0.719128	0.893897	0.571720	0.252664


==> data/obj_cands/SBD_val_SeSe_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
2.167690e+04		0.985405	0.922409	0.705858


==> data/obj_cands/pascal2012_val2012_BING_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.930599e+03		0.898453	0.259119	0.038226


==> data/obj_cands/pascal2012_val2012_CI.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
9.984127e+00	0.418390	0.431412	0.445871	0.266997	0.126350
1.496204e+01	0.477642	0.469477	0.508316	0.301430	0.137438
1.993789e+01	0.517169	0.494302	0.543332	0.324482	0.146484
2.491235e+01	0.544704	0.511289	0.568719	0.339364	0.153779
2.987509e+01	0.563482	0.522980	0.583309	0.350160	0.157280
3.482333e+01	0.579108	0.534012	0.598191	0.357456	0.161657
3.976052e+01	0.594366	0.543477	0.611614	0.364167	0.163408
4.468323e+01	0.606218	0.551867	0.624161	0.372629	0.167202
4.960041e+01	0.617753	0.559945	0.634082	0.381091	0.171579
5.451691e+01	0.626337	0.567830	0.646046	0.388095	0.174788
5.942926e+01	0.633937	0.574963	0.657426	0.396557	0.177415
6.433195e+01	0.640900	0.581711	0.665013	0.403560	0.180624
6.921946e+01	0.652947	0.588081	0.673475	0.410271	0.183251
7.409731e+01	0.660806	0.592635	0.680187	0.414648	0.186169
7.896342e+01	0.666035	0.596929	0.685147	0.418734	0.189378
8.382471e+01	0.674472	0.603110	0.693026	0.424278	0.194339
8.868254e+01	0.678384	0.607464	0.698862	0.430989	0.196673
9.353140e+01	0.681226	0.610942	0.704114	0.436242	0.198716
9.837129e+01	0.685402	0.615304	0.709659	0.442661	0.202509
1.224955e+02	0.701185	0.632344	0.734753	0.466297	0.219726
1.464796e+02	0.712509	0.644042	0.749052	0.485848	0.234316
1.702415e+02	0.723493	0.653690	0.762183	0.505398	0.247447
1.937412e+02	0.732256	0.661317	0.769186	0.521739	0.260578
2.169061e+02	0.739289	0.667984	0.775314	0.532536	0.269040
2.398095e+02	0.744345	0.673112	0.781441	0.541290	0.276627
2.625162e+02	0.750186	0.677365	0.788737	0.550044	0.283922
2.849627e+02	0.753601	0.681393	0.791946	0.558798	0.290341
3.070863e+02	0.757755	0.684579	0.795156	0.565509	0.294718
3.289607e+02	0.759575	0.686460	0.797491	0.569303	0.297345
3.506777e+02	0.761918	0.688858	0.798950	0.574847	0.301722
3.721449e+02	0.763616	0.690505	0.800409	0.579516	0.304640
3.933533e+02	0.765397	0.692084	0.802451	0.584184	0.308141
4.142919e+02	0.767095	0.693492	0.803035	0.587102	0.311351
4.348841e+02	0.768948	0.695012	0.803910	0.590312	0.315728
4.551477e+02	0.770560	0.696239	0.804494	0.592647	0.318062
4.750435e+02	0.772363	0.697722	0.805369	0.595273	0.321564
4.946052e+02	0.773658	0.698833	0.806245	0.597607	0.325941
5.138916e+02	0.774990	0.700083	0.806828	0.598483	0.330026
5.328606e+02	0.776948	0.701176	0.806828	0.601401	0.332944
5.515418e+02	0.778439	0.702154	0.807412	0.602568	0.336738
5.699406e+02	0.778940	0.702912	0.808287	0.603151	0.338488
5.881146e+02	0.780210	0.703919	0.808287	0.604902	0.340239
6.060538e+02	0.780861	0.704531	0.808287	0.606361	0.341115
6.237971e+02	0.782358	0.705347	0.808287	0.608112	0.344324
6.412933e+02	0.783132	0.706180	0.809163	0.609571	0.347242
6.584983e+02	0.784251	0.706871	0.809746	0.611322	0.349869
6.754410e+02	0.785285	0.707503	0.810038	0.612197	0.352495
6.920669e+02	0.786486	0.708098	0.811205	0.612781	0.354537
7.083789e+02	0.787249	0.708636	0.811205	0.613364	0.355705
7.243906e+02	0.787627	0.709158	0.811789	0.614823	0.356872
7.401608e+02	0.788395	0.709879	0.812081	0.615115	0.359206
7.557274e+02	0.788912	0.710309	0.812372	0.615991	0.360082
7.710021e+02	0.789507	0.710668	0.812956	0.616574	0.360957
7.860193e+02	0.789588	0.710863	0.812956	0.616866	0.361541
8.006901e+02	0.789779	0.711119	0.813248	0.617158	0.362416
1.044814e+03	0.796284	0.715726	0.815874	0.625036	0.375547
1.214424e+03	0.797927	0.717251	0.816749	0.627663	0.379632
1.325763e+03	0.799237	0.717851	0.817041	0.628830	0.381091
1.403325e+03	0.799844	0.718199	0.817041	0.629122	0.381091
1.454249e+03	0.800126	0.718355	0.817333	0.629122	0.381675
1.485984e+03	0.800140	0.718384	0.817333	0.629122	0.381675
1.505695e+03	0.800176	0.718409	0.817333	0.629122	0.381675
1.517338e+03	0.800196	0.718419	0.817333	0.629122	0.381675
1.525086e+03	0.800197	0.718420	0.817333	0.629122	0.381675
1.529716e+03	0.800066	0.718425	0.817333	0.629122	0.381675
1.540359e+03	0.800066	0.718425	0.817333	0.629122	0.381675


==> data/obj_cands/pascal2012_val2012_CI_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
9.984127e+00		0.503064	0.312518	0.154654
1.496204e+01		0.558506	0.352203	0.175080
1.993789e+01		0.594981	0.381675	0.189670
2.491235e+01		0.621243	0.403852	0.203968
2.987509e+01		0.640502	0.418442	0.211263
3.482333e+01		0.654800	0.430406	0.217100
3.976052e+01		0.668515	0.438868	0.222060
4.468323e+01		0.681354	0.447914	0.227313
4.960041e+01		0.694193	0.455792	0.232565
5.451691e+01		0.705573	0.463379	0.237234
5.942926e+01		0.714619	0.472425	0.242194
6.433195e+01		0.723373	0.480887	0.246280
6.921946e+01		0.730668	0.486139	0.250073
7.409731e+01		0.737088	0.491975	0.253575
7.896342e+01		0.742048	0.496936	0.258827
8.382471e+01		0.750219	0.504231	0.262912
8.868254e+01		0.755179	0.508608	0.266414
9.353140e+01		0.760432	0.512110	0.269624
9.837129e+01		0.766851	0.515320	0.272833
1.224955e+02		0.784651	0.541873	0.293259
1.464796e+02		0.797199	0.562299	0.312518
1.702415e+02		0.806245	0.579224	0.331777
1.937412e+02		0.812956	0.592355	0.347242
2.169061e+02		0.817333	0.601692	0.361833
2.398095e+02		0.819959	0.612489	0.370587
2.625162e+02		0.823169	0.618617	0.379924
2.849627e+02		0.826671	0.623286	0.386052
3.070863e+02		0.830172	0.627954	0.391596
3.289607e+02		0.831048	0.631164	0.397140
3.506777e+02		0.834257	0.635249	0.402101
3.721449e+02		0.835133	0.638751	0.407062
3.933533e+02		0.836008	0.642544	0.410855
4.142919e+02		0.837175	0.645463	0.415232
4.348841e+02		0.837759	0.648672	0.417566
4.551477e+02		0.839218	0.651007	0.419609
4.750435e+02		0.839510	0.652758	0.422527
4.946052e+02		0.840385	0.654800	0.425153
5.138916e+02		0.840677	0.655967	0.426612
5.328606e+02		0.841552	0.659177	0.428947
5.515418e+02		0.841844	0.660928	0.430114
5.699406e+02		0.841844	0.661803	0.433032
5.881146e+02		0.841844	0.662387	0.433615
6.060538e+02		0.842136	0.663846	0.434491
6.237971e+02		0.842720	0.664430	0.435366
6.412933e+02		0.842720	0.666764	0.438284
6.584983e+02		0.842720	0.667639	0.438868
6.754410e+02		0.842720	0.668223	0.441202
6.920669e+02		0.843303	0.669098	0.441494
7.083789e+02		0.843887	0.669390	0.441494
7.243906e+02		0.844470	0.670266	0.441786
7.401608e+02		0.845054	0.670849	0.443245
7.557274e+02		0.845054	0.671725	0.443828
7.710021e+02		0.845054	0.673184	0.444120
7.860193e+02		0.845054	0.673184	0.444120
8.006901e+02		0.845346	0.673184	0.444704
1.044814e+03		0.846805	0.677852	0.452874
1.214424e+03		0.847388	0.679603	0.454333
1.325763e+03		0.847972	0.680479	0.455209
1.403325e+03		0.847972	0.680770	0.455792
1.454249e+03		0.848264	0.681062	0.455792
1.485984e+03		0.848264	0.681062	0.456084
1.505695e+03		0.848264	0.681062	0.456084
1.517338e+03		0.848264	0.681062	0.456084
1.525086e+03		0.848264	0.681062	0.456084
1.529716e+03		0.848264	0.681062	0.456084
1.540359e+03		0.848264	0.681354	0.456084


==> data/obj_cands/pascal2012_val2012_CPMC.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
9.999310e+00	0.431872	0.394944	0.394514	0.207762	0.091334
1.499310e+01	0.488342	0.435448	0.451415	0.249198	0.110592
1.998137e+01	0.530120	0.462396	0.491684	0.281296	0.123723
2.496411e+01	0.560109	0.482060	0.519988	0.306099	0.137730
2.993858e+01	0.585267	0.497707	0.543041	0.326816	0.150569
3.490821e+01	0.603875	0.509964	0.559965	0.344324	0.161949
3.987716e+01	0.620878	0.521875	0.576306	0.361541	0.169536
4.484127e+01	0.634837	0.531263	0.586811	0.379049	0.179165
4.979986e+01	0.647054	0.540275	0.596732	0.394514	0.191713
5.475155e+01	0.659100	0.548035	0.606653	0.406478	0.202509
5.969772e+01	0.667884	0.554048	0.613656	0.416107	0.208637
6.464251e+01	0.676865	0.559563	0.621535	0.424570	0.215349
6.958454e+01	0.683588	0.565226	0.629997	0.433032	0.222352
7.452588e+01	0.688655	0.569441	0.634666	0.439743	0.227313
7.946722e+01	0.695291	0.573872	0.638167	0.445579	0.233440
8.440649e+01	0.700129	0.578338	0.642544	0.451999	0.238985
8.934231e+01	0.703407	0.582234	0.646922	0.457543	0.244237
9.427536e+01	0.708223	0.585172	0.650715	0.461336	0.248322
9.920290e+01	0.713493	0.589202	0.655092	0.466881	0.254742
1.238054e+02	0.734833	0.605856	0.670266	0.491975	0.276627
1.482954e+02	0.748396	0.618936	0.684856	0.513861	0.295886
1.726487e+02	0.759893	0.629271	0.695652	0.527575	0.309600
1.968558e+02	0.768843	0.638065	0.706741	0.537788	0.323607
2.207246e+02	0.775279	0.644185	0.713160	0.543624	0.331777
2.441925e+02	0.782071	0.650361	0.720747	0.552086	0.339947
2.673741e+02	0.786915	0.655817	0.726875	0.561132	0.346659
2.902360e+02	0.791462	0.659878	0.731252	0.563758	0.353078
3.126667e+02	0.793749	0.663952	0.735921	0.568719	0.357164
3.348330e+02	0.796768	0.667195	0.739130	0.572221	0.360957
3.564997e+02	0.800193	0.671266	0.743799	0.576014	0.364751
3.776439e+02	0.803365	0.675598	0.750511	0.579516	0.369711
3.980725e+02	0.805478	0.678879	0.753429	0.582434	0.374672
4.177295e+02	0.807002	0.681369	0.756930	0.585935	0.377882
4.366653e+02	0.808194	0.683967	0.759848	0.589145	0.380216
4.549538e+02	0.809609	0.687049	0.763642	0.592647	0.383134
4.724576e+02	0.810921	0.688727	0.765684	0.594689	0.384301
4.892774e+02	0.812355	0.690791	0.769186	0.597024	0.386636
5.053278e+02	0.813553	0.692906	0.771228	0.599358	0.388386
5.206901e+02	0.814546	0.694693	0.774730	0.600233	0.390429
5.353050e+02	0.814989	0.696234	0.776773	0.602568	0.391013
5.489462e+02	0.815582	0.697635	0.777940	0.604027	0.391888
5.616287e+02	0.816272	0.698491	0.778523	0.604319	0.393639
5.733513e+02	0.816486	0.699518	0.779399	0.605778	0.394222
5.842526e+02	0.816782	0.700491	0.780274	0.607237	0.395098
5.941691e+02	0.817404	0.701542	0.781733	0.608112	0.396265
6.031442e+02	0.817553	0.702207	0.782900	0.608404	0.396557
6.111732e+02	0.817743	0.702904	0.783776	0.609571	0.397432
6.180297e+02	0.817955	0.703782	0.784943	0.611030	0.398308
6.240656e+02	0.818250	0.704422	0.786110	0.611614	0.399183
6.292340e+02	0.818297	0.704729	0.786694	0.611905	0.399475
6.335935e+02	0.818402	0.704980	0.786986	0.611905	0.399475
6.371698e+02	0.818404	0.705038	0.786986	0.611905	0.399475
6.399310e+02	0.818413	0.705148	0.787278	0.611905	0.399475
6.420345e+02	0.818422	0.705236	0.787278	0.612197	0.399767
6.435714e+02	0.818427	0.705268	0.787278	0.612197	0.399767
6.463665e+02	0.818435	0.705315	0.787278	0.612197	0.399767
6.463665e+02	0.818435	0.705315	0.787278	0.612197	0.399767
6.463665e+02	0.818435	0.705315	0.787278	0.612197	0.399767
6.463665e+02	0.818435	0.705315	0.787278	0.612197	0.399767
6.463665e+02	0.818435	0.705315	0.787278	0.612197	0.399767
6.463665e+02	0.818435	0.705315	0.787278	0.612197	0.399767
6.463665e+02	0.818435	0.705315	0.787278	0.612197	0.399767
6.463665e+02	0.818435	0.705315	0.787278	0.612197	0.399767
6.463665e+02	0.818435	0.705315	0.787278	0.612197	0.399767
6.463665e+02	0.818435	0.705315	0.787278	0.612197	0.399767
6.463665e+02	0.818435	0.705315	0.787278	0.612197	0.399767


==> data/obj_cands/pascal2012_val2012_CPMC_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
9.999310e+00		0.460753	0.244237	0.105632
1.499310e+01		0.525533	0.295302	0.132769
1.998137e+01		0.562883	0.334111	0.154362
2.496411e+01		0.587102	0.366793	0.173038
2.993858e+01		0.603735	0.388678	0.190546
3.490821e+01		0.617450	0.406186	0.204260
3.987716e+01		0.629705	0.426320	0.217391
4.484127e+01		0.640794	0.442369	0.233440
4.979986e+01		0.650715	0.460461	0.245696
5.475155e+01		0.658885	0.470966	0.258243
5.969772e+01		0.665889	0.480012	0.267581
6.464251e+01		0.672308	0.490225	0.274584
6.958454e+01		0.680187	0.501021	0.281879
7.452588e+01		0.685731	0.506857	0.287715
7.946722e+01		0.690108	0.513277	0.297928
8.440649e+01		0.694193	0.519988	0.303764
8.934231e+01		0.698278	0.524657	0.309017
9.427536e+01		0.700321	0.528451	0.314853
9.920290e+01		0.704406	0.534287	0.321564
1.238054e+02		0.719872	0.555588	0.344908
1.482954e+02		0.730668	0.572512	0.362708
1.726487e+02		0.739714	0.584184	0.376423
1.968558e+02		0.747301	0.593522	0.390429
2.207246e+02		0.750511	0.601401	0.401809
2.441925e+02		0.754012	0.610446	0.409688
2.673741e+02		0.761599	0.616866	0.418734
2.902360e+02		0.763350	0.621535	0.422819
3.126667e+02		0.766560	0.627079	0.428071
3.348330e+02		0.769769	0.631748	0.431865
3.564997e+02		0.775022	0.633790	0.435658
3.776439e+02		0.779691	0.637876	0.439743
3.980725e+02		0.782900	0.640502	0.442953
4.177295e+02		0.785527	0.642836	0.446746
4.366653e+02		0.789612	0.646046	0.448789
4.549538e+02		0.793114	0.648672	0.450832
4.724576e+02		0.794864	0.651299	0.452874
4.892774e+02		0.796615	0.653341	0.454041
5.053278e+02		0.797782	0.655676	0.455500
5.206901e+02		0.799825	0.657718	0.456668
5.353050e+02		0.801868	0.658594	0.458418
5.489462e+02		0.803910	0.660053	0.460169
5.616287e+02		0.805077	0.661220	0.460753
5.733513e+02		0.805369	0.662971	0.461628
5.842526e+02		0.807120	0.664430	0.462504
5.941691e+02		0.807995	0.665889	0.463087
6.031442e+02		0.808871	0.666472	0.463379
6.111732e+02		0.809746	0.666764	0.463963
6.180297e+02		0.811205	0.667348	0.464546
6.240656e+02		0.812081	0.668515	0.464838
6.292340e+02		0.812081	0.668515	0.464838
6.335935e+02		0.812372	0.668807	0.465130
6.371698e+02		0.812664	0.668807	0.466005
6.399310e+02		0.812956	0.668807	0.466005
6.420345e+02		0.813540	0.668807	0.466005
6.435714e+02		0.814123	0.668807	0.466005
6.463665e+02		0.814123	0.668807	0.466005
6.463665e+02		0.814123	0.668807	0.466005
6.463665e+02		0.814123	0.668807	0.466005
6.463665e+02		0.814123	0.668807	0.466005
6.463665e+02		0.814123	0.668807	0.466005
6.463665e+02		0.814123	0.668807	0.466005
6.463665e+02		0.814123	0.668807	0.466005
6.463665e+02		0.814123	0.668807	0.466005
6.463665e+02		0.814123	0.668807	0.466005
6.463665e+02		0.814123	0.668807	0.466005
6.463665e+02		0.814123	0.668807	0.466005


==> data/obj_cands/pascal2012_val2012_EB_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
3.290285e+03		0.919755	0.791071	0.249781


==> data/obj_cands/pascal2012_val2012_GLS.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
1.056368e+03	0.811609	0.688691	0.780274	0.579224	0.347242


==> data/obj_cands/pascal2012_val2012_GLS_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.056368e+03		0.816166	0.651299	0.430114


==> data/obj_cands/pascal2012_val2012_GOP.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
6.499772e+02	0.783649	0.709084	0.838343	0.613948	0.305223


==> data/obj_cands/pascal2012_val2012_GOP_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
6.499772e+02		0.868106	0.683397	0.398016


==> data/obj_cands/pascal2012_val2012_MCG.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
10	0.392633	0.417351	0.412898	0.243945	0.126933
15	0.443867	0.463037	0.475343	0.286256	0.145025
20	0.492857	0.497125	0.521156	0.321564	0.166910
25	0.523448	0.520076	0.549752	0.349285	0.180624
30	0.549084	0.537861	0.572512	0.367960	0.189670
35	0.579516	0.553613	0.591479	0.387803	0.200175
40	0.595431	0.565721	0.606361	0.405311	0.210096
45	0.617398	0.575018	0.618617	0.416107	0.218559
50	0.630730	0.584177	0.631164	0.430697	0.225854
55	0.642131	0.593288	0.642544	0.441786	0.233732
60	0.653629	0.600173	0.651590	0.448497	0.237817
65	0.665731	0.607123	0.660928	0.457251	0.243362
70	0.677115	0.612215	0.667639	0.462504	0.248906
75	0.686928	0.618756	0.677852	0.473008	0.256784
80	0.691477	0.623288	0.682229	0.479428	0.262329
85	0.695881	0.627180	0.686023	0.484680	0.265538
90	0.698064	0.630134	0.690108	0.489349	0.268456
95	0.700848	0.634435	0.695944	0.495477	0.272250
100	0.704034	0.637928	0.701196	0.499562	0.276627
125	0.720283	0.651873	0.717537	0.519988	0.292676
150	0.732508	0.663273	0.732711	0.535454	0.304931
175	0.743172	0.672686	0.745550	0.549168	0.317479
200	0.750432	0.679144	0.754888	0.556463	0.325066
225	0.756042	0.684724	0.761307	0.564926	0.331485
250	0.762688	0.690316	0.768894	0.573388	0.339364
275	0.769050	0.695043	0.774146	0.579516	0.344616
300	0.772135	0.699497	0.781441	0.585935	0.348701
325	0.775212	0.703215	0.787861	0.591479	0.354829
350	0.781486	0.706897	0.793697	0.596148	0.362416
375	0.784755	0.711075	0.799241	0.601109	0.366793
400	0.787866	0.714704	0.803910	0.604610	0.370587
425	0.791410	0.718229	0.809454	0.608987	0.375547
450	0.793267	0.720641	0.810913	0.613073	0.379924
475	0.794824	0.722996	0.815582	0.616282	0.381675
500	0.796844	0.725751	0.818500	0.621535	0.386344
525	0.798855	0.728151	0.821710	0.625620	0.388386
550	0.800708	0.730293	0.824336	0.629705	0.391013
575	0.801721	0.732037	0.826962	0.633499	0.394222
600	0.802458	0.733852	0.829297	0.637000	0.397432
625	0.803303	0.735770	0.832798	0.639626	0.400058
650	0.804682	0.737991	0.837175	0.642836	0.403268
6.749890e+02	0.807083	0.740240	0.840093	0.645463	0.404727
6.999717e+02	0.808578	0.742118	0.842136	0.648381	0.407645
7.249545e+02	0.809445	0.743919	0.843887	0.651590	0.409688
7.499372e+02	0.810774	0.745077	0.844762	0.653633	0.411439
7.749199e+02	0.811850	0.746526	0.845638	0.655676	0.415524
7.998965e+02	0.812940	0.747737	0.847388	0.656843	0.416983
8.248620e+02	0.813805	0.749256	0.849723	0.659469	0.419609
8.498275e+02	0.814847	0.750763	0.852057	0.660928	0.422527
8.747771e+02	0.815545	0.751956	0.853224	0.662971	0.424570
8.996943e+02	0.816132	0.753163	0.855267	0.663846	0.426904
9.245832e+02	0.816686	0.753897	0.856434	0.664430	0.428363
9.494168e+02	0.817179	0.755092	0.857893	0.667639	0.431281
9.741801e+02	0.817745	0.755919	0.858477	0.669098	0.432740
9.988841e+02	0.818604	0.756684	0.858769	0.669682	0.435366
1.480306e+03	0.827658	0.772829	0.880945	0.699446	0.463671
1.937398e+03	0.831420	0.781153	0.891158	0.712868	0.479428
2.368325e+03	0.835030	0.787457	0.899329	0.726875	0.489057
2.769779e+03	0.837314	0.791996	0.903998	0.737088	0.497811
3.141239e+03	0.838862	0.795684	0.908958	0.745842	0.505107
3.483213e+03	0.839986	0.798227	0.912168	0.750511	0.510651
3.789482e+03	0.840889	0.800191	0.913919	0.754596	0.515320
4.061433e+03	0.841651	0.802025	0.916545	0.759265	0.518238
4.297573e+03	0.841973	0.803210	0.917712	0.762766	0.519988
4.499351e+03	0.842244	0.804248	0.919171	0.765392	0.522031
5.137747e+03	0.843012	0.807692	0.921506	0.771520	0.529326


==> data/obj_cands/pascal2012_val2012_MCG_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.472133	0.273709	0.142982
15		0.538080	0.321272	0.169828
20		0.577473	0.355413	0.189962
25		0.606361	0.387219	0.207762
30		0.629122	0.404144	0.220601
35		0.650423	0.424570	0.234024
40		0.664721	0.438284	0.248030
45		0.676685	0.449081	0.257076
50		0.688941	0.463671	0.266414
55		0.699446	0.474759	0.276043
60		0.705282	0.481762	0.284214
65		0.714911	0.491684	0.290050
70		0.720455	0.497811	0.294427
75		0.727750	0.508025	0.302305
80		0.730668	0.514444	0.309600
85		0.734462	0.521156	0.314269
90		0.737671	0.525533	0.318938
95		0.743216	0.531077	0.323315
100		0.746425	0.534870	0.326816
125		0.762766	0.557047	0.346075
150		0.775897	0.575430	0.363292
175		0.789028	0.588561	0.376714
200		0.794864	0.598191	0.389554
225		0.801284	0.606945	0.401517
250		0.807412	0.614532	0.409980
275		0.812664	0.619200	0.417566
300		0.817041	0.624161	0.421360
325		0.821710	0.629705	0.427779
350		0.824920	0.636417	0.433615
375		0.829297	0.640794	0.440035
400		0.833382	0.643712	0.444996
425		0.836300	0.647797	0.449081
450		0.838926	0.654800	0.452874
475		0.841844	0.658010	0.458127
500		0.843595	0.664138	0.461628
525		0.846513	0.666472	0.463671
550		0.848556	0.670849	0.467172
575		0.851182	0.673767	0.471549
600		0.853516	0.676977	0.475635
625		0.856434	0.680187	0.478261
650		0.860228	0.683688	0.480887
6.749890e+02		0.863437	0.687482	0.484389
6.999717e+02		0.865188	0.690108	0.487598
7.249545e+02		0.866355	0.691859	0.489933
7.499372e+02		0.868398	0.694485	0.493143
7.749199e+02		0.868982	0.696819	0.495185
7.998965e+02		0.869857	0.699446	0.497520
8.248620e+02		0.871316	0.702947	0.499854
8.498275e+02		0.872775	0.705282	0.502189
8.747771e+02		0.873942	0.707324	0.503939
8.996943e+02		0.875693	0.709075	0.505398
9.245832e+02		0.875985	0.712285	0.507149
9.494168e+02		0.877736	0.714327	0.509192
9.741801e+02		0.878903	0.715786	0.512110
9.988834e+02		0.879778	0.716662	0.513861
1.480310e+03		0.898745	0.744091	0.537205
1.937431e+03		0.909250	0.758973	0.552670
2.368367e+03		0.913335	0.769186	0.563758
2.769818e+03		0.917712	0.778523	0.573096
3.141273e+03		0.923840	0.784651	0.578640
3.483237e+03		0.927633	0.790196	0.583893
3.789470e+03		0.930260	0.798950	0.586811
4.061426e+03		0.932011	0.801868	0.589729
4.297573e+03		0.934345	0.803618	0.591188
4.499350e+03		0.935512	0.806245	0.592063
5.137742e+03		0.939597	0.812372	0.599066


==> data/obj_cands/pascal2012_val2012_MCG_filt_box_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.475051	0.268165	0.139481
15		0.535746	0.315728	0.166910
20		0.577765	0.356288	0.187336
25		0.604319	0.384885	0.206595
30		0.630289	0.406770	0.220309
35		0.646630	0.422235	0.234316
40		0.663846	0.439451	0.246863
45		0.678144	0.451415	0.258827
50		0.688649	0.462212	0.266706
55		0.700321	0.474176	0.276335
60		0.707616	0.486431	0.286256
65		0.716954	0.493143	0.292676
70		0.722206	0.500146	0.297636
75		0.728334	0.508900	0.304348
80		0.731544	0.513861	0.310184
85		0.736212	0.521739	0.316603
90		0.739130	0.526116	0.321564
95		0.744966	0.531369	0.324482
100		0.748176	0.535454	0.328275
125		0.765101	0.557339	0.346075
150		0.776189	0.573971	0.362708
175		0.790779	0.588270	0.377590
200		0.798366	0.598483	0.390721
225		0.803618	0.608404	0.401226
250		0.810038	0.615407	0.409980
275		0.814707	0.622410	0.414940
300		0.819959	0.627954	0.421068
325		0.824920	0.632623	0.426612
350		0.827838	0.637876	0.432448
375		0.831048	0.643712	0.438868
400		0.835716	0.646338	0.443537
425		0.838343	0.649548	0.447622
450		0.840969	0.654800	0.452874
475		0.843887	0.659177	0.457835
500		0.845929	0.663554	0.461045
525		0.849431	0.666472	0.462504
550		0.850306	0.669974	0.465713
575		0.852349	0.674351	0.469507
600		0.853808	0.677269	0.474759
625		0.857018	0.679020	0.478261
650		0.861687	0.682813	0.480887
6.749890e+02		0.863729	0.684856	0.484389
6.999717e+02		0.865772	0.687774	0.487598
7.249545e+02		0.866939	0.688649	0.489641
7.499372e+02		0.869273	0.692151	0.492267
7.749199e+02		0.870732	0.693901	0.493726
7.998979e+02		0.872191	0.696819	0.495769
8.248634e+02		0.873650	0.700029	0.498103
8.498275e+02		0.875985	0.702655	0.500146
8.747750e+02		0.876277	0.705282	0.501897
8.996957e+02		0.876277	0.707032	0.504231
9.245859e+02		0.877444	0.708783	0.506274
9.494196e+02		0.878319	0.711409	0.508316
9.741870e+02		0.879486	0.712868	0.510067
9.988965e+02		0.880945	0.714036	0.511526
1.480296e+03		0.898745	0.742924	0.535454
1.937099e+03		0.909542	0.758973	0.551795
2.368436e+03		0.913335	0.768019	0.560549
2.769925e+03		0.918296	0.777940	0.570470
3.141326e+03		0.923548	0.783776	0.576306
3.483461e+03		0.927925	0.789612	0.582142
3.790019e+03		0.929968	0.797199	0.585060
4.061103e+03		0.932011	0.800992	0.588270
4.296997e+03		0.934053	0.802743	0.589145
4.498572e+03		0.936096	0.805661	0.590604
5.137908e+03		0.939597	0.812081	0.597899


==> data/obj_cands/pascal2012_val2012_Obj_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.740338e+03		0.858185	0.397724	0.051065


==> data/obj_cands/pascal2012_val2012_QT.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
10	0.295265	0.222189	0.112927	0.023928	0.004377
15	0.333801	0.244968	0.128100	0.025387	0.004961
20	0.344033	0.254926	0.135395	0.026554	0.005252
25	0.373868	0.277425	0.146484	0.027137	0.005252
30	0.391941	0.290992	0.155530	0.027429	0.005544
35	0.395480	0.294988	0.160782	0.028013	0.005544
40	0.398452	0.299251	0.166618	0.028596	0.005544
45	0.407171	0.310286	0.170703	0.028596	0.005544
50	0.412192	0.318074	0.176247	0.029764	0.005544
55	0.417827	0.325856	0.182375	0.030347	0.005544
60	0.419556	0.328298	0.183542	0.030639	0.005544
65	0.421047	0.330403	0.186460	0.030931	0.005544
70	0.421986	0.332952	0.188211	0.030931	0.005544
75	0.422773	0.334950	0.190254	0.031514	0.005544
80	0.423280	0.336393	0.192005	0.032098	0.005544
85	0.424559	0.339342	0.194339	0.032098	0.005544
90	0.425294	0.341068	0.196673	0.032390	0.005544
95	0.426867	0.344818	0.199883	0.032390	0.005544
100	0.428810	0.348983	0.204552	0.032390	0.005544
125	0.433142	0.359627	0.211263	0.034432	0.006128
150	0.433761	0.361911	0.213890	0.035308	0.006420
175	0.434696	0.366196	0.216808	0.035600	0.006711
200	0.436429	0.376469	0.225562	0.036475	0.006711
225	0.437378	0.381690	0.229063	0.037059	0.006711
250	0.437746	0.383500	0.230522	0.037059	0.006711
275	0.437910	0.385235	0.232273	0.037350	0.006711
300	0.438126	0.387311	0.234024	0.037642	0.006711
325	0.438246	0.388686	0.236067	0.037642	0.006711
350	0.438379	0.390052	0.237526	0.037934	0.006711
375	0.438576	0.392222	0.239860	0.038518	0.006711
400	0.438757	0.394435	0.242194	0.038809	0.006711
425	0.438941	0.396990	0.244529	0.039393	0.007295
450	0.439026	0.398411	0.245696	0.039393	0.007295
475	0.439176	0.400572	0.248322	0.040560	0.007587
500	0.439314	0.402313	0.250948	0.041144	0.007587
525	0.439361	0.403187	0.252407	0.041727	0.007879
550	0.439371	0.403352	0.252407	0.041727	0.007879
575	0.439374	0.403460	0.252699	0.041727	0.007879
600	0.439403	0.403762	0.252699	0.041727	0.007879
625	0.439420	0.404153	0.252991	0.041727	0.007879
650	0.439437	0.404607	0.253575	0.041727	0.007879
675	0.439460	0.405638	0.254450	0.042895	0.008462
700	0.439482	0.406703	0.256201	0.043186	0.008462
725	0.439514	0.407948	0.258535	0.043770	0.008754
750	0.439560	0.409493	0.260870	0.044062	0.009046
775	0.439631	0.411912	0.263788	0.044354	0.009046
800	0.439653	0.413033	0.265538	0.044354	0.009046
825	0.439693	0.414412	0.267581	0.044937	0.009046
850	0.439728	0.415122	0.269040	0.045229	0.009046
875	0.439734	0.415490	0.269624	0.045229	0.009046
900	0.439739	0.415599	0.269624	0.045229	0.009046
925	0.439755	0.415793	0.269624	0.045229	0.009046
950	0.439758	0.415902	0.269624	0.045229	0.009046
975	0.439768	0.416203	0.270791	0.045229	0.009046
1000	0.439771	0.416327	0.271083	0.045521	0.009046
1500	0.439811	0.419350	0.275168	0.046396	0.009338
2000	0.439868	0.424751	0.285673	0.048439	0.009338
2500	0.439872	0.425130	0.285964	0.048731	0.009338
3000	0.439881	0.426695	0.288299	0.049314	0.009629
3500	0.439887	0.427969	0.290925	0.049898	0.009629
4000	0.439887	0.427984	0.290925	0.049898	0.009629
4500	0.439888	0.428056	0.290925	0.049898	0.009629
5000	0.439888	0.428206	0.291217	0.049898	0.009629
5500	0.439888	0.428460	0.291800	0.050481	0.009629
6000	0.439891	0.428921	0.292968	0.051065	0.009629
8191	0.439892	0.429345	0.292968	0.051357	0.009921


==> data/obj_cands/pascal2012_val2012_QT_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.248906	0.088124	0.025970
15		0.268165	0.091625	0.026846
20		0.277502	0.092501	0.026846
25		0.289466	0.094543	0.026846
30		0.301138	0.095711	0.027137
35		0.305223	0.096586	0.027429
40		0.310184	0.097170	0.027721
45		0.313977	0.097170	0.027721
50		0.321272	0.098337	0.027721
55		0.326233	0.099504	0.027721
60		0.327984	0.099504	0.027721
65		0.329734	0.099796	0.027721
70		0.330610	0.099796	0.027721
75		0.332361	0.100379	0.027721
80		0.333236	0.100379	0.027721
85		0.336154	0.100671	0.027721
90		0.337321	0.100671	0.027721
95		0.339656	0.100963	0.027721
100		0.341406	0.100963	0.027721
125		0.346367	0.102422	0.027721
150		0.348118	0.102714	0.027721
175		0.350160	0.103297	0.027721
200		0.356580	0.103589	0.027721
225		0.358039	0.103881	0.027721
250		0.358331	0.103881	0.027721
275		0.359498	0.104173	0.027721
300		0.360957	0.104173	0.027721
325		0.361833	0.104173	0.027721
350		0.362416	0.104173	0.027721
375		0.363000	0.104173	0.027721
400		0.363583	0.104465	0.027721
425		0.365042	0.105340	0.027721
450		0.365334	0.105340	0.027721
475		0.366210	0.105632	0.027721
500		0.367085	0.105632	0.027721
525		0.367960	0.105924	0.027721
550		0.367960	0.105924	0.027721
575		0.367960	0.105924	0.027721
600		0.367960	0.105924	0.027721
625		0.368252	0.105924	0.027721
650		0.368252	0.105924	0.027721
675		0.369128	0.106507	0.027721
700		0.370003	0.106507	0.027721
725		0.371170	0.107091	0.027721
750		0.371754	0.107383	0.027721
775		0.373505	0.107383	0.027721
800		0.373796	0.107383	0.027721
825		0.374672	0.107383	0.027721
850		0.375255	0.107383	0.027721
875		0.375255	0.107383	0.027721
900		0.375255	0.107383	0.027721
925		0.375255	0.107383	0.027721
950		0.375547	0.107383	0.027721
975		0.375547	0.107383	0.027721
1000		0.375839	0.107383	0.027721
1500		0.376714	0.107674	0.027721
2000		0.378757	0.107966	0.027721
2500		0.378757	0.107966	0.027721
3000		0.379341	0.107966	0.027721
3500		0.380216	0.107966	0.027721
4000		0.380216	0.107966	0.027721
4500		0.380216	0.107966	0.027721
5000		0.380216	0.107966	0.027721
5500		0.380216	0.107966	0.027721
6000		0.380800	0.107966	0.027721
8191		0.381383	0.108258	0.027721


==> data/obj_cands/pascal2012_val2012_RIGOR.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
1.489012e+03	0.840272	0.747368	0.851765	0.666764	0.432740


==> data/obj_cands/pascal2012_val2012_RIGOR_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.489012e+03		0.868982	0.718413	0.499562


==> data/obj_cands/pascal2012_val2012_RP.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
1.286558e+03	0.787928	0.723935	0.842136	0.638167	0.367960


==> data/obj_cands/pascal2012_val2012_RP_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.260168e+03		0.856434	0.714619	0.485264


==> data/obj_cands/pascal2012_val2012_SCG.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
10	0.425148	0.416572	0.411439	0.225270	0.111468
15	0.474335	0.455983	0.467464	0.264371	0.130727
20	0.506086	0.482507	0.505398	0.293843	0.142399
25	0.529337	0.502504	0.533411	0.316312	0.154071
30	0.563138	0.518367	0.555004	0.332361	0.162241
35	0.584366	0.532038	0.574555	0.351619	0.172162
40	0.602803	0.542935	0.587686	0.367377	0.183542
45	0.614025	0.551513	0.597899	0.377298	0.190546
50	0.627744	0.559044	0.607528	0.389262	0.196965
55	0.637864	0.565746	0.616282	0.398308	0.204260
60	0.644824	0.571738	0.623577	0.407353	0.210972
65	0.648058	0.576944	0.630289	0.413773	0.215932
70	0.655392	0.581868	0.636125	0.419025	0.221768
75	0.665938	0.588219	0.644295	0.425737	0.225854
80	0.673510	0.591950	0.648089	0.430989	0.229939
85	0.680031	0.596478	0.652758	0.436242	0.235191
90	0.683897	0.600743	0.660344	0.441202	0.238401
95	0.688944	0.604301	0.664721	0.445871	0.240152
100	0.694110	0.608060	0.669390	0.450540	0.244237
125	0.706968	0.622082	0.685731	0.469507	0.261161
150	0.722048	0.635596	0.706741	0.486139	0.273709
175	0.732955	0.644603	0.718413	0.497520	0.283338
200	0.740715	0.652528	0.728334	0.508608	0.292968
225	0.746189	0.659571	0.736212	0.519697	0.301138
250	0.751244	0.666329	0.744966	0.530201	0.308433
275	0.756208	0.672645	0.752845	0.542165	0.317479
300	0.764342	0.677622	0.761015	0.547126	0.323607
325	0.767657	0.681503	0.766560	0.553837	0.327984
350	0.770477	0.685323	0.771520	0.558506	0.333236
375	0.773302	0.688522	0.776189	0.563467	0.337321
400	0.775226	0.691248	0.779691	0.567552	0.341406
425	0.776815	0.694103	0.784068	0.571929	0.344616
4.499827e+02	0.777981	0.696179	0.787569	0.575139	0.348118
4.749482e+02	0.779996	0.699174	0.792238	0.576598	0.348993
4.998992e+02	0.781431	0.701341	0.794573	0.579516	0.353078
5.248033e+02	0.782604	0.703085	0.796615	0.583601	0.354537
5.496432e+02	0.783732	0.705135	0.799825	0.586227	0.355705
5.743665e+02	0.784636	0.706329	0.800117	0.590020	0.357456
5.990490e+02	0.785950	0.708521	0.802451	0.593230	0.359498
6.236736e+02	0.786712	0.710333	0.805077	0.595273	0.360665
6.481981e+02	0.788192	0.712090	0.807995	0.597315	0.363000
6.726266e+02	0.789265	0.714059	0.810913	0.600525	0.364459
6.969510e+02	0.791050	0.715578	0.813831	0.603151	0.365918
7.211429e+02	0.792088	0.717030	0.816749	0.606069	0.367377
7.451539e+02	0.792736	0.718188	0.817625	0.608696	0.368836
7.690090e+02	0.793101	0.719576	0.820251	0.611030	0.369419
7.927964e+02	0.793736	0.720546	0.821710	0.613073	0.370295
8.164755e+02	0.793968	0.721676	0.822877	0.614532	0.372337
8.399910e+02	0.794275	0.722526	0.823753	0.616574	0.373796
8.633133e+02	0.794656	0.723524	0.824920	0.617741	0.374964
8.864769e+02	0.795235	0.724569	0.825795	0.619200	0.376131
9.094210e+02	0.795804	0.725476	0.827546	0.619784	0.376423
9.321829e+02	0.796085	0.725994	0.827838	0.620368	0.377590
9.546915e+02	0.796811	0.727181	0.829880	0.622994	0.379632
9.770200e+02	0.797208	0.727893	0.831048	0.624745	0.379924
1.380760e+03	0.802019	0.739420	0.847388	0.640794	0.394222
1.684842e+03	0.804425	0.746401	0.858185	0.650131	0.408229
1.893601e+03	0.805814	0.750334	0.863729	0.655676	0.414940
2.014856e+03	0.806415	0.752776	0.867231	0.659761	0.417275
2.078536e+03	0.806636	0.754032	0.869565	0.661803	0.418442
2.108848e+03	0.806794	0.754322	0.870149	0.662971	0.418734
2.121633e+03	0.806849	0.754488	0.870732	0.663262	0.419025
2.124346e+03	0.806849	0.754488	0.870732	0.663262	0.419025
2.125040e+03	0.806849	0.754488	0.870732	0.663262	0.419025
2.125578e+03	0.806849	0.754488	0.870732	0.663262	0.419025
2.125578e+03	0.806849	0.754488	0.870732	0.663262	0.419025


==> data/obj_cands/pascal2012_val2012_SCG_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.491100	0.276335	0.137146
15		0.546250	0.325941	0.163116
20		0.583893	0.359206	0.184710
25		0.606361	0.383134	0.203677
30		0.622702	0.405311	0.217683
35		0.639043	0.419025	0.230814
40		0.647797	0.432740	0.241903
45		0.656259	0.442369	0.250073
50		0.663554	0.452582	0.258827
55		0.671141	0.461045	0.267873
60		0.678436	0.470090	0.277502
65		0.683105	0.477094	0.283338
70		0.688065	0.481179	0.288007
75		0.693318	0.486431	0.293259
80		0.697111	0.490808	0.296761
85		0.702364	0.497228	0.300846
90		0.707616	0.501313	0.304931
95		0.710826	0.505107	0.308433
100		0.714036	0.507441	0.313102
125		0.730085	0.525533	0.327692
150		0.746134	0.539539	0.338197
175		0.754596	0.549752	0.348118
200		0.764809	0.558214	0.354537
225		0.772104	0.569303	0.361541
250		0.781733	0.578057	0.369711
275		0.791071	0.585935	0.376423
300		0.797199	0.593814	0.380800
325		0.800992	0.600817	0.388678
350		0.805953	0.604902	0.392763
375		0.810622	0.610155	0.400642
400		0.814415	0.615699	0.403268
425		0.818792	0.619784	0.406478
4.499827e+02		0.821126	0.624745	0.407937
4.749482e+02		0.824336	0.627371	0.410563
4.998992e+02		0.825212	0.630872	0.414357
5.248033e+02		0.826671	0.633790	0.417566
5.496432e+02		0.829297	0.638167	0.420193
5.743665e+02		0.831339	0.641669	0.422235
5.990490e+02		0.834841	0.644587	0.423111
6.236736e+02		0.836884	0.646338	0.425737
6.481981e+02		0.838343	0.648964	0.428655
6.726266e+02		0.840677	0.652758	0.429822
6.969510e+02		0.842428	0.653925	0.430697
7.211429e+02		0.844762	0.656259	0.433907
7.451539e+02		0.845638	0.658302	0.435074
7.690090e+02		0.847388	0.660928	0.435950
7.927964e+02		0.849139	0.662679	0.437409
8.164755e+02		0.850890	0.664430	0.439451
8.399910e+02		0.852057	0.666764	0.440035
8.633133e+02		0.852349	0.667931	0.440910
8.864769e+02		0.853516	0.670266	0.442661
9.094210e+02		0.854392	0.671725	0.443828
9.321829e+02		0.854392	0.673184	0.444704
9.546915e+02		0.855851	0.674934	0.445579
9.770200e+02		0.857310	0.676102	0.446746
1.380760e+03		0.870732	0.690108	0.461920
1.684842e+03		0.881237	0.702947	0.474176
1.893601e+03		0.887949	0.709659	0.480012
2.014856e+03		0.891742	0.713744	0.483513
2.078536e+03		0.894660	0.715786	0.484680
2.108848e+03		0.895244	0.716954	0.485556
2.121633e+03		0.895244	0.717537	0.485848
2.124346e+03		0.895244	0.717829	0.485848
2.125040e+03		0.895244	0.717829	0.485848
2.125578e+03		0.895244	0.717829	0.485848
2.125578e+03		0.895244	0.717829	0.485848


==> data/obj_cands/pascal2012_val2012_SCG_filt_box_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
10		0.489349	0.275168	0.134520
15		0.546834	0.324190	0.161949
20		0.584768	0.357164	0.183834
25		0.606069	0.381967	0.201926
30		0.624453	0.403560	0.214765
35		0.638751	0.417275	0.227604
40		0.646338	0.431281	0.239276
45		0.654800	0.440327	0.248906
50		0.660928	0.450540	0.255909
55		0.668807	0.460169	0.266122
60		0.678144	0.469215	0.274876
65		0.682521	0.475926	0.281296
70		0.688941	0.480595	0.285673
75		0.694777	0.486431	0.291800
80		0.699154	0.489057	0.295302
85		0.704698	0.495477	0.299679
90		0.709950	0.500730	0.303181
95		0.713744	0.504231	0.305807
100		0.717245	0.507149	0.310184
125		0.731835	0.526116	0.325941
150		0.746717	0.539247	0.337029
175		0.755471	0.550044	0.346951
200		0.765392	0.558506	0.355413
225		0.772687	0.569011	0.361541
250		0.782025	0.579224	0.369711
275		0.790196	0.586811	0.376423
300		0.796032	0.593522	0.381967
325		0.800409	0.600525	0.388970
350		0.803910	0.605194	0.393639
375		0.809454	0.610738	0.401226
400		0.812664	0.615407	0.404727
425		0.817625	0.620951	0.407937
4.499827e+02		0.819959	0.625036	0.409688
4.749482e+02		0.822877	0.629705	0.412314
4.998986e+02		0.824336	0.632915	0.415524
5.248081e+02		0.825795	0.635249	0.417858
5.496467e+02		0.828130	0.639626	0.420776
5.743699e+02		0.829880	0.643420	0.421943
5.990407e+02		0.833674	0.646338	0.423111
6.236777e+02		0.836300	0.647505	0.425153
6.482084e+02		0.838343	0.650131	0.428071
6.726384e+02		0.840677	0.653049	0.429530
6.969641e+02		0.842136	0.653633	0.429822
7.211560e+02		0.843887	0.655676	0.431865
7.451801e+02		0.845346	0.658594	0.434199
7.690386e+02		0.847097	0.661220	0.435074
7.928185e+02		0.848556	0.662971	0.436825
8.164900e+02		0.850015	0.665305	0.439160
8.400110e+02		0.850890	0.667348	0.439451
8.633409e+02		0.851182	0.667931	0.440619
8.865190e+02		0.852349	0.669974	0.441786
9.094872e+02		0.852933	0.671725	0.442661
9.322540e+02		0.852933	0.672600	0.443245
9.547647e+02		0.854683	0.674351	0.444996
9.770911e+02		0.855851	0.675226	0.446163
1.380824e+03		0.870149	0.689233	0.461628
1.685323e+03		0.880362	0.702655	0.473884
1.893997e+03		0.887365	0.709659	0.479428
2.014598e+03		0.891450	0.713452	0.482638
2.078538e+03		0.894368	0.715495	0.484097
2.108729e+03		0.894952	0.716370	0.484972
2.121226e+03		0.894952	0.716954	0.485264
2.123987e+03		0.894952	0.717245	0.485264
2.124768e+03		0.894952	0.717245	0.485264
2.125304e+03		0.894952	0.717245	0.485264
2.125304e+03		0.894952	0.717245	0.485264


==> data/obj_cands/pascal2012_val2012_SeSe.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
8.639729e+03	0.808047	0.778819	0.932302	0.692442	0.416399


==> data/obj_cands/pascal2012_val2012_SeSe_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
2.156952e+04		0.972571	0.901663	0.696528


==> data/obj_cands/pascal2012_val2012_ShSh.txt <==
ncands	jac_class	jac_instance	rec_at_0.5	rec_at_0.7	rec_at_0.85
1.117750e+03	0.813128	0.674904	0.735337	0.604319	0.411147


==> data/obj_cands/pascal2012_val2012_ShSh_boxes.txt <==
ncands		rec_at_0.5	rec_at_0.7	rec_at_0.85
1.117750e+03		0.785819	0.678436	0.506274


==> data/obj_cands/train2012_3regs_3sc_multi_filt_point.txt <==
ncands	jac_class	jac_instance
2732	0.8276	0.7902

==> data/obj_cands/train2012_3regs_3sc_multi_pareto_pairs.txt <==
ncands	jac_class	jac_instance
9.993852e+00	0.248036	0.247982
9.993852e+00	0.248036	0.247982
9.994536e+00	0.316573	0.317053
1.992486e+01	0.431789	0.413704
2.978210e+01	0.501503	0.462707
3.955260e+01	0.537512	0.494110
4.954645e+01	0.567406	0.504827
6.879918e+01	0.610785	0.544326
7.879303e+01	0.632590	0.551370
8.821790e+01	0.649887	0.563190
9.745560e+01	0.661681	0.575949
1.074276e+02	0.673493	0.581307
1.264085e+02	0.689309	0.597950
1.363490e+02	0.696015	0.601513
1.462814e+02	0.701304	0.604519
1.749631e+02	0.713778	0.621553
1.947787e+02	0.720708	0.626135
2.246182e+02	0.728853	0.636156
2.443750e+02	0.733183	0.639960
2.740458e+02	0.739314	0.644556
4.705608e+02	0.763622	0.684830
5.882220e+02	0.776905	0.694892
6.845956e+02	0.782577	0.701959
7.445956e+02	0.785495	0.707816
8.392090e+02	0.787977	0.712169
9.659344e+02	0.790945	0.725613
1.577779e+03	0.802732	0.741179
1.610721e+03	0.803329	0.746198
1.614469e+03	0.803390	0.746917
1.615644e+03	0.803404	0.747283
2.112913e+03	0.808101	0.753840
2.313696e+03	0.809962	0.760308
2.931659e+03	0.813464	0.767216
4.176869e+03	0.819642	0.776771
4.313539e+03	0.819871	0.779918
6.652771e+03	0.823371	0.785418
1.072306e+04	0.827887	0.793255
1.085973e+04	0.827993	0.794881
1.129079e+04	0.828286	0.796030
1.378447e+04	0.829746	0.798688
1.420455e+04	0.829876	0.799318
1.425958e+04	0.829891	0.799527
1.429627e+04	0.829900	0.800053
1.558091e+04	0.830214	0.802905
2.110315e+04	0.831113	0.804792
2.235258e+04	0.831267	0.806026
2.647263e+04	0.831762	0.808779
3.244277e+04	0.832369	0.810545
3.369404e+04	0.832444	0.811564
3.419317e+04	0.832462	0.811793
3.467199e+04	0.832468	0.811980
3.554333e+04	0.832471	0.812150
3.749199e+04	0.832474	0.812211
3.766301e+04	0.832474	0.812215
3.845466e+04	0.832474	0.812217


==> data/obj_cands/train2012_3regs_3sc_multi_pareto_singletons.txt <==
ncands	jac_class	jac_instance
9.994536e+00	0.316573	0.317053
9.994536e+00	0.316573	0.317053
1.992486e+01	0.431789	0.413704
2.978210e+01	0.501503	0.462707
3.955260e+01	0.537512	0.494110
4.955260e+01	0.564372	0.507455
6.879918e+01	0.610785	0.544326
7.822404e+01	0.628152	0.556575
8.746175e+01	0.644454	0.569991
9.644399e+01	0.652772	0.579019
1.064426e+02	0.661445	0.587301
1.152179e+02	0.665806	0.593982
1.351243e+02	0.675108	0.604732
1.561885e+02	0.683687	0.611071
1.649638e+02	0.686099	0.616097
2.655813e+02	0.707969	0.636022
2.743566e+02	0.709196	0.639276
3.614788e+02	0.720487	0.660747
4.214788e+02	0.726444	0.668769
5.482042e+02	0.730005	0.683544
5.811462e+02	0.730571	0.688985
5.848941e+02	0.730623	0.689704
5.860690e+02	0.730635	0.690069
7.868525e+02	0.732172	0.696767
1.404816e+03	0.735833	0.704943
1.504796e+03	0.736251	0.706832
1.541486e+03	0.736397	0.709004
2.826128e+03	0.736741	0.712451
2.827962e+03	0.736742	0.712461
2.917470e+03	0.736752	0.712782
4.077395e+03	0.736826	0.713882
4.081143e+03	0.736826	0.713884
4.556218e+03	0.736836	0.714310
5.427558e+03	0.736839	0.714583
5.492792e+03	0.736840	0.714584
5.598573e+03	0.736840	0.714593
7.376219e+03	0.736842	0.714647
7.547234e+03	0.736842	0.714654
8.338889e+03	0.736842	0.714667


==> data/obj_cands/train2012_3regs_3sc_multi_pareto_triplets.txt <==
ncands	jac_class	jac_instance
9.986339e+00	0.214840	0.206734
9.986339e+00	0.214840	0.206734
9.994536e+00	0.316573	0.317053
1.992486e+01	0.431789	0.413704
2.978210e+01	0.501503	0.462707
3.955260e+01	0.537512	0.494110
4.954645e+01	0.567406	0.504827
6.879918e+01	0.610785	0.544326
7.879303e+01	0.632590	0.551370
8.821790e+01	0.649887	0.563190
9.745560e+01	0.661681	0.575949
1.074276e+02	0.673493	0.581307
1.264085e+02	0.689309	0.597950
1.363490e+02	0.696015	0.601513
1.462814e+02	0.701304	0.604519
1.749631e+02	0.713778	0.621553
1.947787e+02	0.720708	0.626135
2.246182e+02	0.728853	0.636156
2.443750e+02	0.733183	0.639960
2.740458e+02	0.739314	0.644556
4.705608e+02	0.763622	0.684830
5.882220e+02	0.776905	0.694892
6.081735e+02	0.778615	0.695585
6.181735e+02	0.779420	0.695893
7.145471e+02	0.785164	0.702947
7.344255e+02	0.786209	0.703443
7.944255e+02	0.789127	0.709300
8.441626e+02	0.791264	0.710234
8.740109e+02	0.792346	0.710772
9.530779e+02	0.794879	0.711874
1.047691e+03	0.797550	0.716177
1.174417e+03	0.800545	0.729620
1.283212e+03	0.803058	0.730752
1.931747e+03	0.813556	0.751208
2.030234e+03	0.814789	0.751762
2.031409e+03	0.814803	0.752128
2.061409e+03	0.815122	0.752293
2.071409e+03	0.815221	0.752348
2.453848e+03	0.818730	0.754556
2.463848e+03	0.818811	0.754600
3.161900e+03	0.824305	0.766891
3.779863e+03	0.827876	0.773799
3.867542e+03	0.828383	0.774088
4.114887e+03	0.829711	0.774871
5.292775e+03	0.834466	0.778084
5.501868e+03	0.835151	0.778536
6.537984e+03	0.838426	0.786607
6.747078e+03	0.839052	0.786999
8.109954e+03	0.842588	0.789677
8.246624e+03	0.842808	0.792819
1.120806e+04	0.846448	0.795814
1.212685e+04	0.847564	0.796823
1.910410e+04	0.851992	0.810384
2.867069e+04	0.856688	0.815036
3.158445e+04	0.857573	0.817538
3.163948e+04	0.857588	0.817747
3.167617e+04	0.857597	0.818273
3.296081e+04	0.857923	0.821125
4.342747e+04	0.859963	0.818048
4.771760e+04	0.860750	0.823628
5.071760e+04	0.861159	0.823938
5.748927e+04	0.861772	0.826713
6.757946e+04	0.862638	0.830887
7.157946e+04	0.862951	0.831121
7.283072e+04	0.863029	0.832140
7.332986e+04	0.863049	0.832368
7.380868e+04	0.863056	0.832555
7.468002e+04	0.863059	0.832725
7.662868e+04	0.863061	0.832786
7.679970e+04	0.863061	0.832790
7.759135e+04	0.863061	0.832792


==> data/obj_cands/train2012_3regs_3scales_pareto_pairs.txt <==
ncands	jac_class	jac_instance
9.993852e+00	0.248036	0.247982
9.993852e+00	0.248036	0.247982
9.994536e+00	0.316573	0.317053
1.992486e+01	0.431789	0.413704
2.978210e+01	0.501503	0.462707
3.955260e+01	0.537512	0.494110
4.954645e+01	0.567406	0.504827
6.879918e+01	0.610785	0.544326
7.879303e+01	0.632590	0.551370
8.821790e+01	0.649887	0.563190
9.745560e+01	0.661681	0.575949
1.074276e+02	0.673493	0.581307
1.174276e+02	0.681804	0.585685
1.364098e+02	0.696777	0.600903
1.463504e+02	0.702157	0.604012
1.563490e+02	0.707488	0.609578
1.662814e+02	0.711507	0.612198
2.149631e+02	0.727015	0.634814
2.347787e+02	0.732893	0.638863
2.547787e+02	0.737257	0.645006
3.042063e+02	0.746307	0.652001
3.240458e+02	0.749728	0.657871
4.205608e+02	0.763440	0.683769
5.182220e+02	0.773539	0.692201
6.345956e+02	0.783084	0.701404
6.445956e+02	0.783645	0.703379
6.545956e+02	0.784057	0.704566
7.892090e+02	0.788640	0.712583
1.032760e+03	0.795134	0.720837
1.129485e+03	0.797177	0.731542
1.159485e+03	0.797750	0.733652
1.192427e+03	0.798376	0.738810
1.547779e+03	0.804872	0.741179
1.610721e+03	0.806022	0.748012
1.614469e+03	0.806083	0.748731
1.616304e+03	0.806104	0.749191
1.817086e+03	0.808175	0.752043
2.113572e+03	0.810655	0.755812
2.431178e+03	0.813094	0.764791
2.531858e+03	0.813755	0.766799
2.532518e+03	0.813759	0.766875
2.891641e+03	0.815497	0.768680
2.928331e+03	0.815668	0.770878
3.684055e+03	0.819159	0.776348
3.720745e+03	0.819313	0.778401
4.551806e+03	0.821685	0.783826
8.160860e+03	0.824359	0.791776
1.045968e+04	0.825744	0.795152
1.154488e+04	0.826055	0.797952
1.448127e+04	0.826876	0.802034
1.945482e+04	0.827523	0.804635
2.257598e+04	0.827729	0.806607
2.378238e+04	0.827797	0.807604
2.410636e+04	0.827808	0.807771
2.504257e+04	0.827811	0.807949
2.505001e+04	0.827811	0.807953
2.679992e+04	0.827813	0.808001
2.759157e+04	0.827813	0.808003


==> data/obj_cands/train2012_3regs_3scales_pareto_selected_point.txt <==
ncands	jac_class	jac_instance
1.151633e+04	0.847364	0.799160


==> data/obj_cands/train2012_3regs_3scales_pareto_singletons.txt <==
ncands	jac_class	jac_instance
9.994536e+00	0.316573	0.317053
9.994536e+00	0.316573	0.317053
1.992486e+01	0.431789	0.413704
2.978210e+01	0.501503	0.462707
3.955260e+01	0.537512	0.494110
4.955260e+01	0.566273	0.508309
6.879918e+01	0.610785	0.544326
7.822404e+01	0.628152	0.556575
8.746175e+01	0.644454	0.569991
9.746175e+01	0.658383	0.576306
1.064440e+02	0.666723	0.585288
1.164440e+02	0.675566	0.591989
1.264426e+02	0.680900	0.597837
1.364440e+02	0.685371	0.603212
1.464426e+02	0.689319	0.607792
1.664426e+02	0.695921	0.616540
1.751243e+02	0.698574	0.620977
1.951243e+02	0.703359	0.627520
2.149638e+02	0.706954	0.633518
3.114788e+02	0.720020	0.659521
3.214788e+02	0.721087	0.661866
3.314788e+02	0.721624	0.663359
3.614788e+02	0.722727	0.666852
4.582042e+02	0.725335	0.679293
4.882042e+02	0.726017	0.681818
5.211462e+02	0.726596	0.687264
5.248941e+02	0.726647	0.687983
5.267288e+02	0.726664	0.688443
5.467288e+02	0.726834	0.689255
8.443347e+02	0.729171	0.698493
9.438395e+02	0.729782	0.700465
9.450143e+02	0.729789	0.700706
9.456742e+02	0.729792	0.700782
1.304797e+03	0.731391	0.702560
1.341487e+03	0.731536	0.704855
1.440696e+03	0.731580	0.705332
2.426684e+03	0.731842	0.707790
2.428519e+03	0.731842	0.707800
2.672876e+03	0.731870	0.708767
3.633090e+03	0.731931	0.709750
3.638673e+03	0.731931	0.709760
3.957064e+03	0.731942	0.709967
4.893274e+03	0.731945	0.710145
4.900714e+03	0.731945	0.710149
6.650623e+03	0.731947	0.710197
7.442278e+03	0.731947	0.710209


==> data/obj_cands/train2012_3regs_3scales_pareto_triplets.txt <==
ncands	jac_class	jac_instance
9.986339e+00	0.214840	0.206734
9.986339e+00	0.214840	0.206734
9.994536e+00	0.316573	0.317053
1.992486e+01	0.431789	0.413704
2.978210e+01	0.501503	0.462707
3.955260e+01	0.537512	0.494110
4.954645e+01	0.567406	0.504827
6.879918e+01	0.610785	0.544326
7.879303e+01	0.632590	0.551370
8.821790e+01	0.649887	0.563190
9.745560e+01	0.661681	0.575949
1.074276e+02	0.673493	0.581307
1.174276e+02	0.681804	0.585685
1.364098e+02	0.696777	0.600903
1.463504e+02	0.702157	0.604012
1.563490e+02	0.707488	0.609578
1.662814e+02	0.711507	0.612198
2.149631e+02	0.727015	0.634814
2.347787e+02	0.732893	0.638863
2.547787e+02	0.737257	0.645006
3.042063e+02	0.746307	0.652001
3.240458e+02	0.749728	0.657871
4.205608e+02	0.763440	0.683769
4.405123e+02	0.765933	0.684638
5.381735e+02	0.775906	0.693042
5.481735e+02	0.776767	0.693476
6.645471e+02	0.785677	0.702394
6.745471e+02	0.786239	0.704368
6.944255e+02	0.787308	0.704872
7.441626e+02	0.789468	0.705825
7.541626e+02	0.789882	0.707013
7.840109e+02	0.791041	0.707563
8.930779e+02	0.795047	0.709306
1.027691e+03	0.799001	0.716905
1.136486e+03	0.801409	0.718023
1.476762e+03	0.808562	0.736214
1.539704e+03	0.809788	0.743482
1.638192e+03	0.811210	0.744120
1.961747e+03	0.815607	0.752799
2.060234e+03	0.816809	0.753385
2.062069e+03	0.816831	0.753845
2.356645e+03	0.819354	0.755604
2.557428e+03	0.820857	0.758159
3.171520e+03	0.825442	0.770658
3.467061e+03	0.827544	0.771751
3.567740e+03	0.828219	0.773759
3.568400e+03	0.828223	0.773835
3.927523e+03	0.829981	0.775640
3.964213e+03	0.830159	0.777838
5.508540e+03	0.836062	0.781698
6.300954e+03	0.838869	0.788783
6.470954e+03	0.839287	0.789123
7.425264e+03	0.841436	0.791005
8.256325e+03	0.843154	0.795906
1.151633e+04	0.847364	0.799160
1.243512e+04	0.848432	0.800187
1.423591e+04	0.849552	0.801668
1.846827e+04	0.851894	0.804103
1.945669e+04	0.852369	0.804540
2.207733e+04	0.853560	0.811067
2.306574e+04	0.853987	0.811479
2.536456e+04	0.854884	0.814314
2.644976e+04	0.855207	0.817113
3.273774e+04	0.856956	0.818699
3.567413e+04	0.857729	0.822605
3.666117e+04	0.857941	0.822832
4.061796e+04	0.858679	0.823491
4.261796e+04	0.858953	0.823710
4.759151e+04	0.859514	0.826210
4.859151e+04	0.859589	0.826268
5.171266e+04	0.859801	0.828231
5.291907e+04	0.859873	0.829227
5.324304e+04	0.859884	0.829394
5.417925e+04	0.859887	0.829572
5.418669e+04	0.859887	0.829576
5.593660e+04	0.859889	0.829624
5.672826e+04	0.859889	0.829626


==> data/obj_cands/train2012_multi_3sc_d_pareto_selected_point.txt <==
ncands	jac_class	jac_instance
1.467181e+04	0.850858	0.803844


==> data/obj_cands/train2012_multi_3sc_u_4r_filt_point.txt <==
ncands	jac_class	jac_instance
5.038350e+03	0.852648	0.811739


==> data/obj_cands/train2012_multi_3sc_u_4r_pareto_4tuples.txt <==
ncands	jac_class	jac_instance
9.966530e+00	0.198763	0.186158
9.966530e+00	0.198763	0.186158
9.994536e+00	0.316573	0.317053
1.992486e+01	0.431789	0.413704
2.978210e+01	0.501503	0.462707
3.955260e+01	0.537512	0.494110
4.954645e+01	0.567406	0.504827
6.879918e+01	0.610785	0.544326
7.879303e+01	0.632590	0.551370
1.074556e+02	0.666153	0.578746
1.174276e+02	0.677580	0.583583
1.374276e+02	0.692004	0.593380
1.473682e+02	0.697235	0.596466
1.573005e+02	0.701420	0.599120
1.862828e+02	0.713228	0.614792
2.050581e+02	0.719614	0.624240
2.248736e+02	0.725225	0.628131
2.648736e+02	0.735543	0.642104
2.746182e+02	0.737848	0.644581
2.846182e+02	0.739787	0.646595
3.349925e+02	0.748383	0.657092
3.646633e+02	0.753207	0.660824
3.734385e+02	0.754554	0.664088
4.505608e+02	0.765098	0.684524
4.704679e+02	0.767759	0.685331
4.804679e+02	0.769095	0.685665
5.781291e+02	0.778606	0.694149
5.881291e+02	0.779347	0.694362
7.045471e+02	0.786496	0.702785
7.245471e+02	0.787594	0.705773
7.444255e+02	0.788626	0.706263
7.941626e+02	0.790721	0.707182
8.041626e+02	0.791104	0.708243
9.430779e+02	0.796053	0.710452
1.087691e+03	0.800025	0.717991
1.196486e+03	0.802500	0.719092
1.898331e+03	0.813894	0.736751
2.107999e+03	0.817057	0.753712
2.206486e+03	0.818281	0.754252
2.286200e+03	0.819051	0.754525
2.511063e+03	0.820868	0.755967
2.590777e+03	0.821507	0.756208
3.417486e+03	0.827356	0.771342
3.516990e+03	0.828024	0.773114
3.849962e+03	0.829969	0.774225
4.195381e+03	0.831780	0.776189
4.534167e+03	0.833151	0.776692
5.655869e+03	0.837618	0.785532
6.251696e+03	0.839250	0.786102
6.876715e+03	0.840907	0.789794
7.781533e+03	0.842875	0.790475
8.712594e+03	0.844822	0.795456
9.579079e+03	0.846183	0.797195
9.846904e+03	0.846509	0.797367
1.376787e+04	0.851203	0.801227
1.403570e+04	0.851498	0.801377
1.426327e+04	0.851723	0.801503
1.775257e+04	0.854205	0.802733
1.940301e+04	0.855358	0.805954
2.662457e+04	0.858444	0.809606
2.962584e+04	0.859695	0.815882
3.061425e+04	0.860076	0.816236
3.291307e+04	0.860810	0.818549
3.321221e+04	0.860904	0.818617
3.560119e+04	0.861598	0.819006
3.719874e+04	0.862029	0.822309
3.914700e+04	0.862535	0.822600
4.472210e+04	0.863754	0.823209
5.111008e+04	0.865002	0.824479
5.605391e+04	0.865850	0.825319
7.461986e+04	0.868058	0.830584
8.268212e+04	0.868854	0.831027
8.518760e+04	0.869085	0.832195
8.615394e+04	0.869157	0.833170
1.028539e+05	0.870079	0.833704
1.048539e+05	0.870177	0.833780
1.119558e+05	0.870365	0.835995
1.134190e+05	0.870380	0.836230
1.142926e+05	0.870383	0.836408
1.161442e+05	0.870386	0.836468
1.165066e+05	0.870386	0.836469
1.173020e+05	0.870386	0.836471


==> data/obj_cands/train2012_multi_3sc_u_4r_pareto_pairs.txt <==
ncands	jac_class	jac_instance
9.993852e+00	0.248036	0.247982
9.993852e+00	0.248036	0.247982
9.994536e+00	0.316573	0.317053
1.992486e+01	0.431789	0.413704
2.978210e+01	0.501503	0.462707
3.955260e+01	0.537512	0.494110
4.954645e+01	0.567406	0.504827
6.879918e+01	0.610785	0.544326
7.879303e+01	0.632590	0.551370
1.074556e+02	0.666153	0.578746
1.174276e+02	0.677580	0.583583
1.374276e+02	0.692004	0.593380
1.473682e+02	0.697235	0.596466
1.573005e+02	0.701420	0.599120
1.862828e+02	0.713228	0.614792
2.050581e+02	0.719614	0.624240
2.248736e+02	0.725225	0.628131
2.648736e+02	0.735543	0.642104
2.746182e+02	0.737848	0.644581
2.846182e+02	0.739787	0.646595
3.349925e+02	0.748383	0.657092
3.646633e+02	0.753207	0.660824
3.734385e+02	0.754554	0.664088
4.505608e+02	0.765098	0.684524
5.582220e+02	0.776303	0.693439
6.745956e+02	0.784013	0.701856
6.945956e+02	0.785109	0.704843
7.045956e+02	0.785491	0.705904
8.092090e+02	0.789209	0.710042
8.492090e+02	0.790546	0.713980
1.551054e+03	0.804980	0.732957
1.760721e+03	0.808095	0.749918
1.971503e+03	0.809976	0.752581
2.267990e+03	0.812318	0.756124
2.587430e+03	0.814764	0.765552
2.686935e+03	0.815417	0.767325
2.952354e+03	0.816787	0.769042
3.974768e+03	0.821832	0.777344
4.074055e+03	0.822282	0.778304
4.106997e+03	0.822377	0.779908
5.005116e+03	0.824743	0.783814
5.038058e+03	0.824827	0.785341
6.655553e+03	0.826624	0.788255
6.688495e+03	0.826653	0.789082
1.067817e+04	0.829082	0.796634
1.297699e+04	0.830246	0.799365
1.457455e+04	0.830658	0.802668
2.254050e+04	0.831935	0.807293
2.504598e+04	0.832178	0.808503
2.601232e+04	0.832245	0.809478
3.311423e+04	0.832443	0.811729
3.410741e+04	0.832461	0.811791
3.457740e+04	0.832468	0.811978
3.545102e+04	0.832471	0.812156
3.730262e+04	0.832474	0.812216
3.766493e+04	0.832474	0.812217
3.846037e+04	0.832474	0.812219


==> data/obj_cands/train2012_multi_3sc_u_4r_pareto_selected_point.txt <==
ncands	jac_class	jac_instance
2.169e+04	0.860904	0.8176


==> data/obj_cands/train2012_multi_3sc_u_4r_pareto_singletons.txt <==
ncands	jac_class	jac_instance
9.994536e+00	0.316573	0.317053
9.994536e+00	0.316573	0.317053
1.992486e+01	0.431789	0.413704
2.978210e+01	0.501503	0.462707
3.955260e+01	0.537512	0.494110
4.955260e+01	0.566273	0.508309
6.879918e+01	0.610785	0.544326
7.879918e+01	0.624790	0.551114
9.746175e+01	0.650576	0.573219
1.074617e+02	0.661734	0.578334
1.174617e+02	0.669659	0.584730
1.464440e+02	0.685458	0.600969
1.564440e+02	0.689518	0.604462
1.652193e+02	0.692376	0.610788
2.052193e+02	0.702838	0.625280
2.149638e+02	0.705037	0.627718
2.249638e+02	0.707218	0.629859
2.555813e+02	0.712355	0.637547
2.643566e+02	0.713607	0.640811
3.414788e+02	0.723649	0.661260
3.514788e+02	0.724706	0.662805
3.614788e+02	0.725499	0.665018
3.714788e+02	0.725965	0.666346
4.014788e+02	0.727052	0.669787
5.482042e+02	0.730197	0.683865
5.782042e+02	0.730756	0.685870
6.111462e+02	0.731340	0.691252
9.305867e+02	0.733772	0.701511
1.030092e+03	0.734391	0.703485
1.295510e+03	0.735606	0.705159
1.394797e+03	0.736053	0.706157
1.427739e+03	0.736152	0.707989
1.541504e+03	0.736260	0.708319
1.742765e+03	0.736431	0.709634
1.841974e+03	0.736476	0.710063
2.827962e+03	0.736742	0.712461
3.025296e+03	0.736757	0.712616
3.991635e+03	0.736823	0.713810
4.081143e+03	0.736826	0.713884
4.163218e+03	0.736829	0.714116
4.461625e+03	0.736836	0.714304
4.561079e+03	0.736837	0.714422
5.335240e+03	0.736839	0.714586
5433	0.736839	0.714590
7.186844e+03	0.736842	0.714652
7.350419e+03	0.736842	0.714655
7.549159e+03	0.736842	0.714656
8.344598e+03	0.736842	0.714668


==> data/obj_cands/train2012_multi_3sc_u_4r_pareto_triplets.txt <==
ncands	jac_class	jac_instance
9.986339e+00	0.214840	0.206734
9.986339e+00	0.214840	0.206734
9.994536e+00	0.316573	0.317053
1.992486e+01	0.431789	0.413704
2.978210e+01	0.501503	0.462707
3.955260e+01	0.537512	0.494110
4.954645e+01	0.567406	0.504827
6.879918e+01	0.610785	0.544326
7.879303e+01	0.632590	0.551370
1.074556e+02	0.666153	0.578746
1.174276e+02	0.677580	0.583583
1.374276e+02	0.692004	0.593380
1.473682e+02	0.697235	0.596466
1.573005e+02	0.701420	0.599120
1.862828e+02	0.713228	0.614792
2.050581e+02	0.719614	0.624240
2.248736e+02	0.725225	0.628131
2.648736e+02	0.735543	0.642104
2.746182e+02	0.737848	0.644581
2.846182e+02	0.739787	0.646595
3.349925e+02	0.748383	0.657092
3.646633e+02	0.753207	0.660824
3.734385e+02	0.754554	0.664088
4.505608e+02	0.765098	0.684524
4.705123e+02	0.767593	0.685387
5.582220e+02	0.776303	0.693439
5.781735e+02	0.778276	0.694173
5.881735e+02	0.779012	0.694439
7.045471e+02	0.786496	0.702785
7.245471e+02	0.787594	0.705773
7.444255e+02	0.788626	0.706263
7.941626e+02	0.790721	0.707182
8.041626e+02	0.791104	0.708243
9.430779e+02	0.796053	0.710452
1.087691e+03	0.800025	0.717991
1.196486e+03	0.802500	0.719092
1.898331e+03	0.813894	0.736751
2.107999e+03	0.817057	0.753712
2.206486e+03	0.818281	0.754252
2.511063e+03	0.820868	0.755967
3.337772e+03	0.826710	0.771101
3.437277e+03	0.827375	0.772874
3.770249e+03	0.829450	0.774008
3.850249e+03	0.829910	0.774272
4.115667e+03	0.831302	0.775989
5.237369e+03	0.835776	0.784844
6.734264e+03	0.840271	0.787983
6.767206e+03	0.840369	0.789587
7.698267e+03	0.842335	0.794571
8.832577e+03	0.844627	0.796546
1.210258e+04	0.848601	0.799673
1.302137e+04	0.849715	0.800613
1.467181e+04	0.850858	0.803844
2.090496e+04	0.854051	0.807408
2.189337e+04	0.854486	0.807785
2.489464e+04	0.855694	0.814062
2.588305e+04	0.856078	0.814418
2.818187e+04	0.856817	0.816731
2.977943e+04	0.857246	0.820034
3.616741e+04	0.858936	0.821511
3.715445e+04	0.859137	0.821739
4.111124e+04	0.859839	0.822390
5.171124e+04	0.861359	0.823532
5.967719e+04	0.862416	0.827859
6.218267e+04	0.862654	0.829029
6.314901e+04	0.862725	0.830004
6.514901e+04	0.862851	0.830101
7.225091e+04	0.863040	0.832317
7.371409e+04	0.863056	0.832553
7.458770e+04	0.863058	0.832731
7.643931e+04	0.863061	0.832791
7.680162e+04	0.863061	0.832792
7.759706e+04	0.863061	0.832794


==> data/obj_cands/train2012_quadtree.txt <==
ncands	jacp	jaco
10	0.269365	0.214175
15	0.299089	0.232790
20	0.318948	0.249635
25	0.345079	0.269375
30	0.357703	0.279193
35	0.359750	0.281924
40	0.363651	0.288143
45	0.372935	0.300362
50	0.378891	0.308136
55	0.384074	0.314711
60	0.385829	0.317447
65	0.386888	0.319763
70	0.387776	0.322091
75	0.388643	0.324343
80	0.389191	0.325677
85	0.390802	0.329411
90	0.391957	0.331901
95	0.393095	0.334444
100	0.394951	0.337862
125	0.399638	0.347781
150	0.400090	0.349428
175	0.401384	0.356158
200	0.403181	0.364516
225	0.404302	0.370191
250	0.404654	0.372502
275	0.404866	0.374768
300	0.405018	0.376312
325	0.405115	0.377290
350	0.405317	0.379233
375	0.405546	0.381713
400	0.405766	0.383145
425	0.405978	0.385623
450	0.406126	0.386740
475	0.406325	0.388830
500	0.406473	0.390044
525	0.406531	0.390940
550	0.406535	0.391053
575	0.406539	0.391116
600	0.406539	0.391218
625	0.406551	0.391424
650	0.406561	0.391705
675	0.406596	0.392800
700	0.406623	0.393777
725	0.406663	0.394983
750	0.406730	0.397220
775	0.406780	0.398519
800	0.406820	0.399572
825	0.406895	0.400987
850	0.406937	0.401775
875	0.406961	0.402573
900	0.406972	0.403094
925	0.406983	0.403218
950	0.407000	0.403488
975	0.407016	0.403902
1000	0.407022	0.404006
1000	0.407022	0.404006


==> data/obj_cands/train2012_sf_mUCM_multi_3sc_u_4r_12k.txt <==
ncands	jac_class	jac_instance
10	0.617911	0.644292
15	0.687667	0.694721
20	0.718277	0.722815
25	0.746539	0.742814
30	0.763770	0.753601
35	0.776956	0.761673
40	0.787940	0.767985
45	0.793756	0.772791
50	0.801591	0.776386
55	0.806161	0.779579
60	0.812416	0.782090
65	0.818015	0.785165
70	0.820637	0.786933
75	0.824026	0.789166
80	0.826222	0.790720
85	0.827162	0.792520
90	0.828364	0.793395
95	0.829103	0.794481
100	0.830424	0.795251
125	0.834850	0.798568
150	0.843525	0.801908
175	0.844378	0.803180
200	0.847308	0.804282
225	0.848402	0.805319
250	0.849016	0.806524
275	0.849846	0.807128
300	0.850112	0.807752
325	0.850323	0.808218
350	0.850427	0.808452
375	0.850508	0.808670
400	0.850608	0.808900
425	0.850781	0.808955
450	0.850837	0.809085
475	0.851023	0.809238
500	0.851309	0.809318
525	0.851320	0.809485
5.499891e+02	0.851386	0.809607
5.749720e+02	0.851444	0.809656
5.999460e+02	0.851481	0.809670
6.249119e+02	0.851466	0.809740
6.498777e+02	0.851494	0.809874
6.748436e+02	0.851501	0.809969
6.998094e+02	0.851549	0.810071
7.247582e+02	0.851555	0.810128
7.497070e+02	0.851745	0.810187
7.746557e+02	0.851712	0.810281
7.996045e+02	0.851716	0.810365
8.245533e+02	0.851813	0.810389
8.494836e+02	0.851879	0.810525
8.743900e+02	0.851917	0.810763
8.992698e+02	0.851927	0.810841
9.241223e+02	0.851942	0.810850
9.489679e+02	0.851978	0.810931
9.737398e+02	0.851985	0.810956
9.984542e+02	0.852004	0.810966
1.096499e+03	0.852350	0.811008
1.193359e+03	0.852329	0.811047
1.289221e+03	0.852336	0.811131
1.384139e+03	0.852444	0.811205
1.477996e+03	0.852472	0.811233
1.570401e+03	0.852565	0.811262
1.661914e+03	0.852565	0.811263
1.752246e+03	0.852595	0.811288
1.841616e+03	0.852598	0.811303
1.930053e+03	0.852560	0.811315
2.017408e+03	0.852568	0.811329
2.103624e+03	0.852571	0.811333
2.188641e+03	0.852572	0.811378
2.272496e+03	0.852572	0.811378
2.355337e+03	0.852615	0.811452
2.436694e+03	0.852611	0.811458
2.516975e+03	0.852611	0.811458
2.596010e+03	0.852611	0.811458
2.673753e+03	0.852612	0.811462
2.749523e+03	0.852612	0.811462
5.038350e+03	0.852648	0.811739


==> data/obj_cands/train2012_sf_mUCM_multi_3sc_u_4r_12k_single_multi.txt <==
ncands	jac_class	jac_instance
10	0.275343	0.289911
20	0.377835	0.377990
30	0.438082	0.429615
40	0.484293	0.461281
50	0.516819	0.486959
60	0.542874	0.505062
70	0.563462	0.518607
80	0.575304	0.531697
90	0.590517	0.544242
100	0.600060	0.555194
1.999986e+02	0.639669	0.599170
2.998040e+02	0.656014	0.618706
3.994433e+02	0.664996	0.629578
4.989515e+02	0.666155	0.636061
5.984051e+02	0.669027	0.640919
6.978586e+02	0.673400	0.644159
7.973122e+02	0.675702	0.646763
8.966113e+02	0.676791	0.648877
9.958272e+02	0.677103	0.650103
1.982003e+03	0.681225	0.655450
2.948342e+03	0.681321	0.657321
3.885497e+03	0.681353	0.657891
4.788105e+03	0.681354	0.657935
5.639342e+03	0.681356	0.658059
6.434780e+03	0.681356	0.658071
7.156604e+03	0.681356	0.658071
7.801099e+03	0.681356	0.658071
8.370398e+03	0.681356	0.658071


==> data/obj_cands/train2012_ucm.txt <==
ncands	jacp	jaco
10	0.246382	0.275550
15	0.291760	0.319767
20	0.326715	0.353351
25	0.359710	0.379142
30	0.387363	0.400745
35	0.408766	0.419098
40	0.425518	0.430893
45	0.441436	0.442226
50	0.457031	0.452734
55	0.471158	0.462631
60	0.484991	0.472173
65	0.493727	0.480523
70	0.502819	0.488524
75	0.509750	0.493785
80	0.514611	0.498939
85	0.519910	0.503436
90	0.522403	0.507655
95	0.527459	0.512211
100	0.531592	0.515148
125	0.554134	0.532596
150	0.572589	0.546617
175	0.582913	0.555900
200	0.587598	0.563348
225	0.591311	0.568333
250	0.594987	0.572740
275	0.596983	0.576889
300	0.598989	0.580356
325	0.604384	0.582229
350	0.608414	0.584668
375	0.610356	0.587117
400	0.612117	0.589701
425	0.615960	0.591164
450	0.616771	0.592528
475	0.620550	0.595559
4.999993e+02	0.622545	0.596829
5.249822e+02	0.623168	0.597497
5.499652e+02	0.623342	0.597795
5.749481e+02	0.623844	0.598746
5.999167e+02	0.624380	0.599373
6.248825e+02	0.625028	0.600211
6.498484e+02	0.625631	0.600952
6.748142e+02	0.625980	0.601487
6.997801e+02	0.626528	0.602450
7.247459e+02	0.626623	0.602812
7.497111e+02	0.627934	0.603184
7.746530e+02	0.628378	0.603576
7.995458e+02	0.628649	0.604162
8.244262e+02	0.628706	0.604361
8.493067e+02	0.629914	0.604975
8.741872e+02	0.629995	0.605157
8.990519e+02	0.630089	0.605206
9.239153e+02	0.630124	0.605317
9.487609e+02	0.630410	0.605435
9.735738e+02	0.630675	0.605597
9.983689e+02	0.630686	0.605634
2.611642e+03	0.639242	0.621665


==> data/obj_cands/train2012_ucm_16k.txt <==
ncands	jacp	jaco
1.318922e+04	0.848855	0.798769


==> data/obj_cands/train2012_ucm_16k_filt.txt <==
ncands	jacp	jaco
4.190556e+03	0.842842	0.794759


==> data/obj_cands/train2012_ucm_all_1.txt <==
ncands	jacp	jaco
10	0.278638	0.306146
20	0.385774	0.385381
30	0.458154	0.429441
3.999658e+01	0.503064	0.458618
4.995287e+01	0.532282	0.479233
5.986339e+01	0.556661	0.496005
6.986339e+01	0.579090	0.515029
7.973156e+01	0.599856	0.526399
8.952391e+01	0.611988	0.535740
9.921516e+01	0.623013	0.544396
1.092152e+02	0.631707	0.550385
1.192152e+02	0.639515	0.559678
1.287411e+02	0.646125	0.564759
1.387411e+02	0.651856	0.573200
1.487411e+02	0.655367	0.578849
1.587411e+02	0.658861	0.585313
1.687411e+02	0.662134	0.591254
2.838784e+02	0.698197	0.625599
2.938784e+02	0.700974	0.628052
3.038784e+02	0.702443	0.629838
3.620014e+02	0.707981	0.641493
6.035710e+02	0.727334	0.679555
6.135710e+02	0.727927	0.679920
6.634829e+02	0.730473	0.683468
6.934829e+02	0.731607	0.684540
8.824617e+02	0.736670	0.694856
9.164508e+02	0.737257	0.697039
9.464508e+02	0.737657	0.697522
1.394431e+03	0.741024	0.709712
1.404431e+03	0.741090	0.709805
1.579370e+03	0.741928	0.712007
1.589370e+03	0.741961	0.712091
1.599370e+03	0.741993	0.712153
1.737024e+03	0.742427	0.713793
1.747024e+03	0.742451	0.713850
1.847024e+03	0.742681	0.714535
1.881013e+03	0.742755	0.715058
1.981013e+03	0.742886	0.715477
3.445610e+03	0.744334	0.723797
3.537031e+03	0.744414	0.724201
4.037031e+03	0.744675	0.725115
4.985444e+03	0.745065	0.726675
5.385444e+03	0.745202	0.727004
5.621609e+03	0.745266	0.727432
6.021609e+03	0.745367	0.727914
6.340853e+03	0.745416	0.728036
8.105456e+03	0.745542	0.728547
1.009442e+04	0.745668	0.729119
1.237391e+04	0.745711	0.729424
1.254412e+04	0.745714	0.729430
1.264412e+04	0.745715	0.729451
1.274412e+04	0.745715	0.729451
1.342250e+04	0.745715	0.729467
1.352250e+04	0.745715	0.729467
1.452250e+04	0.745716	0.729495
2.124035e+04	0.745716	0.729495
2.124702e+04	0.745713	0.729510


==> data/obj_cands/train2012_ucm_all_2.txt <==
ncands	jacp	jaco
10	0.278638	0.306146
20	0.385774	0.385381
30	0.458154	0.429441
3.999658e+01	0.503064	0.458618
4.995287e+01	0.532282	0.479233
5.986339e+01	0.556661	0.496005
6.986339e+01	0.579090	0.515029
7.973156e+01	0.599856	0.526399
8.952391e+01	0.611988	0.535740
9.921516e+01	0.623013	0.544396
1.192152e+02	0.642852	0.555187
1.487411e+02	0.662794	0.573739
1.587411e+02	0.668235	0.581950
1.687411e+02	0.673483	0.585846
1.787411e+02	0.677132	0.588244
1.887411e+02	0.680676	0.597649
1.987411e+02	0.684206	0.599966
2.087411e+02	0.687432	0.605786
3.238784e+02	0.722877	0.638816
3.338784e+02	0.725476	0.640333
3.438784e+02	0.727848	0.642526
3.938784e+02	0.739171	0.649365
4.038784e+02	0.741195	0.651372
4.720014e+02	0.748971	0.664701
5.719734e+02	0.757475	0.671964
6.716284e+02	0.763359	0.678356
9.131981e+02	0.775924	0.711408
9.731100e+02	0.778675	0.714832
1.210598e+03	0.787257	0.722505
1.328042e+03	0.791417	0.725737
1.473852e+03	0.795455	0.728816
1.720114e+03	0.800447	0.733001
2.029208e+03	0.805971	0.738047
2.129165e+03	0.807552	0.739859
2.382133e+03	0.810991	0.750553
2.412133e+03	0.811212	0.750811
3.380736e+03	0.816709	0.758570
4.370137e+03	0.822052	0.765501
4.570137e+03	0.823085	0.767020
5.058117e+03	0.824735	0.776164
5.233056e+03	0.825243	0.777990
5.253056e+03	0.825292	0.778082
7.678376e+03	0.830692	0.782026
8.078376e+03	0.831423	0.782924
8.590346e+03	0.832145	0.789114
8.775284e+03	0.832382	0.790736
8.785284e+03	0.832393	0.790772
1.462773e+04	0.837955	0.800707
1.481267e+04	0.838057	0.801859
1.667891e+04	0.838793	0.808823
1.821874e+04	0.839253	0.810732
3.208136e+04	0.842951	0.820300
3.308136e+04	0.843151	0.820585
3.462120e+04	0.843390	0.821914
3.502120e+04	0.843443	0.821989
5.021534e+04	0.844613	0.826092
5.492433e+04	0.844899	0.827145
6.452119e+04	0.845450	0.829137
6.923017e+04	0.845702	0.829996
7.023017e+04	0.845745	0.830197
8.490915e+04	0.846339	0.832237
8.718864e+04	0.846388	0.832541
8.735885e+04	0.846391	0.832547
1.538414e+05	0.847365	0.835285
1.639598e+05	0.847511	0.836402
1.720253e+05	0.847580	0.837203
1.740143e+05	0.847586	0.837590
1.764640e+05	0.847590	0.837725
1.773423e+05	0.847591	0.837741
1.774423e+05	0.847591	0.837741
1.851669e+05	0.847589	0.837742


==> data/obj_cands/train2012_ucm_all_3.txt <==
ncands	jacp	jaco
10	0.278638	0.306146
20	0.385774	0.385381
30	0.458154	0.429441
3.999658e+01	0.503064	0.458618
4.995287e+01	0.532282	0.479233
5.986339e+01	0.556661	0.496005
6.986339e+01	0.579090	0.515029
7.973156e+01	0.599856	0.526399
8.952391e+01	0.611988	0.535740
9.921516e+01	0.623013	0.544396
1.092152e+02	0.633862	0.549708
1.092152e+02	0.633862	0.549708
1.192152e+02	0.642852	0.555187
1.487411e+02	0.662794	0.573739
1.587411e+02	0.668235	0.581950
1.687411e+02	0.673483	0.585846
1.787411e+02	0.677132	0.588244
1.887411e+02	0.680676	0.597649
1.987411e+02	0.684206	0.599966
2.087411e+02	0.687432	0.605786
3.238784e+02	0.722877	0.638816
3.338784e+02	0.725476	0.640333
3.438784e+02	0.727848	0.642526
3.938784e+02	0.739171	0.649365
4.038784e+02	0.741195	0.651372
4.820014e+02	0.750319	0.665349
5.819734e+02	0.758743	0.672555
6.619734e+02	0.764696	0.675556
6.919734e+02	0.766548	0.676163
7.916284e+02	0.772110	0.682332
1.033198e+03	0.784053	0.715176
1.093110e+03	0.786711	0.718570
1.448042e+03	0.797447	0.728722
1.658042e+03	0.802295	0.730969
1.803852e+03	0.804632	0.733040
2.259208e+03	0.811846	0.740884
2.279208e+03	0.812160	0.741030
2.379165e+03	0.813717	0.742831
2.479165e+03	0.815106	0.743497
2.732133e+03	0.818517	0.754105
3.082133e+03	0.822066	0.756122
3.112133e+03	0.822223	0.756379
3.732133e+03	0.825326	0.758443
4.700736e+03	0.829931	0.765539
5.370137e+03	0.832949	0.771079
5.690137e+03	0.834333	0.771948
5.890137e+03	0.835122	0.773294
6.378117e+03	0.836779	0.782437
6.553056e+03	0.837297	0.784263
6.573056e+03	0.837346	0.784354
1.015193e+04	0.844559	0.789770
1.348922e+04	0.849296	0.799360
1.367415e+04	0.849511	0.800969
1.368415e+04	0.849521	0.801005
1.709769e+04	0.853016	0.803182
2.294014e+04	0.856802	0.811546
2.312508e+04	0.856905	0.812698
2.730235e+04	0.859122	0.814354
2.916859e+04	0.859867	0.821305
4.119732e+04	0.864089	0.824776
4.273716e+04	0.864612	0.826679
5.684128e+04	0.867326	0.829319
7.070390e+04	0.869309	0.837338
7.324373e+04	0.869625	0.838879
7.364373e+04	0.869671	0.838946
9.463602e+04	0.871993	0.841677
9.663602e+04	0.872196	0.841939
1.209673e+05	0.874244	0.844168
1.625167e+05	0.876628	0.846642
1.824198e+05	0.877505	0.851079
1.967257e+05	0.877947	0.853447
1.977257e+05	0.877975	0.853565
2.146841e+05	0.878306	0.855674
2.148543e+05	0.878309	0.855680
3.219077e+05	0.879988	0.858034
4.221402e+05	0.881257	0.860506
4.886228e+05	0.882018	0.862852
5.762521e+05	0.882868	0.863543
6.934227e+05	0.883915	0.865089
7.035412e+05	0.883973	0.866068
7.116066e+05	0.884017	0.866853
1.072830e+06	0.885903	0.868736
1.091014e+06	0.885993	0.870464
1.131014e+06	0.886158	0.870775
1.133003e+06	0.886165	0.871161
1.494974e+06	0.887160	0.873086
1.497423e+06	0.887165	0.873222
2.057056e+06	0.888048	0.874934
2.157056e+06	0.888193	0.875276
2.357056e+06	0.888294	0.875634
2.357934e+06	0.888295	0.875650
2.358779e+06	0.888295	0.875650
2.366504e+06	0.888293	0.875651


==> data/obj_cands/train2012_ucm_multi.txt <==
ncands	jacp	jaco
7.619124e+03	0.663424	0.648478
6.558903e+03	0.663424	0.648478
5.843566e+03	0.663424	0.648462
4.959426e+03	0.663390	0.648192
3.989780e+03	0.663384	0.647991
2.997896e+03	0.663270	0.647250
2000	0.663112	0.646679
1000	0.661418	0.642815
900	0.661224	0.642230
800	0.660431	0.640593
700	0.659996	0.638741
600	0.658368	0.634395
500	0.656089	0.629277
400	0.651191	0.623211
300	0.643159	0.612165
200	0.626235	0.592013
100	0.563107	0.542061
90	0.550210	0.532818
80	0.536954	0.521862
70	0.518284	0.510726
60	0.496555	0.496751
50	0.463174	0.477830
40	0.429120	0.453064
30	0.382852	0.420401
20	0.325957	0.374100
10	0.240068	0.295460


==> data/obj_cands/train2012_ucm_multi_trained.txt <==
ncands	jacp	jaco
4.190556e+03	0.842842	0.794759
4.234276e+03	0.842342	0.792420
4.216674e+03	0.842307	0.792312
4.111150e+03	0.842237	0.791971
3.701012e+03	0.841492	0.790186
2.928461e+03	0.839888	0.785480
1.988227e+03	0.836198	0.774627
9.994955e+02	0.824990	0.750679
8.997026e+02	0.820725	0.746042
7.999096e+02	0.818341	0.741775
600	0.809573	0.730114
500	0.804496	0.721129
400	0.798086	0.710693
300	0.787824	0.697135
200	0.768343	0.674058
100	0.719201	0.630637
90	0.709629	0.622441
80	0.698148	0.613457
70	0.689052	0.604407
60	0.675987	0.592852
50	0.666610	0.578676
40	0.645286	0.559414
30	0.617625	0.535791
20	0.551765	0.500216

==> data/obj_cands/val2010_arbelaez2012.txt <==
ncands	jacp	jaco
1.265748e+03	0.793477	0.736214


==> data/obj_cands/val2010_cat_indep.txt <==
ncands	jacp	jaco
9.989627e+00	0.434567	0.453323
1.496888e+01	0.490847	0.491062
1.994813e+01	0.534246	0.517652
2.492739e+01	0.557004	0.533014
2.990249e+01	0.579409	0.545432
3.486929e+01	0.592528	0.555292
3.982158e+01	0.605515	0.565290
4.475311e+01	0.616857	0.573601
4.968050e+01	0.629125	0.581108
5.460788e+01	0.637911	0.588626
5.953527e+01	0.645093	0.595069
6.445436e+01	0.652452	0.601943
6.935685e+01	0.663393	0.608423
7.425000e+01	0.669289	0.612786
7.912759e+01	0.674032	0.616958
8.400311e+01	0.685143	0.623245
8.887759e+01	0.689025	0.626667
9.373859e+01	0.691257	0.629507
9.858610e+01	0.695585	0.633016
1.227500e+02	0.708970	0.648623
1.468216e+02	0.719704	0.659241
1.706961e+02	0.730956	0.668104
1.943548e+02	0.738774	0.675774
2.176743e+02	0.745552	0.682355
2.407490e+02	0.750015	0.686916
2.636006e+02	0.754307	0.690484
2.861670e+02	0.757944	0.694502
3.084409e+02	0.761741	0.697481
3.304678e+02	0.763568	0.699449
3.523216e+02	0.766229	0.701988
3.738589e+02	0.768352	0.703273
3.951286e+02	0.769707	0.704757
4.160975e+02	0.770842	0.705910
4.366587e+02	0.772819	0.707413
4.568651e+02	0.774777	0.708836
4.766359e+02	0.776475	0.710408
4.960031e+02	0.777908	0.711477
5.150446e+02	0.779007	0.712549
5.336888e+02	0.780748	0.713701
5.520249e+02	0.782195	0.714771
5.700290e+02	0.782832	0.715667
5.878351e+02	0.784320	0.716729
6.053724e+02	0.784793	0.717328
6.226981e+02	0.786800	0.718247
6.397044e+02	0.787391	0.718916
6.564450e+02	0.788618	0.719589
6.729440e+02	0.789790	0.720194
6.891473e+02	0.791053	0.720660
7.050488e+02	0.791769	0.721337
7.206691e+02	0.792152	0.721821
7.360622e+02	0.793257	0.722634
7.512241e+02	0.793840	0.723100
7.660975e+02	0.794183	0.723479
7.807095e+02	0.794066	0.723710
7.949471e+02	0.793873	0.723915
1.546223e+03	0.805454	0.731635


==> data/obj_cands/val2010_cpmc.txt <==
ncands	jacp	jaco
9.998963e+00	0.452378	0.424382
1.499378e+01	0.513411	0.468320
1.998755e+01	0.551372	0.493211
2.497718e+01	0.582679	0.513085
2.995747e+01	0.604742	0.528677
3.493257e+01	0.625362	0.542410
3.990664e+01	0.640766	0.554778
4.487448e+01	0.654057	0.564069
4.983817e+01	0.664404	0.571498
5.479357e+01	0.676596	0.579821
5.974378e+01	0.685060	0.586019
6.469191e+01	0.694606	0.592207
6.964004e+01	0.701320	0.597853
7.458817e+01	0.706218	0.602316
7.953631e+01	0.712362	0.606888
8.448133e+01	0.716577	0.611188
8.942116e+01	0.720142	0.614833
9.435685e+01	0.723726	0.617568
9.928942e+01	0.727157	0.621502
1.238994e+02	0.747870	0.637683
1.483745e+02	0.761293	0.650843
1.726950e+02	0.771279	0.660377
1.968371e+02	0.777891	0.667547
2.206328e+02	0.782750	0.672972
2.440166e+02	0.788818	0.678697
2.671411e+02	0.793510	0.684651
2.899886e+02	0.797077	0.688352
3.123309e+02	0.799047	0.691649
3.343786e+02	0.801714	0.694229
3.559699e+02	0.803909	0.697882
3.770218e+02	0.807762	0.702750
3.974263e+02	0.809877	0.705860
4.171203e+02	0.811226	0.707473
4.360259e+02	0.812381	0.709421
4.543434e+02	0.813638	0.712094
4.719139e+02	0.814545	0.713547
4.887386e+02	0.815746	0.715516
5.046950e+02	0.816360	0.716862
5.200259e+02	0.816978	0.717911
5.346795e+02	0.817301	0.719431
5.483361e+02	0.817631	0.720303
5.609689e+02	0.818003	0.720617
5.726266e+02	0.818177	0.721357
5.834015e+02	0.818439	0.722026
5.931670e+02	0.818989	0.723346
6.019409e+02	0.819163	0.723798
6.097614e+02	0.819402	0.724264
6.163143e+02	0.819516	0.724910
6.221400e+02	0.819668	0.725292
6.272002e+02	0.819679	0.725361
6.314398e+02	0.819752	0.725448
6.348869e+02	0.819755	0.725539
6.375290e+02	0.819756	0.725548
6.395944e+02	0.819768	0.725682
6.410861e+02	0.819768	0.725682
6.438921e+02	0.819770	0.725718


==> data/obj_cands/val2010_cpmc_mcg_global_mean.txt <==
ncands	jacp	jaco
9.998963e+00	0.452378	0.424382
9.998963e+00	0.452378	0.424382
10	0.454886	0.449682
1.499378e+01	0.513411	0.468320
1.999896e+01	0.561169	0.522610
2.499378e+01	0.598490	0.543722
2.999378e+01	0.625663	0.566331
3.499378e+01	0.648663	0.585451
4.497718e+01	0.677317	0.603032
4.995747e+01	0.688683	0.610215
5.497718e+01	0.699232	0.621764
5.997718e+01	0.708385	0.629895
6.993257e+01	0.722686	0.639646
7.987448e+01	0.734110	0.648345
8.483817e+01	0.739265	0.652048
8.979357e+01	0.743924	0.655264
1.046400e+02	0.756079	0.663854
1.146400e+02	0.762809	0.671818
1.196400e+02	0.765381	0.675809
1.296400e+02	0.770399	0.681145
1.346400e+02	0.772802	0.684426
1.396400e+02	0.775140	0.687429
1.938994e+02	0.794994	0.702479
2.183745e+02	0.800838	0.708638
2.426950e+02	0.805223	0.712540
2.668371e+02	0.809147	0.716597
2.733745e+02	0.810116	0.725599
2.976950e+02	0.813689	0.728603
3.218371e+02	0.817144	0.732131
3.718371e+02	0.822730	0.742833
3.940166e+02	0.824644	0.742028
4.190166e+02	0.826635	0.747092
4.440166e+02	0.828409	0.751527
4.690166e+02	0.830057	0.754000
4.899886e+02	0.831346	0.754951
5.671203e+02	0.836021	0.754857
5.921203e+02	0.837511	0.759376
6.421203e+02	0.840240	0.765086
7.171203e+02	0.843238	0.770378
7.543434e+02	0.844556	0.772676
7.887386e+02	0.845586	0.773976
8.137386e+02	0.846207	0.774861
8.296950e+02	0.846551	0.775265
8.546950e+02	0.847084	0.776522
9.546950e+02	0.848990	0.780898
9.796950e+02	0.849419	0.782049
1.104695e+03	0.851461	0.786036
1.329668e+03	0.854686	0.792452
1.344999e+03	0.854861	0.792854
1.444895e+03	0.855850	0.795278
1.541184e+03	0.856756	0.797367
1616	0.857297	0.799112
4.151930e+03	0.865257	0.820024
4.162816e+03	0.865264	0.820048
4.175211e+03	0.865273	0.820202
4.179508e+03	0.865274	0.820228


==> data/obj_cands/val2010_cpmc_mcg_meanmax.txt <==
ncands	jacp	jaco
9.998963e+00	0.452378	0.424382
9.998963e+00	0.452378	0.424382
10	0.454886	0.449682
15	0.512166	0.497048
20	0.547134	0.528421
2.999896e+01	0.617892	0.571005
3.499378e+01	0.648663	0.585451
3.999896e+01	0.650637	0.597048
4.499378e+01	0.673984	0.607668
4.999378e+01	0.685019	0.617028
5.499378e+01	0.693034	0.624656
5.999378e+01	0.703865	0.630804
6.499378e+01	0.709688	0.636736
6.998755e+01	0.717024	0.641832
7.497718e+01	0.725892	0.646779
8.499378e+01	0.730654	0.655225
8.998755e+01	0.736280	0.659355
9.497718e+01	0.743230	0.663416
1.099938e+02	0.751161	0.673498
1.199772e+02	0.758723	0.679981
1.349066e+02	0.766938	0.688203
1.398745e+02	0.770514	0.690620
1.497936e+02	0.775328	0.695013
1.646400e+02	0.782239	0.699914
1.797936e+02	0.784040	0.704758
2.047936e+02	0.788960	0.712281
2.297936e+02	0.794308	0.719599
2.446400e+02	0.799031	0.723105
2.696400e+02	0.801606	0.728573
3.238994e+02	0.814194	0.738588
3.483745e+02	0.818119	0.742057
3.968371e+02	0.824567	0.747523
4.233745e+02	0.823757	0.750410
4.718371e+02	0.829657	0.755279
4.968371e+02	0.831326	0.757401
5.671411e+02	0.835192	0.762391
6.171411e+02	0.836961	0.765335
6.921411e+02	0.838877	0.769734
7.171411e+02	0.839527	0.771079
7.671411e+02	0.840733	0.773534
8.793434e+02	0.847126	0.778417
9.293434e+02	0.848090	0.780582
1.154343e+03	0.851504	0.788099
1.188739e+03	0.852509	0.789150
1.329265e+03	0.853868	0.792949
1.363660e+03	0.854667	0.793745
1.488424e+03	0.856074	0.796463
1616	0.857297	0.799112
1.639280e+03	0.857315	0.799389
4.151930e+03	0.865257	0.820024
4.175211e+03	0.865273	0.820202
4.179508e+03	0.865274	0.820228


==> data/obj_cands/val2010_iscra.txt <==
ncands	jacp	jaco
10	0.327209	0.336398
15	0.384725	0.381594
20	0.428083	0.417441
25	0.455698	0.443629
30	0.478683	0.464600
35	0.497403	0.479484
40	0.512553	0.490797
45	0.524797	0.502664
50	0.535747	0.511939
55	0.542914	0.519059
60	0.555849	0.528693
65	0.561137	0.535918
70	0.567431	0.540213
75	0.570440	0.544375
80	0.573221	0.548192
85	0.575156	0.550466
90	0.578508	0.554161
95	0.582520	0.558793
100	0.585288	0.563318
125	0.594882	0.577420
150	0.601189	0.587130
175	0.605246	0.593435
200	0.609680	0.600119
225	0.613398	0.604412
250	0.616109	0.611473
275	0.618165	0.615413
300	0.618775	0.617023
325	0.619299	0.619326
350	0.619632	0.620720
375	0.620187	0.622722
400	0.620608	0.623487
425	0.621267	0.625019
450	0.621414	0.625929
4.749927e+02	0.621660	0.627145
4.999668e+02	0.621790	0.627932
5.249409e+02	0.622020	0.628475
5.499149e+02	0.622137	0.628771
5.748890e+02	0.622185	0.629147
5.998631e+02	0.622276	0.630024
6.248371e+02	0.622709	0.630259
6.498112e+02	0.622925	0.630536
6.747853e+02	0.623150	0.630882
6.997593e+02	0.623197	0.631420
7.247334e+02	0.623251	0.631679
7.497075e+02	0.623256	0.631778
7.746815e+02	0.623267	0.631975
7.996411e+02	0.623267	0.631975
8.245892e+02	0.623321	0.632172
8.495197e+02	0.623377	0.632338
8.744160e+02	0.623377	0.632363
8.992873e+02	0.623377	0.632363
9.241577e+02	0.623611	0.632388
9.490280e+02	0.623625	0.632406
9.738983e+02	0.623773	0.632496
9.987541e+02	0.623773	0.632496
2.930754e+03	0.624413	0.639134


==> data/obj_cands/val2010_mcg.txt <==
ncands	jacp	jaco
10	0.453966	0.447571
15	0.511214	0.494374
20	0.544640	0.525605
25	0.567862	0.544867
30	0.592017	0.562984
35	0.618706	0.578449
40	0.635429	0.589596
45	0.648576	0.598628
50	0.655456	0.606258
55	0.665225	0.612653
60	0.677003	0.618423
65	0.685766	0.624854
70	0.693340	0.630537
75	0.702262	0.636025
80	0.710687	0.640982
85	0.713857	0.644930
90	0.717883	0.648528
95	0.721863	0.653736
100	0.724149	0.656254
125	0.740287	0.669831
150	0.749646	0.681077
175	0.757862	0.690692
200	0.763721	0.699197
225	0.771567	0.705549
250	0.776406	0.710285
275	0.780149	0.714923
300	0.784491	0.718447
325	0.787169	0.721211
350	0.789751	0.724491
375	0.791677	0.727144
400	0.793360	0.729626
425	0.794966	0.732261
450	0.796775	0.734967
475	0.798258	0.736749
500	0.798785	0.739097
525	0.799854	0.740690
550	0.801723	0.742363
575	0.803031	0.743735
600	0.804280	0.745363
625	0.805084	0.746593
650	0.806114	0.748207
675	0.806961	0.749681
700	0.808138	0.751636
725	0.808765	0.752671
750	0.810138	0.753752
775	0.811364	0.755253
7.999990e+02	0.812384	0.756225
8.249730e+02	0.813628	0.757288
8.499471e+02	0.814829	0.758680
8.749212e+02	0.815859	0.760203
8.998952e+02	0.816666	0.760837
9.248693e+02	0.817396	0.761975
9.498392e+02	0.817802	0.762828
9.747635e+02	0.818024	0.763988
9.996857e+02	0.818643	0.764980
3.535616e+03	0.834162	0.797945


==> data/obj_cands/val2010_mcg_hf.txt <==
ncands	jacp	jaco
10	0.454886	0.449682
15	0.512166	0.497048
20	0.547134	0.528421
25	0.571500	0.547745
30	0.595227	0.565892
35	0.621726	0.581340
40	0.638441	0.592354
45	0.650653	0.601348
50	0.657573	0.608933
55	0.667824	0.615231
60	0.679238	0.620913
65	0.688494	0.627080
70	0.696260	0.632894
75	0.705039	0.638416
80	0.714118	0.643404
85	0.717466	0.647384
90	0.721423	0.650878
95	0.725595	0.656056
100	0.727852	0.658505
125	0.743439	0.672077
150	0.753029	0.683270
175	0.761025	0.693067
200	0.766398	0.701360
225	0.774293	0.707667
250	0.779108	0.712429
275	0.782772	0.716953
300	0.787123	0.720537
325	0.789768	0.723243
350	0.792440	0.726482
375	0.794455	0.729189
400	0.795962	0.731584
425	0.797507	0.734149
450	0.798704	0.736700
475	0.799941	0.738508
500	0.800774	0.740894
525	0.802058	0.742455
550	0.803883	0.744145
575	0.805254	0.745512
600	0.806574	0.747139
625	0.807442	0.748351
650	0.808506	0.749968
675	0.809328	0.751418
700	0.810590	0.753444
725	0.811121	0.754443
750	0.812006	0.755466
775	0.813291	0.757046
7.999990e+02	0.814378	0.758000
8.249730e+02	0.815359	0.758984
8.499471e+02	0.816440	0.760252
8.749212e+02	0.817161	0.761739
8.998952e+02	0.817810	0.762380
9.248693e+02	0.818667	0.763529
9.498392e+02	0.819238	0.764415
9.747635e+02	0.819571	0.765602
9.996857e+02	0.820255	0.766581
3.535616e+03	0.835897	0.799400


==> data/obj_cands/val2010_objectness.txt <==
ncands	jacp	jaco
1.735496e+03	0.643032	0.581762


==> data/obj_cands/val2010_quadtree.txt <==
ncands	jacp	jaco
10	0.275988	0.230674
15	0.306468	0.251361
20	0.323799	0.268177
25	0.349422	0.289713
30	0.362162	0.300071
35	0.364395	0.303784
40	0.367416	0.308251
45	0.375172	0.318178
50	0.380833	0.326738
55	0.384710	0.332586
60	0.386215	0.335109
65	0.387239	0.337330
70	0.387844	0.339714
75	0.388521	0.341716
80	0.388829	0.342749
85	0.389890	0.345170
90	0.391087	0.347766
95	0.391869	0.349909
100	0.393597	0.353800
125	0.397323	0.363546
150	0.397597	0.365065
175	0.398302	0.368161
200	0.399629	0.375832
225	0.400352	0.380218
250	0.400610	0.381584
275	0.400684	0.382495
300	0.400861	0.384111
325	0.400942	0.384859
350	0.401023	0.385738
375	0.401174	0.387181
400	0.401303	0.388556
425	0.401466	0.390860
450	0.401530	0.392134
475	0.401654	0.393952
500	0.401737	0.394699
525	0.401786	0.395574
550	0.401793	0.395641
575	0.401795	0.395760
600	0.401826	0.395896
625	0.401833	0.396251
650	0.401834	0.396479
675	0.401851	0.397204
700	0.401864	0.397679
725	0.401888	0.398493
750	0.401949	0.400507
775	0.401985	0.402026
800	0.402004	0.402805
825	0.402043	0.404054
850	0.402063	0.404814
875	0.402071	0.405040
900	0.402074	0.405149
925	0.402092	0.405339
950	0.402092	0.405339
975	0.402092	0.405339
1000	0.402092	0.405377
1000	0.402092	0.405377


==> data/obj_cands/val2010_scalpel.txt <==
ncands	jacp	jaco
6.582396e+02	0.808806	0.737684


==> data/obj_cands/val2010_sel_search.txt <==
ncands	jacp	jaco
1.404154e+03	0.688133	0.641431


==> data/obj_cands/val2010_sel_search_adapt.txt <==
ncands	jacp	jaco
1.404154e+03	0.710848	0.665580


==> data/obj_cands/val2010_shape_share.txt <==
ncands	jacp	jaco
1.114296e+03	0.823781	0.707737


==> data/obj_cands/val2010_ucm.txt <==
ncands	jacp	jaco
10	0.249001	0.280957
15	0.297199	0.330120
20	0.340173	0.365319
25	0.371435	0.394453
30	0.400454	0.416099
35	0.419517	0.432495
40	0.441724	0.448177
45	0.456161	0.457784
50	0.468878	0.465045
55	0.480030	0.473065
60	0.490516	0.480198
65	0.497759	0.487183
70	0.507320	0.494372
75	0.517238	0.499577
80	0.521694	0.504530
85	0.529604	0.511410
90	0.534068	0.515910
95	0.540127	0.521486
100	0.543789	0.525680
125	0.558542	0.541050
150	0.570662	0.551963
175	0.580996	0.561806
200	0.584449	0.566481
225	0.589977	0.572656
250	0.592533	0.577158
275	0.593793	0.580379
300	0.595955	0.582789
325	0.597593	0.585880
350	0.601228	0.587393
375	0.602981	0.588595
400	0.605350	0.589902
425	0.608384	0.592080
4.499761e+02	0.608690	0.592617
4.749502e+02	0.609207	0.594491
4.999243e+02	0.609459	0.595467
5.248983e+02	0.610659	0.596999
5.498724e+02	0.610861	0.598137
5.748465e+02	0.611422	0.598810
5.998205e+02	0.611554	0.600112
6.247946e+02	0.611664	0.600555
6.497552e+02	0.611894	0.601191
6.747033e+02	0.611899	0.601234
6.996380e+02	0.611906	0.601295
7.245228e+02	0.611912	0.601319
7.493932e+02	0.612247	0.601482
7.742635e+02	0.612318	0.601549
7.991151e+02	0.612822	0.602069
8.239336e+02	0.612830	0.602070
8.487469e+02	0.613095	0.602251
8.735207e+02	0.613095	0.602251
8.982873e+02	0.613112	0.602312
9.230415e+02	0.613208	0.602418
9.477386e+02	0.613212	0.602473
9.724274e+02	0.613213	0.602474
9.971048e+02	0.613264	0.602824
2.664052e+03	0.614665	0.612349


==> data/obj_cands/val2010_ucm_multi.txt <==
ncands	jacp	jaco
7.673631e+03	0.646979	0.641451
6.548776e+03	0.646979	0.641451
5.822606e+03	0.646979	0.641451
4.944643e+03	0.646973	0.641409
3.982422e+03	0.646973	0.641409
2.995116e+03	0.646965	0.641282
1.999361e+03	0.646937	0.640992
1000	0.646689	0.639409
900	0.646625	0.638179
800	0.646293	0.637626
700	0.645304	0.636089
600	0.645135	0.634952
500	0.643104	0.632275
400	0.641908	0.625932
300	0.636476	0.615907
200	0.623400	0.598810
100	0.572066	0.555709
90	0.558656	0.548336
80	0.547022	0.537287
70	0.531198	0.524764
60	0.510840	0.511125
50	0.484588	0.495705
40	0.448975	0.472455
30	0.398025	0.437502
20	0.334738	0.385426
10	0.248327	0.311236


==> data/obj_cands/val2012_GLS.txt <==
ncands	jac_class	jac_instance
1.056368e+03	0.811609	0.688691


==> data/obj_cands/val2012_SCG.txt <==
ncands	jac_class	jac_instance
10	0.422728	0.416053
15	0.468025	0.454757
20	0.503212	0.482168
25	0.530860	0.501973
30	0.558811	0.518225
35	0.586060	0.532005
40	0.601382	0.542216
45	0.613517	0.550958
50	0.626782	0.557844
55	0.638045	0.565570
60	0.644423	0.571852
65	0.650162	0.576716
70	0.657673	0.582511
75	0.666939	0.588540
80	0.674866	0.592306
85	0.681890	0.597141
90	0.685489	0.601017
95	0.690472	0.604771
100	0.695362	0.608479
125	0.709137	0.623080
150	0.723597	0.635433
175	0.734958	0.644938
200	0.741575	0.653215
225	0.746809	0.660005
250	0.751779	0.666747
275	0.756958	0.673239
300	0.763963	0.678117
325	0.767549	0.681827
350	0.770375	0.685034
375	0.772835	0.688616
400	0.775257	0.691525
425	0.776880	0.694213
4.499827e+02	0.778311	0.696516
4.749482e+02	0.779971	0.699347
4.998992e+02	0.781176	0.701332
5.248019e+02	0.782023	0.702763
5.496418e+02	0.783499	0.704770
5.743658e+02	0.784643	0.706352
5.990483e+02	0.785719	0.708201
6.236853e+02	0.787034	0.710070
6.482063e+02	0.788353	0.712011
6.726549e+02	0.789374	0.714360
6.969862e+02	0.790819	0.715680
7.211739e+02	0.791578	0.717134
7.451808e+02	0.792005	0.717989
7.690359e+02	0.792350	0.719202
7.928192e+02	0.792719	0.720161
8.164900e+02	0.793149	0.721244
8.400028e+02	0.793653	0.722156
8.633244e+02	0.794388	0.723143
8.864893e+02	0.795033	0.724406
9.094382e+02	0.795414	0.725433
9.322022e+02	0.795795	0.726013
9.547067e+02	0.796583	0.727199
9.770373e+02	0.797085	0.727894
1.380783e+03	0.802012	0.739526
1.685068e+03	0.804486	0.746282
1.894162e+03	0.805876	0.750386
2.014720e+03	0.806459	0.752885
2.078426e+03	0.806687	0.754114
2.108527e+03	0.806851	0.754446
2.121123e+03	0.806906	0.754554
2.124008e+03	0.806906	0.754554
2.124716e+03	0.806906	0.754554
2.125185e+03	0.806906	0.754554
2.125185e+03	0.806906	0.754554


==> data/obj_cands/val2012_SS.txt <==
ncands	jac_class	jac_instance
8.055705e+03	0.799366	0.769682


==> data/obj_cands/val2012_arbelaez2012.txt <==
ncands	jacp	jaco
1.286558e+03	0.787928	0.723935


==> data/obj_cands/val2012_boxes_recall_at_overlap.txt <==
iou_th	mcg	mcg1414	sel_search	objectness
0.300000	0.982492	0.973154	0.955355	0.935512
0.320000	0.979866	0.969361	0.950978	0.928509
0.340000	0.977531	0.962066	0.944266	0.922381
0.360000	0.973446	0.956522	0.940473	0.915086
0.380000	0.967902	0.950978	0.935804	0.908083
0.400000	0.962066	0.946601	0.929968	0.900788
0.420000	0.955938	0.937263	0.921506	0.892326
0.440000	0.949810	0.929676	0.915086	0.885906
0.460000	0.942515	0.918879	0.907791	0.878611
0.480000	0.937555	0.910417	0.901663	0.866647
0.500000	0.929968	0.899037	0.894952	0.853808
0.520000	0.921214	0.885614	0.883572	0.840969
0.540000	0.912168	0.875693	0.869273	0.827838
0.560000	0.898162	0.861395	0.856726	0.810913
0.580000	0.888240	0.849139	0.844179	0.786402
0.600000	0.875985	0.837175	0.831339	0.755179
0.620000	0.865188	0.819376	0.813831	0.710534
0.640000	0.850306	0.805077	0.795740	0.647505
0.660000	0.832215	0.785235	0.774146	0.563758
0.680000	0.814415	0.762766	0.749635	0.478844
0.700000	0.791946	0.738547	0.723373	0.391888
0.720000	0.770061	0.718704	0.686023	0.317479
0.740000	0.744966	0.693318	0.649548	0.257660
0.760000	0.717245	0.666180	0.609571	0.203677
0.780000	0.687774	0.635833	0.567552	0.162241
0.800000	0.655384	0.602276	0.519113	0.125766
0.820000	0.620951	0.569303	0.474467	0.096586
0.840000	0.571929	0.526408	0.418734	0.070907
0.860000	0.531660	0.489641	0.370295	0.049898
0.880000	0.481179	0.445287	0.317187	0.033557
0.900000	0.430989	0.397724	0.263788	0.020718
0.920000	0.372337	0.342865	0.199008	0.011964
0.940000	0.305515	0.280128	0.145900	0.004961
0.960000	0.212722	0.196382	0.097170	0.002043
0.980000	0.101547	0.091042	0.042603	0.000000
1.000000	0.007879	0.007003	0.007587	0.000000


==> data/obj_cands/val2012_cat_indep.txt <==
ncands	jacp	jaco
9.984127e+00	0.418390	0.431412
1.496204e+01	0.477642	0.469477
1.993789e+01	0.517169	0.494302
2.491235e+01	0.544704	0.511289
2.987509e+01	0.563482	0.522980
3.482333e+01	0.579108	0.534012
3.976052e+01	0.594366	0.543477
4.468323e+01	0.606218	0.551867
4.960041e+01	0.617753	0.559945
5.451691e+01	0.626337	0.567830
5.942926e+01	0.633937	0.574963
6.433195e+01	0.640900	0.581711
6.921946e+01	0.652947	0.588081
7.409731e+01	0.660806	0.592635
7.896342e+01	0.666035	0.596929
8.382471e+01	0.674472	0.603110
8.868254e+01	0.678384	0.607464
9.353140e+01	0.681226	0.610942
9.837129e+01	0.685402	0.615304
1.224955e+02	0.701185	0.632344
1.464796e+02	0.712509	0.644042
1.702415e+02	0.723493	0.653690
1.937412e+02	0.732256	0.661317
2.169061e+02	0.739289	0.667984
2.398095e+02	0.744345	0.673112
2.625162e+02	0.750186	0.677365
2.849627e+02	0.753601	0.681393
3.070863e+02	0.757755	0.684579
3.289607e+02	0.759575	0.686460
3.506777e+02	0.761918	0.688858
3.721449e+02	0.763616	0.690505
3.933533e+02	0.765397	0.692084
4.142919e+02	0.767095	0.693492
4.348841e+02	0.768948	0.695012
4.551477e+02	0.770560	0.696239
4.750435e+02	0.772363	0.697722
4.946052e+02	0.773658	0.698833
5.138916e+02	0.774990	0.700083
5.328606e+02	0.776948	0.701176
5.515418e+02	0.778439	0.702154
5.699406e+02	0.778940	0.702912
5.881146e+02	0.780210	0.703919
6.060538e+02	0.780861	0.704531
6.237971e+02	0.782358	0.705347
6.412933e+02	0.783132	0.706180
6.584983e+02	0.784251	0.706871
6.754410e+02	0.785285	0.707503
6.920669e+02	0.786486	0.708098
7.083789e+02	0.787249	0.708636
7.243906e+02	0.787627	0.709158
7.401608e+02	0.788395	0.709879
7.557274e+02	0.788912	0.710309
7.710021e+02	0.789507	0.710668
7.860193e+02	0.789588	0.710863
8.006901e+02	0.789779	0.711119
1.540359e+03	0.800066	0.718425


==> data/obj_cands/val2012_cpmc.txt <==
ncands	jacp	jaco
9.999310e+00	0.431872	0.394944
1.499310e+01	0.488342	0.435448
1.998137e+01	0.530120	0.462396
2.496411e+01	0.560109	0.482060
2.993858e+01	0.585267	0.497707
3.490821e+01	0.603875	0.509964
3.987716e+01	0.620878	0.521875
4.484127e+01	0.634837	0.531263
4.979986e+01	0.647054	0.540275
5.475155e+01	0.659100	0.548035
5.969772e+01	0.667884	0.554048
6.464251e+01	0.676865	0.559563
6.958454e+01	0.683588	0.565226
7.452588e+01	0.688655	0.569441
7.946722e+01	0.695291	0.573872
8.440649e+01	0.700129	0.578338
8.934231e+01	0.703407	0.582234
9.427536e+01	0.708223	0.585172
9.920290e+01	0.713493	0.589202
1.238054e+02	0.734833	0.605856
1.482954e+02	0.748396	0.618936
1.726487e+02	0.759893	0.629271
1.968558e+02	0.768843	0.638065
2.207246e+02	0.775279	0.644185
2.441925e+02	0.782071	0.650361
2.673741e+02	0.786915	0.655817
2.902360e+02	0.791462	0.659878
3.126667e+02	0.793749	0.663952
3.348330e+02	0.796768	0.667195
3.564997e+02	0.800193	0.671266
3.776439e+02	0.803365	0.675598
3.980725e+02	0.805478	0.678879
4.177295e+02	0.807002	0.681369
4.366653e+02	0.808194	0.683967
4.549538e+02	0.809609	0.687049
4.724576e+02	0.810921	0.688727
4.892774e+02	0.812355	0.690791
5.053278e+02	0.813553	0.692906
5.206901e+02	0.814546	0.694693
5.353050e+02	0.814989	0.696234
5.489462e+02	0.815582	0.697635
5.616287e+02	0.816272	0.698491
5.733513e+02	0.816486	0.699518
5.842526e+02	0.816782	0.700491
5.941691e+02	0.817404	0.701542
6.031442e+02	0.817553	0.702207
6.111732e+02	0.817743	0.702904
6.180297e+02	0.817955	0.703782
6.240656e+02	0.818250	0.704422
6.292340e+02	0.818297	0.704729
6.335935e+02	0.818402	0.704980
6.371698e+02	0.818404	0.705038
6.399310e+02	0.818413	0.705148
6.420345e+02	0.818422	0.705236
6.435714e+02	0.818427	0.705268
6.463665e+02	0.818435	0.705315


==> data/obj_cands/val2012_cpmc_mcg.txt <==
ncands	jacp	jaco
1.999931e+01	0.537967	0.501188
2.499310e+01	0.572295	0.523901
2.998137e+01	0.599451	0.541121
3.498137e+01	0.621713	0.554712
3.996411e+01	0.640601	0.565345
4.496411e+01	0.655133	0.575275
4.996411e+01	0.667478	0.587645
5.493858e+01	0.677409	0.590951
6.487716e+01	0.696565	0.604219
7.487716e+01	0.711198	0.612916
7.984127e+01	0.717613	0.617217
8.487716e+01	0.723450	0.623230
8.984127e+01	0.728888	0.627006
9.484127e+01	0.733936	0.632591
9.984127e+01	0.738585	0.637230
1.097516e+02	0.746421	0.642954
1.196425e+02	0.753459	0.647292
1.246425e+02	0.756953	0.650211
1.295845e+02	0.759852	0.652099
1.395845e+02	0.764934	0.659719
1.692029e+02	0.776720	0.668320
1.938054e+02	0.785885	0.676054
2.188054e+02	0.792806	0.687286
2.238054e+02	0.794137	0.689371
2.482954e+02	0.799798	0.694787
2.726487e+02	0.805277	0.699204
2.968558e+02	0.810326	0.703663
3.441925e+02	0.818404	0.709529
3.691925e+02	0.821798	0.715955
3.941925e+02	0.824596	0.721160
4.402360e+02	0.829241	0.725425
4.652360e+02	0.831271	0.729224
5.152360e+02	0.835149	0.736188
5.652360e+02	0.838029	0.741026
6.927295e+02	0.844246	0.748746
7.803278e+02	0.847492	0.753601
1.055328e+03	0.853785	0.768528
1.070690e+03	0.854045	0.769197
1.145690e+03	0.855236	0.772359
1.170690e+03	0.855630	0.773053
1.195690e+03	0.855985	0.773722
1.245690e+03	0.856649	0.775885
1.295690e+03	0.857294	0.777302
1.345651e+03	0.857757	0.778609
1.445468e+03	0.858452	0.782236
1.520313e+03	0.858962	0.784186
1.623688e+03	0.859562	0.786605
1.628856e+03	0.859580	0.786841
1.643194e+03	0.859597	0.787042
1.645989e+03	0.859599	0.787061


==> data/obj_cands/val2012_cpmc_mcg_global_mean.txt <==
ncands	jacp	jaco
9.999310e+00	0.431872	0.394944
9.999310e+00	0.431872	0.394944
1.499310e+01	0.488342	0.435448
1.999931e+01	0.542412	0.494123
2.499310e+01	0.577713	0.512750
2.999310e+01	0.605985	0.535760
3.499310e+01	0.632408	0.556255
3.998137e+01	0.650181	0.566384
4.496411e+01	0.664276	0.574082
4.993858e+01	0.676271	0.580988
5.496411e+01	0.688228	0.594484
5.996411e+01	0.696891	0.602576
6.493858e+01	0.704650	0.607209
7.984127e+01	0.723818	0.620179
8.479986e+01	0.728869	0.624089
8.975155e+01	0.733752	0.626934
9.975155e+01	0.742640	0.636347
1.096425e+02	0.750253	0.640800
1.145845e+02	0.753693	0.643481
1.245845e+02	0.759244	0.651104
1.345845e+02	0.764488	0.657419
1.395845e+02	0.767065	0.660848
1.494672e+02	0.771562	0.663711
1.544065e+02	0.773645	0.665339
1.938054e+02	0.789416	0.676843
2.182954e+02	0.795554	0.683294
2.426487e+02	0.801057	0.688181
2.668558e+02	0.806473	0.693172
2.918558e+02	0.810986	0.702816
3.218558e+02	0.816164	0.711197
3.468558e+02	0.819966	0.717071
3.718558e+02	0.823554	0.722995
3.941925e+02	0.826190	0.722097
4.191925e+02	0.828760	0.727688
4.441925e+02	0.830911	0.732391
4.902360e+02	0.834189	0.735932
5.776439e+02	0.839507	0.742013
6.177295e+02	0.841773	0.744736
6.427295e+02	0.843155	0.746807
7.427295e+02	0.847328	0.754499
8.303278e+02	0.850298	0.758953
9.053278e+02	0.852254	0.764199
9.553278e+02	0.853379	0.766816
9.706901e+02	0.853698	0.767526
1.120690e+03	0.855873	0.773961
1.345672e+03	0.858747	0.781388
1.445534e+03	0.859995	0.784305
1.470497e+03	0.860283	0.785015
1.520360e+03	0.860748	0.786380
1.602814e+03	0.861453	0.787935
1.617700e+03	0.861578	0.788650
1.623736e+03	0.861621	0.788836
4.154821e+03	0.869763	0.811676
4.166025e+03	0.869772	0.811882
4.178825e+03	0.869778	0.811981
4.183157e+03	0.869779	0.811997


==> data/obj_cands/val2012_cpmc_mcg_meanmax.txt <==
ncands	jacp	jaco
9.999310e+00	0.431872	0.394944
9.999310e+00	0.431872	0.394944
10	0.429914	0.426642
15	0.485498	0.472330
20	0.528794	0.503983
25	0.559247	0.525354
2.999931e+01	0.604868	0.543343
3.499931e+01	0.623489	0.557918
3.999931e+01	0.641975	0.570949
4.499931e+01	0.657841	0.581607
4.999310e+01	0.673864	0.590037
5.499310e+01	0.682662	0.597458
5.999310e+01	0.692185	0.603852
6.499310e+01	0.697976	0.609794
6.999310e+01	0.702294	0.615173
7.498137e+01	0.710836	0.620239
8.499310e+01	0.720179	0.629881
8.998137e+01	0.726890	0.634204
1.049814e+02	0.738757	0.645116
1.099931e+02	0.741545	0.648727
1.149814e+02	0.746777	0.652285
1.199641e+02	0.751262	0.655307
1.348772e+02	0.760424	0.662950
1.447999e+02	0.765991	0.667601
1.698413e+02	0.774267	0.678034
1.747999e+02	0.776161	0.680095
1.797516e+02	0.779257	0.681842
1.997999e+02	0.783234	0.688715
2.247999e+02	0.790017	0.696855
2.297516e+02	0.792187	0.698249
2.497999e+02	0.794883	0.703598
2.547516e+02	0.797060	0.704793
2.695845e+02	0.801581	0.707714
2.745259e+02	0.802638	0.708652
3.238054e+02	0.814165	0.717510
3.482954e+02	0.817619	0.721234
3.968558e+02	0.826005	0.727996
4.718558e+02	0.831240	0.736903
4.968558e+02	0.833067	0.739132
5.968558e+02	0.837895	0.747877
6.468558e+02	0.839663	0.752027
6.968558e+02	0.840817	0.755302
7.218558e+02	0.841402	0.756768
7.673741e+02	0.844806	0.759262
7.923741e+02	0.845342	0.760617
8.152360e+02	0.846718	0.761677
8.902360e+02	0.848241	0.764885
9.902360e+02	0.849766	0.768938
1.042374e+03	0.849618	0.771016
1.065236e+03	0.850912	0.771912
1.120690e+03	0.855873	0.773961
1.220690e+03	0.856962	0.777518
1.295690e+03	0.857935	0.779987
1.395603e+03	0.859135	0.782977
1.495429e+03	0.860494	0.785767
1.603973e+03	0.861386	0.788463
1.628904e+03	0.861633	0.789018
1.633264e+03	0.861646	0.789102
1.641705e+03	0.861656	0.789224
4.166025e+03	0.869772	0.811882
4.178825e+03	0.869778	0.811981
4.183157e+03	0.869779	0.811997


==> data/obj_cands/val2012_cpmc_mcg_scatter_100.txt <==
cpmc	mcg
0.679387	0.757236
0.096342	0.535802
0.160803	0.333035
0.810374	0.680779
0.695931	0.705572
0.486660	0.471019
0.550732	0.317978
0.839413	0.754266
0.766560	0.776791
0.888830	0.892528
0.372825	0.571704
0.636159	0.738551
0.652609	0.435076
0.516686	0.278167
0.915036	0.951017
0.877952	0.981505
0.539753	0.684919
0.866853	0.807570
0.582598	0.510370
0.717676	0.818643
0.871824	0.789795
0.129873	0.152507
0.152886	0.178748
0.769415	0.805719
0.302326	0.727676
0.775283	0.890123
0.945276	0.937996
0.615843	0.681980
0.749583	0.785241
0.039182	0.922693
0.702668	0.750000
0.827668	0.810876
0.302831	0.320419
0.122143	0.214738
0.671103	0.773813
0.048870	0.941964
0.644361	0.369544
0.787834	0.696127
0.260382	0.326520
0.105767	0.657293
0.829725	0.833194
0.817127	0.356633
0.183150	0.114103
0.412487	0.454038
0.304382	0.336845
0.351163	0.380418
0.922337	0.990384
0.703485	0.462252
0.021905	0.323944
0.165981	0.758237
0.125631	0.070376
0.091881	0.054859
0.031769	0.273973
0.027103	0.123174
0.143860	0.179874
0.692583	0.544840
0.580076	0.767038
0.962811	0.967163
0.158265	0.209718
0.295676	0.487337
0.030217	0.251701
0.833151	0.824302
0.585794	0.432485
0.545997	0.296559
0.658652	0.679366
0.774118	0.781997
0.725097	0.708145
0.338212	0.532666
0.600701	0.615271
0.762395	0.799033
0.709962	0.639609
0.516339	0.563937
0.403097	0.489566
0.020574	0.462777
0.781300	0.823560
0.595930	0.952782
0.613934	0.594550
0.157212	0.099695
0.792035	0.571865
0.946571	0.944359
0.823380	0.892092
0.467857	0.862148
0.895054	0.970984
0.959609	0.998394
0.106960	0.426339
0.548961	0.548904
0.174510	0.311233
0.472552	0.574661
0.825429	0.840589
0.823387	0.995960
0.943238	0.943748
0.583277	0.797976
0.541842	0.380305
0.441491	0.251845
0.588426	0.656326
0.594678	0.377914
0.053656	0.027935
0.956655	0.965863
0.523244	0.437579
0.483871	0.294097
0.993445	0.996622
0.835607	0.806160
0.638898	0.561361
0.949893	0.983423
0.165149	0.243210
0.147667	0.369737
0.158698	0.495871
0.507650	0.350139
0.330248	0.301429
0.404547	0.588672
0.090457	0.617188
0.676782	0.723233
0.801193	0.702118
0.698925	0.555414
0.900789	0.904537
0.448849	0.196379
0.792086	0.958773
0.657541	0.768654
0.419526	0.078593
0.764470	0.427203
0.749520	0.664626
0.336577	0.536381
0.769753	0.602738
0.972893	0.965677
0.604641	0.708700
0.580063	0.790898
0.587123	0.911163
0.128074	0.289801
0.798367	0.870849
0.760258	0.756847
0.802934	0.906382
0.601304	0.547045
0.933144	0.972100
0.574454	0.584968
0.787749	0.760554
0.809294	0.871953
0.566053	0.744286
0.882364	0.676266
0.976955	0.987828
0.654849	0.949254
0.488553	0.495442
0.042411	0.654545
0.694841	0.511929
0.829529	0.438390
0.337143	0.378796
0.361170	0.694158
0.332102	0.433811
0.442033	0.410039
0.353101	0.441655
0.232274	0.340095
0.692958	0.509563
0.667994	0.906627
0.112499	0.803901
0.920677	0.554714
0.826855	0.690830
0.714249	0.523250
0.756253	0.578525
0.726702	0.511909
0.646490	0.637029
0.444578	0.725511
0.978676	0.889965
0.686858	0.710056
0.598464	0.627719
0.539077	0.615013
0.243426	0.225874
0.235674	0.205245
0.096638	0.407713
0.279409	0.895307
0.835687	0.757973
0.789559	0.812426
0.557415	0.689773
0.211131	0.766968
0.292468	0.833226
0.583216	0.938785
0.053846	0.778302
0.014461	1.000000
0.028881	0.415225
0.019769	0.236324
0.023979	0.286652
0.016291	0.186957
0.008098	0.030271
0.019577	0.963235
0.008634	0.461538
0.084270	0.191870
0.115702	0.148148
0.004194	0.024845
0.062574	0.067688
0.113341	0.122605
0.061176	0.070243
0.043427	0.044304
0.935064	0.800844
0.979346	0.746904
0.837451	0.629630
0.449546	0.733625
0.274484	0.059322
0.870143	0.893667
0.027057	0.053064
0.336866	0.657296
0.229630	0.473859
0.619717	0.587025
0.780763	0.672444
0.361340	0.721728
0.823691	0.885774
0.793793	0.599635
0.989185	0.971140
0.397181	0.413494
0.460876	0.600704
0.608368	0.364035
0.729439	0.870458
0.186992	0.987212
0.356679	0.755473
0.815111	0.986578
0.641872	0.860933
0.680754	0.329892
0.832833	0.801368
0.983923	0.977631
0.362637	0.325522
0.635927	0.726711
0.802130	0.803616
0.081648	0.081823
0.207547	0.120124
0.454180	0.180526
0.480590	0.605148
0.945471	0.924697
0.741572	0.650666
0.748142	0.770652
0.774866	0.513776
0.708890	0.907170
0.390715	0.321854
0.185925	0.140753
0.070879	0.466981
0.555531	0.520331
0.432852	0.856899
0.415883	0.700885
0.424379	0.791398
0.972797	0.991362
0.068903	0.914614
0.305219	0.610403
0.463608	0.678008
0.495877	0.532522
0.719878	0.605606
0.976812	0.980081
0.615645	0.611892
0.677319	0.663921
0.937717	0.899212
0.584382	0.629602
0.696806	0.616540
0.847958	0.825365
0.706063	0.866184
0.697470	0.656206
0.632167	0.718229
0.677717	0.807197
0.994806	0.998585
0.655796	0.710575
0.251688	0.598746
0.755522	0.971486
0.443001	0.808968
0.768541	0.857610
0.684734	0.835096
0.509790	0.796064
0.711200	0.577541
0.503018	0.428571
0.618554	0.936866
0.959254	0.837287
0.109512	0.393484
0.031940	0.221527
0.041988	0.958848
0.065178	0.932271
0.787019	0.981417
0.953668	0.696343
0.922162	0.796978
0.503765	0.618332
0.593985	0.574995
0.985075	0.957963
0.787586	0.930572
0.482807	0.990295
0.732570	0.953277
0.690824	0.970148
0.977304	0.967716
0.114337	0.078728
0.691484	0.229404
0.515872	0.494751
0.833958	0.932963
0.449718	0.667216
0.474338	0.592608
0.211999	0.556203
0.253103	0.095616
0.163331	0.361345
0.693851	0.890045
0.748697	0.894767
0.665367	0.593581
0.964907	0.981453
0.706558	0.537810
0.667644	0.807715
0.938128	0.954639
0.388684	0.454899
0.625234	0.724815
0.133465	0.139398
0.777342	0.499839
0.418155	0.660321
0.736149	0.552155
0.112687	0.701559
0.698334	0.637220
0.870816	0.782750
0.913594	0.921324
0.907261	0.505358
0.854287	0.269678
0.944864	0.870918
0.972915	0.970915
0.759782	0.540401
0.682340	0.708323
0.894336	0.797880
0.962097	0.952851
0.905635	0.500478
0.276811	0.341296
0.540781	0.705053
0.688922	0.508412
0.867499	0.957359
0.671558	0.240719
0.704739	0.861904
0.740749	0.953163
0.728084	0.768108
0.905516	0.931803
0.424185	0.709756
0.431698	0.665325
0.787119	0.607610
0.164265	0.539725
0.120809	0.476969
0.032482	0.737197
0.030661	0.220920
0.014999	0.275117
0.985913	0.947146
0.752633	0.544232
0.935479	0.618052
0.029674	0.821021
0.643899	0.705335
0.868513	0.517172
0.253811	0.508663
0.256426	0.391199
0.858518	0.442510
0.749315	0.763002
0.645834	0.519322
0.409785	0.335356
0.813301	0.728572
0.056863	0.004340
0.018770	0.374046
0.007120	0.572581
0.226895	0.254765
0.560255	0.310006
0.761662	0.891278
0.680092	0.468776
0.519176	0.866359
0.140746	0.723643
0.050760	0.906047
0.756454	0.750000
0.026220	0.025974
0.024914	0.024770
0.089514	0.025976
0.101425	0.106634
0.091465	0.093783
0.091497	0.093435
0.961002	0.962375
0.724413	0.766536
0.810359	0.614181
0.965779	0.945524
0.718920	0.756896
0.978496	0.988694
0.819349	0.723303
0.095836	0.615479
0.486914	0.608070
0.821218	0.680342
0.853684	0.737435
0.944363	0.818469
0.911336	0.672018
0.357567	0.509874
0.608000	0.613331
0.736856	0.594313
0.983474	0.965506
0.840856	0.869918
0.676939	0.586151
0.406621	0.694192
0.695882	0.581950
0.351302	0.172935
0.955683	0.972563
0.840408	0.578770
0.875990	0.894290
0.821960	0.995713
0.107775	0.574751
0.116243	0.030377
0.969562	0.881888
0.896617	0.925535
0.714265	0.725227
0.617349	0.664145
0.159163	0.157992
0.147736	0.535955
0.123875	0.148615
0.819487	0.621066
0.989302	0.995560
0.609124	0.731961
0.413596	0.325833
0.214406	0.251256
0.205979	0.635602
0.670665	0.544867
0.025823	0.033088
0.083890	0.170303
0.548365	0.587642
0.252813	0.218455
0.412082	0.554734
0.345385	0.285439
0.295924	0.358302
0.489568	0.503963
0.994448	0.839937
0.677612	0.629271
0.826412	0.869142
0.854636	0.781238
0.903506	0.579491
0.596588	0.488397
0.534437	0.528028
0.885029	0.851272
0.982839	0.983359
0.879959	0.917599
0.638385	0.665576
0.823275	0.844709
0.677344	0.690868
0.451844	0.501560
0.212928	0.287152
0.778598	0.887204
0.845240	0.788468
0.121487	0.087653
0.036682	0.084848
0.094190	0.311401
0.049720	0.045451
0.223805	0.260338
0.384577	0.416736
0.056630	0.239080
0.537677	0.208317
0.501355	0.444887
0.463315	0.564648
0.592824	0.749963
0.919384	0.883323
0.621419	0.958901
0.930511	0.978487
0.744753	0.887295
0.522952	0.446477
0.572697	0.465731
0.792066	0.805994
0.964419	0.938190
0.766516	0.817452
0.126024	0.864905
0.521509	0.607951
0.117660	0.199954
0.176285	0.105462
0.031377	0.035528
0.088991	0.174739
0.274778	0.171258
0.077326	0.096774
0.011857	0.012536
0.280850	0.297542
0.034131	0.359223
0.424346	0.450997
0.623857	0.643801
0.926637	0.662381
0.976774	0.894861
0.863713	0.898092
0.878024	0.919345
0.650322	0.698181
0.638901	0.641658
0.437467	0.620424
0.518827	0.573441
0.879892	0.761775
0.480605	0.318421
0.301208	0.676801
0.679188	0.729670
0.164029	0.027647
0.083583	0.292837
0.547440	0.495747
0.507962	0.551405
0.133347	0.684068
0.216053	0.411202
0.148860	0.636364
0.182293	0.010308
0.158288	0.882410
0.466403	0.761522
0.948999	0.917728
0.237982	0.563895
0.817217	0.925802
0.034960	0.950495
0.775478	0.752965
0.174178	0.467438
0.313699	0.120050
0.495102	0.066887
0.546145	0.565948
0.810384	0.764711
0.884640	0.672859
0.716497	0.766088
0.954195	0.401719
0.265857	0.310434
0.431541	0.263716
0.674365	0.872817
0.834895	0.837696
0.817023	0.872524
0.501294	0.772926
0.040933	0.831579
0.005189	0.005256
0.830019	0.821727
0.927097	0.920744
0.645065	0.578019
0.526179	0.567572
0.031862	0.616858
0.093902	0.127327
0.194359	0.238307
0.138735	0.169129
0.125975	0.643952
0.307229	0.945554
0.090358	0.774011
0.123766	0.921466
0.088192	0.105049
0.303006	0.890547
0.103377	0.643836
0.053138	0.330309
0.086207	0.614973
0.046830	0.342541
0.056059	0.148962
0.067474	0.068925
0.074900	0.066511
0.081112	0.094451
0.054977	0.056683
0.091367	0.320000
0.723219	0.778840
0.602494	0.444598
0.276504	0.747183
0.560583	0.512235
0.069750	0.051535
0.046906	0.588015
0.018074	0.304000
0.529897	0.588390
0.462268	0.547175
0.874498	0.868360
0.833217	0.706550
0.803857	0.719852
0.932937	0.849082
0.839114	0.889739
0.620653	0.602328
0.925496	0.731430
0.755245	0.779000
0.560189	0.522325
0.934389	0.819570
0.275064	0.502653
0.109869	0.527086
0.105691	0.335404
0.362025	0.284222
0.290942	0.433915
0.253533	0.538197
0.146555	0.632863
0.787554	0.615466
0.453299	0.540213
0.397204	0.409949
0.325891	0.294019
0.510693	0.466752
0.394593	0.658144
0.830202	0.454110
0.819180	0.710891
0.671331	0.672654
0.516478	0.440882
0.920394	0.893896
0.837749	0.977117
0.927653	0.973571
0.773981	0.670609
0.032740	0.047273
0.526506	0.625991
0.288681	0.690534
0.240319	0.237032
0.030702	0.030112
0.058374	0.057415
0.231400	0.142227
0.010149	0.056667
0.035382	0.113000
0.923940	0.942955
0.927511	0.951890
0.013320	0.660633
0.199596	0.134487
0.841265	0.624820
0.253291	0.359366
0.384719	0.507224
0.828289	0.551924
0.822724	0.878401
0.673846	0.775002
0.266511	0.239058
0.616983	0.841371
0.653932	0.964560
0.307452	0.441605
0.578632	0.316537
0.078523	0.081431
0.889930	0.963480
0.968750	0.940336
0.824087	0.767606
0.134669	0.148509
0.860297	0.896174
0.905581	0.961181
0.656089	0.729880
0.911073	0.870970
0.635070	0.472869
0.797413	0.911855
0.231282	0.499218
0.932637	0.920513
0.733402	0.846464
0.859354	0.874862
0.731447	0.706438
0.322592	0.282379
0.649934	0.752894
0.842371	0.878618
0.829032	0.677188
0.874709	0.796438
0.527792	0.498567
0.473830	0.686231
0.611136	0.706686
0.583178	0.566215
0.946962	0.831145
0.925271	0.802445
0.699710	0.764755
0.772138	0.827518
0.847973	0.847304
0.630552	0.845236
0.030547	0.020065
0.150384	0.543404
0.256371	0.407015
0.022174	0.751111
0.650655	0.823581
0.785306	0.496788
0.120381	0.338485
0.566607	0.780722
0.808141	0.942099
0.440439	0.622654
0.522997	0.622961
0.031105	0.512868
0.765587	0.871553
0.718788	0.582156
0.882406	0.844089
0.344956	0.800431
0.658660	0.413130
0.708683	0.484918
0.037873	0.967593
0.961002	0.963508
0.847386	0.779606
0.713850	0.600040
0.901008	0.749517
0.422760	0.845019
0.052756	0.008003
0.961939	0.953833
0.826613	0.731641
0.848857	0.840102
0.754510	0.794974
0.914804	0.688198
0.359980	0.324771
0.539543	0.335824
0.392117	0.141340
0.926084	0.553685
0.853381	0.729700
0.945136	0.911356
0.779163	0.573208
0.659669	0.801192
0.755777	0.796940
0.902947	0.902903
0.687156	0.466279
0.535679	0.841724
0.167555	0.198858
0.900018	0.824729
0.704825	0.717990
0.658710	0.501961
0.606609	0.600358
0.046004	0.796625
0.832137	0.752761
0.163953	0.409142
0.729539	0.812437
0.848300	0.975802
0.919553	0.987279
0.448755	0.629573
0.980527	0.964224
0.661387	0.512590
0.686137	0.687912
0.678065	0.673442
0.983193	0.990127
0.210081	0.468504
0.809832	0.770812
0.525947	0.972929
0.742692	0.837254
0.985329	0.950023
0.870183	0.920149
0.858650	0.363447
0.262239	0.420063
0.276912	0.360922
0.873574	0.886320
0.619175	0.762189
0.591151	0.706883
0.406589	0.324517
0.434272	0.398555
0.394831	0.361371
0.790290	0.798708
0.888518	0.913938
0.539010	0.650550
0.742073	0.672557
0.846622	0.663668
0.743844	0.645399
0.376751	0.425996
0.087251	0.137991
0.425827	0.383738
0.460192	0.656134
0.483747	0.535772
0.354656	0.651885
0.139734	0.262093
0.063509	0.129298
0.045985	0.053129
0.754134	0.799759
0.445187	0.526064
0.715283	0.786253
0.394720	0.204981
0.249043	0.119187
0.482796	0.357303
0.138973	0.525631
0.141316	0.418797
0.186528	0.310767
0.229190	0.274234
0.169737	0.162883
0.042981	0.039223
0.025959	0.000897
0.021445	0.014164
0.268286	0.363286
0.632525	0.682652
0.348286	0.420335
0.722024	0.601461
0.767602	0.700839
0.400000	0.232462
0.132254	0.123113
0.201937	0.641667
0.141304	0.020159
0.092033	0.128163
0.044405	0.018664
0.283830	0.494658
0.669045	0.703303
0.271689	0.339734
0.326171	0.528238
0.938546	0.710940
0.802691	0.490167
0.599330	0.486425
0.577396	0.486441
0.660453	0.510866
0.823989	0.715237
0.429965	0.715068
0.038609	0.039402
0.664405	0.766363
0.520247	0.626392
0.237605	0.243836
0.914659	0.940366
0.542935	0.332701
0.948504	0.953218
0.842211	0.838318
0.072149	0.206700
0.800031	0.633740
0.595795	0.858845
0.350958	0.495534
0.737669	0.495042
0.703597	0.714984
0.244120	0.629323
0.760080	0.703291
0.786523	0.787997
0.554126	0.724451
0.915528	0.913426
0.360066	0.236776
0.775119	0.885326
0.964705	0.953888
0.479321	0.791004
0.649983	0.646244
0.543780	0.885871
0.908841	0.926738
0.367077	0.561155
0.422145	0.590894
0.984439	0.938196
0.760051	0.786854
0.931083	0.997115
0.750377	0.641624
0.696456	0.463519
0.432119	0.283718
0.663968	0.515123
0.864287	0.826135
0.713064	0.448860
0.342022	0.731897
0.757637	0.832631
0.502225	0.273733
0.754002	0.756684
0.880763	0.752457
0.589685	0.599240
0.016951	0.103073
0.876384	0.918031
0.729420	0.818061
0.983080	0.981356
0.862100	0.703085
0.456989	0.681226
0.848485	0.855003
0.780379	0.712299
0.836830	0.931009
0.934960	0.889308
0.637419	0.572401
0.549497	0.671148
0.876556	0.691088
0.653338	0.707352
0.838820	0.854054
0.923836	0.945526
0.976036	0.952972
0.880314	0.818299
0.673986	0.639873
0.614838	0.803140
0.094932	0.987076
0.042079	0.440199
0.086110	0.345264
0.015906	0.063912
0.871422	0.675251
0.414602	0.282011
0.350616	0.761851
0.763770	0.879521
0.359053	0.426239
0.131616	0.864731
0.625208	0.558570
0.933646	0.952261
0.203741	0.428002
0.633636	0.753529
0.043051	0.094394
0.071363	0.135024
0.049600	0.350610
0.861757	0.869240
0.716362	0.735441
0.650728	0.582116
0.922629	0.880005
0.919963	0.769306
0.986058	0.986570
0.791688	0.638413
0.914361	0.869673
0.867768	0.770168
0.679411	0.530311
0.707348	0.954709
0.273590	0.504732
0.032561	0.281818
0.059170	0.578788
0.356094	0.418891
0.630035	0.480744
0.559042	0.506233
0.179382	0.714244
0.127645	0.183453
0.425214	0.239381
0.056712	0.791100
0.661364	0.732475
0.993234	0.936054
0.969454	0.916667
0.916947	0.825758
0.307724	0.520959
0.767254	0.827786
0.539874	0.634290
0.462784	0.650635
0.436059	0.245281
0.974412	0.978570
0.969962	0.971138
0.904104	0.881391
0.102046	0.064323
0.023238	0.015377
0.032837	0.014531
0.021470	0.014207
0.027008	0.112266
0.194623	0.246027
0.616209	0.492127
0.704627	0.240139
0.498479	0.761873
0.691012	0.687337
0.849335	0.672882
0.763594	0.692244
0.785206	0.865991
0.569094	0.293462
0.985590	0.984405
0.511471	0.327735
0.635426	0.364233
0.855424	0.346687
0.360140	0.383436
0.330699	0.136936
0.389329	0.419973
0.408235	0.276934
0.982889	0.668462
0.994307	0.997154
0.114586	0.116239
0.701253	0.323645
0.546231	0.586543
0.984219	0.961155
0.974830	0.869066
0.353219	0.339853
0.717764	0.921707
0.860123	0.951044
0.779542	0.878497
0.565344	0.705804
0.667642	0.669517
0.898611	0.928865
0.713138	0.672728
0.824098	0.630525
0.731373	0.571429
0.543862	0.546664
0.595360	0.518519
0.782796	0.875813
0.848897	0.893053
0.758152	0.729033
0.112011	0.138625
0.959763	0.647381
0.979950	0.639523
0.463454	0.426385
0.556134	0.598021
0.656993	0.563389
0.831671	0.799442
0.858370	0.802452
0.970692	0.978087
0.818944	0.778963
0.789492	0.812799
0.586225	0.880580
0.893152	0.919591
0.786594	0.793870
0.964709	0.950143
0.846045	0.843563
0.557669	0.725498
0.795480	0.781961
0.429554	0.387126
0.094480	0.654369
0.916050	0.947077
0.896761	0.891757
0.869930	0.894597
0.863266	0.831963
0.746547	0.888705
0.778906	0.717831
0.974418	0.806711
0.867297	0.899612
0.837012	0.802407
0.652851	0.639673
0.861985	0.943348
0.939378	0.911809
0.994281	0.993056
0.992286	0.731770
0.890738	0.701537
0.914398	0.574986
0.838495	0.938500
0.862203	0.886529
0.611136	0.743590
0.984155	0.990475
0.069392	0.155266
0.307947	0.316558
0.326446	0.479699
0.073823	0.149296
0.099551	0.173170
0.106597	0.090673
0.051189	0.061505
0.678602	0.598247
0.703301	0.910256
0.759871	0.655899
0.665614	0.698740
0.824839	0.603220
0.912378	0.929126
0.879731	0.828443
0.748895	0.613767
0.713532	0.589643
0.481636	0.658059
0.572454	0.578515
0.278280	0.727706
0.469309	0.543223
0.725614	0.799888
0.837585	0.848427
0.901316	0.840260
0.244984	0.579651
0.085161	0.112175
0.666090	0.677736
0.912438	0.825868
0.944175	0.762057
0.979110	0.869153
0.621568	0.460340
0.845307	0.911635
0.852783	0.579968
0.628085	0.696507
0.811685	0.996019
0.874688	0.746534
0.791309	0.649942
0.890728	0.997633
0.933508	0.981410
0.667204	0.732657
0.943318	0.942455
0.862699	0.865239
0.668122	0.823510
0.876469	0.940158
0.586159	0.554402
0.971452	0.937715
0.700500	0.637694
0.637296	0.684641
0.472806	0.542535
0.910308	0.840213
0.753776	0.596751
0.487423	0.727624
0.451828	0.405987
0.714450	0.768184
0.542181	0.599589
0.482378	0.631862
0.800394	0.586347
0.760678	0.664684
0.697229	0.868100
0.788648	0.715804
0.333333	0.958412
0.456837	0.559705
0.451497	0.334725
0.801036	0.442156
0.890152	0.798873
0.562269	0.567526
0.718281	0.785964
0.949866	0.979812
0.181389	0.158386
0.957482	0.971321
0.987466	0.611231
0.917623	0.960125
0.659294	0.629900
0.130362	0.430196
0.743781	0.804754
0.628501	0.798343
0.656091	0.868434
0.984292	0.972543
0.881846	0.970027
0.713258	0.671769
0.663498	0.696722
0.916934	0.916094
0.397832	0.426842
0.896652	0.749220
0.625687	0.369892
0.897034	0.967282
0.685210	0.841821
0.486202	0.502618
0.913595	0.845811
0.865957	0.867799
0.722678	0.651516
0.058752	0.054253
0.014274	0.813433
0.742752	0.733289
0.754503	0.607696
0.970572	0.943812
0.874704	0.662230
0.691182	0.751201
0.926012	0.769114
0.576404	0.588123
0.690324	0.836675
0.719129	0.592178
0.440421	0.414567
0.356419	0.484306
0.347555	0.458936
0.951336	0.964063
0.664003	0.642436
0.871702	0.875594
0.853530	0.967577
0.943432	0.868974
0.475524	0.517275
0.685246	0.718501
0.987506	0.974022
0.965056	0.864968
0.514672	0.533819
0.984919	0.985793
0.578496	0.578568
0.036926	0.483444
0.843457	0.686319
0.977129	0.938990
0.839582	0.889725
0.130637	0.258748
0.074996	0.126869
0.184225	0.817664
0.716813	0.677863
0.890823	0.963127
0.832371	0.800724
0.988201	0.924301
0.971123	0.924250
0.908087	0.942445
0.759974	0.831902
0.837395	0.810329
0.854752	0.475989
0.896121	0.611962
0.882184	0.641610
0.803161	0.772858
0.909217	0.851231
0.950931	0.972431
0.800924	0.960154
0.678990	0.695343
0.605938	0.336603
0.816916	0.864243
0.787764	0.785172
0.770549	0.797214
0.952727	0.821782
0.248759	0.342989
0.902264	0.809233
0.481649	0.448494
0.367499	0.353439
0.504861	0.440813
0.422948	0.557060
0.373435	0.480636
0.758691	0.804259
0.523103	0.666115
0.421043	0.231189
0.019146	0.052581
0.043760	0.094291
0.080577	0.197483
0.042247	0.013569
0.051195	0.116167
0.369580	0.376107
0.301598	0.346624
0.798060	0.892927
0.759983	0.742544
0.838054	0.800747
0.412419	0.692081
0.731431	0.688227
0.862088	0.806858
0.920646	0.914825
0.859776	0.959290
0.943311	0.987931
0.748645	0.755540
0.952343	0.959677
0.456660	0.400913
0.729277	0.540990
0.363564	0.403350
0.087091	0.054076
0.055905	0.034646
0.937384	0.918971
0.241353	0.731207
0.979890	0.962783
0.987880	0.996131
0.990861	0.961081
0.996695	0.940211
0.706249	0.526168
0.748840	0.983563
0.998000	0.989248
0.847001	0.737858
0.844054	0.876872
0.631895	0.510318
0.778242	0.885645
0.653106	0.629679
0.551188	0.636372
0.889337	0.925821
0.138574	0.233879
0.065849	0.530841
0.386868	0.932945
0.722027	0.641653
0.893788	0.994730
0.609456	0.553617
0.811869	0.897011
0.968832	0.964754
0.311895	0.298085
0.508521	0.399149
0.335682	0.407982
0.906548	0.910124
0.733525	0.590239
0.555596	0.701551
0.095785	0.605117
0.722968	0.838751
0.999323	0.821451
0.243926	0.735675
0.866190	0.776671
0.780944	0.694553
0.540041	0.710409
0.722639	0.732359
0.631899	0.818125
0.823013	0.786468
0.194765	0.549287
0.131289	0.036999
0.102502	0.026675
0.126984	0.033046
0.901280	0.787717
0.954959	0.837602
0.333645	0.628559
0.136170	0.459298
0.051828	0.534173
0.471423	0.321678
0.922555	0.920056
0.850817	0.952222
0.724426	0.723089
0.860552	0.788343
0.608709	0.827600
0.863771	0.932840
0.955387	0.859521
0.082428	0.713203
0.032503	0.419001
0.033346	0.429963
0.779665	0.696049
0.878302	0.802531
0.422491	0.305659
0.875481	0.954125
0.580953	0.762174
0.264095	0.296802
0.794992	0.817449
0.510551	0.875467
0.629993	0.464920
0.399152	0.685396
0.996185	0.985193
0.822653	0.920228
0.826220	0.789734
0.618327	0.558393
0.664049	0.806333
0.699903	0.447209
0.267541	0.519726
0.805646	0.837092
0.816794	0.780234
0.692399	0.381958
0.701653	0.735764
0.251314	1.000000
0.794621	0.880710
0.707476	0.650620
0.972438	0.977964
0.673918	0.599565
0.030882	0.343450
0.891099	0.921301
0.784454	0.596720
0.808066	0.908536
0.900632	0.646076
0.906609	0.736512
0.850086	0.713427
0.727282	0.814508
0.268105	0.387574
0.985866	0.943377
0.774738	0.973681
0.037344	0.047583
0.091345	0.062822
0.996341	0.916525
0.999374	0.990920
0.573885	0.753100
0.727770	0.580670
0.592223	0.800583
0.826692	0.848613
0.598285	0.441511
0.068913	0.552326
0.010892	0.440329
0.002952	0.096774
0.769093	0.810818
0.566650	0.562234
0.835890	0.881348
0.999339	0.924628
0.003336	0.002495
0.971768	0.957790
0.828623	0.685410
0.781188	0.894871
0.962744	0.980335
0.761840	0.602873
0.664937	0.767234
0.946192	0.774009
0.875883	0.767839
0.913309	0.915848
0.285620	0.605561
0.746003	0.741977
0.802996	0.585453
0.728801	0.787905
0.611807	0.724884
0.943213	0.990375
0.556171	0.880173
0.998340	0.999275
0.990667	0.978437
0.882516	0.732046
0.953664	0.962267
0.225436	0.282339
0.779611	0.546904
0.912303	0.908064
0.567841	0.562030
0.947629	0.662634
0.924746	0.783449
0.580710	0.528851
0.392760	0.442523
0.947820	0.994139
0.842421	0.510684
0.841724	0.795382
0.089315	0.990094
0.642213	0.489421
0.615850	0.600953
0.783775	0.814730
0.527365	0.521848
0.696768	0.656839
0.454495	0.504406
0.914993	0.567186
0.964277	0.988758
0.983211	0.976400
0.751476	0.872274
0.737200	0.744070
0.912661	0.766445
0.916865	0.531218
0.825105	0.825026
0.369975	0.289122
0.927102	0.830905
0.732543	0.710562
0.690110	0.860902
0.707073	0.629650
0.271429	0.315152
0.939512	0.697927
0.966408	0.927773
0.770546	0.984147
0.367412	0.446772
0.708247	0.475185
0.887783	0.872709
0.429835	0.823957
0.293291	0.333495
0.326976	0.328635
0.381416	0.119953
0.137679	0.434713
0.120702	0.089374
0.043163	0.054645
0.119236	0.098515
0.929257	0.934570
0.661507	0.711967
0.905402	0.788423
0.980675	0.997089
0.963447	0.908679
0.906978	0.964958
0.693738	0.768570
0.518073	0.704108
0.728981	0.613947
0.488917	0.581279
0.922089	0.814600
0.073527	0.367159
0.808239	0.803698
0.030040	0.033019
0.016265	0.647230
0.009172	0.352770
0.721462	0.725044
0.234301	0.220127
0.976761	0.987747
0.941627	0.605323
0.631125	0.734700
0.259512	0.308197
0.274385	0.438328
0.261439	0.252597
0.419172	0.418848
0.535613	0.461232
0.077460	0.149123
0.153610	0.355235
0.993615	0.999281
0.944292	0.961732
0.746355	0.641287
0.592947	0.515973
0.848651	0.951692
0.832571	0.653558
0.397676	0.708297
0.291802	0.652932
0.205781	0.492419
0.145568	0.275578
0.066058	0.508439
0.706386	0.990955
0.811124	0.826797
0.824147	0.689650
0.962630	0.943583
0.949923	0.783939
0.480626	0.881156
0.588595	0.659282
0.427530	0.620700
0.239053	0.365438
0.625130	0.718074
0.917394	0.914430
0.715733	0.750228
0.956795	0.970082
0.929239	0.935193
0.960333	0.978768
0.831317	0.890201
0.247527	0.909636
0.307921	0.499058
0.598314	0.798253
0.579840	0.553791
0.785208	0.709553
0.368512	0.363206
0.085106	0.146487
0.718154	0.768707
0.659530	0.874887
0.750120	0.892199
0.989094	0.997093
0.787262	0.705727
0.489906	0.653639
0.432809	0.511136
0.384865	0.507225
0.121190	0.784271
0.609166	0.691958
0.101403	0.471764
0.879159	0.922344
0.862840	0.665725
0.915847	0.866461
0.898535	0.858125
0.538991	0.568580
0.704863	0.764942
0.884287	0.754119
0.527841	0.771843
0.796931	0.580005
0.551426	0.687534
0.577501	0.347320
0.015118	0.956790
0.013964	0.024020
0.016169	0.027813
0.004410	0.007585
0.799478	0.527547
0.973791	0.988690
0.852444	0.824406
0.658511	0.376904
0.711031	0.833177
0.040603	0.575368
0.853261	0.436455
0.192031	0.573203
0.285431	0.707339
0.560066	0.397739
0.808368	0.867183
0.836315	0.939763
0.853595	0.891563
0.450632	0.850702
0.227674	0.570082
0.977145	0.927185
0.970014	0.932038
0.672693	0.620098
0.600965	0.885227
0.542232	0.879945
0.996499	0.950416
0.735066	0.845517
0.561272	0.708852
0.852188	0.713660
0.974295	0.975757
0.867239	0.884741
0.880459	0.990633
0.440931	0.646309
0.385808	0.685897
0.362416	0.983624
0.015540	0.415861
0.954427	0.852263
0.847976	0.767899
0.833785	0.733436
0.502243	0.451597
0.572326	0.507637
0.667682	0.323246
0.433912	0.401205
0.598363	0.744543
0.851778	0.915285
0.943958	0.851845
0.936694	0.834002
0.928996	0.923014
0.470771	0.630749
0.465510	0.323410
0.564190	0.844298
1.000000	1.000000
0.871736	0.634100
0.919205	0.893110
0.875125	0.849330
0.994713	0.988581
0.386182	0.247381
0.111005	0.252193
0.077322	0.134180
0.274721	0.258028
0.535099	0.555340
0.969496	0.959503
0.833227	0.570660
0.691657	0.866162
0.150863	0.471572
0.721966	0.764994
0.767979	0.764314
0.707287	0.709026
0.046871	0.849007
0.872068	0.863669
0.798383	0.844256
0.972273	0.969376
0.804027	0.978523
0.841165	0.992366
0.646904	0.593670
0.546959	0.281770
0.325230	0.171546
0.449432	0.430055
0.834789	0.766307
0.687763	0.632221
0.695164	0.541128
0.981418	0.876280
0.581013	0.443621
0.229949	0.714437
0.314253	0.591433
0.120499	0.257507
0.809053	0.854598
0.880218	0.811942
0.532012	0.504950
0.605970	0.767815
0.973122	0.837207
0.697665	0.843786
0.659057	0.553325
0.992006	0.874013
0.625506	0.545740
0.874918	0.813008
0.652801	0.573820
0.988021	0.953593
0.855054	0.783507
0.964534	0.964930
0.772530	0.848559
0.747527	0.999053
0.797607	0.205960
0.065752	0.515936
0.205475	0.358480
0.017012	0.175468
0.033798	0.156704
0.040379	0.219178
0.009488	0.018293
0.033598	0.772321
0.163668	0.360676
0.919773	0.934549
0.997621	0.996211
0.722317	0.967018
0.194654	0.486728
0.443673	0.815873
0.501278	0.272950
0.943123	0.902792
0.794688	0.851626
0.599084	0.727408
0.920019	0.442752
0.901203	0.676573
0.782153	0.805998
0.715427	0.630255
0.839544	0.917392
0.679178	0.736416
0.528267	0.917058
0.512429	0.531445
0.614914	0.835814
0.737682	0.533883
0.956724	0.531221
0.795238	0.886122
0.675058	0.717760
0.900197	0.714793
0.367511	0.554541
0.862864	0.904084
0.823134	0.822508
0.737168	0.879748
0.726026	0.789158
0.799113	0.354907
0.627706	0.526260
0.777407	0.713192
0.231593	0.331775
0.845387	0.297495
0.766324	0.810627
0.930609	0.779719
0.040924	0.203216
0.013463	0.082235
0.869586	0.862427
0.124769	0.071524
0.349766	0.446861
0.150138	0.036305
0.064624	0.036103
0.123543	0.119134
0.014425	0.071782
0.931812	0.950546
0.874711	0.947074
0.800917	0.572350
0.972807	0.908973
0.764993	0.774959
0.802251	0.705062
0.375796	0.298163
0.434484	0.433944
0.609030	0.420931
0.547535	0.657876
0.803106	0.784563
0.405271	0.500000
0.293741	0.291663
0.390621	0.339618
0.244620	0.282078
0.989509	0.971168
0.898708	0.963754
0.904304	0.906981
0.952583	0.968901
0.544978	0.651813
0.610034	0.598783
0.855728	0.817794
0.984298	0.974048
0.773055	0.807564
0.806694	0.416377
0.660029	0.745267
0.852517	0.943925
0.924519	0.887724
0.629180	0.878886
0.084197	0.030032
0.637610	0.563349
0.689562	0.713176
0.634773	0.413647
0.723688	0.794396
0.178447	0.729182
0.548513	0.468775
0.565874	0.585761
0.314156	0.307004
0.598753	0.788249
0.675062	0.949284
0.481831	0.499424
0.643227	0.756872
0.877033	0.992323
0.468045	0.487908
0.959539	0.956755
0.519663	0.671881
0.316255	0.564658
0.464833	0.475611
0.997317	0.999448
0.665378	0.978038
0.946699	0.555523
0.829318	0.670322
0.907489	0.919830
0.734782	0.876531
0.350470	0.406609
0.508145	0.605613
0.823687	0.767958
0.906053	0.905909
0.269231	0.371210
0.725679	0.876846
0.755342	0.791044
0.624546	0.681900
0.422816	0.537323
0.796915	0.943572
0.998301	0.900907
0.398078	0.704043
0.802076	0.677810
0.998998	0.991984
0.603030	0.878400
0.963331	0.899316
0.793651	0.798413
0.450919	0.467372
0.804544	0.534337
0.888789	0.944422
0.865241	0.982598
0.905974	0.897335
0.898047	0.935291
0.029497	0.035544
0.250232	0.269133
0.474136	0.513234
0.391856	0.373984
0.516858	0.682656
0.482205	0.250289
0.983090	0.986248
0.400752	0.649434
0.676699	0.689753
0.784437	0.804730
0.778921	0.628053
0.694648	0.542785
0.210403	0.180298
0.897818	0.920517
0.783094	0.261122
0.931779	0.924637
0.838380	0.957912
0.954391	0.956005
0.828053	0.714172
0.966932	0.986579
0.869270	0.888142
0.714103	0.428998
0.226657	0.093169
0.725698	0.708650
0.943865	0.741867
0.804302	0.809164
0.937098	0.624041
0.858108	0.668021
0.696098	0.853461
0.783805	0.742099
0.500127	0.338521
0.319986	0.375194
0.606005	0.678259
0.469039	0.628985
0.913433	0.695321
0.982573	0.894920
0.899320	0.744772
0.894047	0.654133
0.068817	0.524927
0.055815	0.305825
0.110380	0.631687
0.432583	0.431415
0.571643	0.520935
0.460158	0.474219
0.510738	0.448326
0.644913	0.655332
0.810787	0.859387
0.814998	0.784671
0.799473	0.575344
0.821558	0.730182
0.743547	0.778589
0.978821	0.995757
0.940290	0.613595
0.964781	0.939875
0.935896	0.575095
0.906857	0.870218
0.948548	0.940908
0.863939	0.842650
0.989175	0.990201
0.918516	0.950635
0.742100	0.931844
0.832530	0.962366
0.791127	0.800078
0.967035	0.976073
0.744573	0.776317
0.993223	0.809793
0.950253	0.836512
0.583118	0.902357
0.708065	0.562262
0.550531	0.935801
0.173541	0.166323
0.231233	0.192331
0.480528	0.353752
0.230087	0.431063
0.850754	0.736320
0.259146	0.360648
0.982010	0.970119
0.955568	0.973825
0.340792	0.737977
0.808688	0.847346
0.996413	0.997374
0.759008	0.663445
0.753644	0.420402
0.778859	0.899228
0.978026	0.980253
0.691655	0.767218
0.875780	0.839732
0.787953	0.527115
0.795166	0.921510
0.623009	0.662537
0.951131	0.724521
0.896497	0.896064
0.735678	0.777165
0.825581	0.988340
0.998326	0.998818
0.871256	0.808409
0.987766	0.990370
0.933450	0.949437
0.726203	0.976456
0.410400	0.353491
0.752613	0.744295
0.635738	0.650189
0.575381	0.597872
0.855742	0.812617
0.586634	0.585053
0.883254	0.915124
0.555713	0.344325
0.976471	0.891692
0.928254	0.918809
0.813249	0.761745
0.650840	0.780212
0.646866	0.545774
0.956923	0.961325
0.742248	0.748521
0.806607	0.826316
0.719768	0.800061
0.959555	0.861063
0.624634	0.652344
0.659581	0.608776
0.823644	0.806380
0.588120	0.439502
0.593107	0.707995
0.042874	0.600962
0.039627	0.047784
0.871049	0.793713
0.976944	0.875970
0.899910	0.912287
0.968099	0.976527
0.930650	0.948403
0.593536	0.862888
0.166030	0.542762
0.676886	0.446497
0.873868	0.808133
0.942260	0.759068
0.975836	0.949669
0.907349	0.960772
0.886808	0.931538
0.900502	0.955556
0.945465	0.942169
0.397741	0.628015
0.783867	0.865782
0.503531	0.774482
0.819593	0.730434
0.942958	0.949985
0.956554	0.649088
0.749478	0.742512
0.934612	0.830196
0.910767	0.847344
0.777429	0.751435
0.663758	0.810252
0.834841	0.943948
0.053373	0.395349
0.735754	0.688916
0.527762	0.558614
0.056258	0.238095
0.084874	0.085627
0.068680	0.015498
0.694357	0.788897
0.846095	0.994606
0.937761	0.925111
0.701913	0.623024
0.505903	0.659418
0.003498	0.030885
0.002678	0.043760
0.002480	0.037157
0.855702	0.770913
0.557811	0.556995
0.642960	0.121026
0.077044	0.019957
0.754682	0.784122
0.720105	0.829978
0.760280	0.837123
0.250570	0.206046
0.768875	0.662344
0.576711	0.737351
0.999087	0.999270
0.608064	0.815020
0.581066	0.219943
0.527030	0.266180
0.617382	0.623811
0.911080	0.561916
0.926457	0.784879
0.036849	0.673864
0.586599	0.588755
0.085430	0.721504
0.596995	0.657690
0.299376	0.483137
0.832457	0.813968
0.607501	0.814884
0.030929	0.043758
0.044241	0.076618
0.498634	0.519420
0.463602	0.324270
0.120336	0.176804
0.168297	0.227015
0.159174	0.271896
0.349007	0.330400
0.909344	0.969324
0.449056	0.194977
0.871666	0.724420
0.979027	0.969573
0.546722	0.468224
0.129484	0.140033
0.114928	0.354108
0.437185	0.500000
0.719667	0.345372
0.741051	0.793814
0.996163	0.784874
0.693095	0.702598
0.886477	0.925809
0.544054	0.649469
0.902198	0.983767
0.821305	0.977659
0.926331	0.962763
0.829139	0.651601
0.618532	0.792313
0.421098	0.501050
0.466910	0.283419
0.114706	0.494595
0.216433	0.199303
0.263643	0.173470
0.989591	0.997692
0.074235	0.900344
0.879052	0.952049
0.529545	0.886279
0.691538	0.604612
0.984669	0.978738
0.872919	0.995562
0.994963	0.945723
0.983638	0.987109
0.795732	0.785939
0.562500	0.793346
0.864596	0.768976
0.904471	0.895128
0.854143	0.855160
0.577457	0.526374
0.764366	0.716970
0.578058	0.607280
0.357059	0.425766
0.286975	0.340821
0.624542	0.513709
0.458176	0.547768
0.623406	0.622194
0.684865	0.657164
0.990659	0.912032
0.775137	0.741254
0.826230	0.691598
0.840618	0.520767
0.700315	0.932087
0.832971	0.604975
0.948594	0.796474
0.864752	0.831618
0.799930	0.725250
0.410374	0.371116
0.345085	0.397914
0.929613	0.742877
0.868176	0.907875
0.928438	0.551588
0.922682	0.938633
0.823625	0.829536
0.235998	0.033781
0.772186	0.789862
0.428450	0.290504
0.571738	0.503426
0.967058	0.952813
0.950551	0.941042
0.007308	0.538462
0.621887	0.674861
0.170778	0.504983
0.005802	0.006204
0.946244	0.858950
0.807096	0.879243
0.993699	0.982468
0.846154	0.814611
0.359611	0.255892
0.667064	0.618047
0.835373	0.817429
0.663039	0.989769
0.888071	0.892515
0.633342	0.722543
0.932276	0.883558
0.997771	0.999184
0.982813	0.901007
0.675783	0.723878
0.870471	0.682829
0.290025	0.274825
0.942981	0.948516
0.560883	0.836290
0.530429	0.597223
0.925046	0.955687
0.786751	0.796021
0.458654	0.685457
0.401972	0.655210
0.754561	0.851489
0.928343	0.827884
0.819837	0.867627
0.468116	0.436224
0.543425	0.378159
0.829476	0.488187
0.822623	0.828715
0.213662	0.338616
0.700576	0.437249
0.651683	0.539945
0.599374	0.413655
0.952540	0.023514
0.967047	0.918885
0.890557	0.915094
0.597581	0.589876
0.856835	0.964215
0.903660	0.856821
0.835401	0.723981
0.312149	0.524239
0.546153	0.558809
0.887274	0.894363
0.607321	0.593741
0.345340	0.456510
0.029128	0.069995
0.794058	0.810337
0.146004	0.304009
0.725094	0.543019
0.045639	0.996721
0.029300	0.366876
0.199537	0.271654
0.138248	0.335345
0.575646	0.568425
0.572132	0.614901
0.890531	0.983487
1.000000	1.000000
0.962825	0.925535
0.847468	0.948571
0.638323	0.711779
0.769974	0.799986
0.881380	0.874871
0.426969	0.559527
0.848211	0.935430
0.512607	0.568539
0.149949	0.123094
0.619292	0.769231
0.517457	0.416805
0.736414	0.977427
0.765494	0.779834
0.994249	0.992864
0.985771	0.913965
0.949903	0.957610
0.896548	0.879787
0.845079	0.960128
0.877688	0.930152
0.848743	0.938581
0.512790	0.876357
0.838477	0.692417
0.818932	0.670555
0.343419	0.319018
0.702042	0.457265
0.908820	0.886630
0.961016	0.996980
0.876209	0.936211
0.961682	0.983954
0.959481	0.940261
0.918682	0.921689
0.998429	0.974365
0.422576	0.443335
0.991289	0.730305
0.784169	0.801273
0.878607	0.762538
0.845930	0.823087
0.750486	0.711897
0.168039	0.134934
0.448265	0.476069
0.010839	0.464646
0.012842	0.527363
0.879582	0.575461
0.177613	0.776892
0.730820	0.448291
0.961639	0.947170
0.863295	0.792120
0.646149	0.496852
0.433115	0.345437
0.745025	0.978947
0.722006	0.769795
0.763081	0.938508
0.935629	0.909739
0.911799	0.938576
0.667174	0.714456
0.528645	0.360625
0.905911	0.938374
0.843510	0.878756
0.068554	0.084773
0.701396	0.753862
0.981621	0.998873
0.989322	0.999885
0.547327	0.616673
0.012496	0.660550
0.010914	0.223776
0.108583	0.111679
0.018620	0.201439
0.010580	0.131769
0.029747	0.228102
0.625697	0.373245
0.176644	0.534597
0.353286	0.639069
0.865537	0.852701
0.536828	0.645371
0.616739	0.580907
0.643857	0.543101
0.351367	0.685133
0.730210	0.391492
0.615972	0.885906
0.918418	0.958189
0.928989	0.825960
0.939154	0.930739
0.821891	0.765422
0.677778	0.373883
0.393382	0.289612
0.608262	0.472304
0.572860	0.908790
0.802775	0.921648
0.945928	0.687415
0.865242	0.911759
0.985699	0.939760
0.915874	0.742204
0.669687	0.733757
0.995204	0.822844
0.801961	0.619831
0.947849	0.948079
0.982470	0.984836
0.203184	0.471982
0.497992	0.843783
0.813402	0.589958
0.980914	0.707125
0.907265	0.897224
0.952762	0.907051
0.899382	0.960280
0.799796	0.970038
0.706371	0.763621
0.476543	0.716279
0.791432	0.797379
0.787090	0.936150
0.960383	0.965174
0.871622	0.892857
0.835088	0.725632
0.744662	0.753375
0.988782	0.967417
0.810129	0.839523
0.633691	0.528663
0.976497	0.948663
0.821184	0.770135
0.928399	0.660483
0.390694	0.677706
0.713492	0.838563
0.540409	0.525232
0.782232	0.785917
0.136924	0.536476
0.781716	0.793612
0.645699	0.598913
0.199119	0.530254
0.893925	0.496063
0.518449	0.530734
0.360646	0.499471
0.208612	0.233533
0.730733	0.861277
0.787637	0.975067
0.955975	0.959383
0.944772	0.944960
0.704129	0.701223
0.160544	0.119702
0.061348	0.157986
0.314905	0.747020
0.823506	0.663259
0.769277	0.780308
0.483444	0.721294
0.923103	0.739950
0.953037	0.722498
0.989609	0.994846
0.734302	0.788257
0.762162	0.828600
0.952333	0.966828
0.507749	0.484758
0.837420	0.863316
0.699260	0.589765
0.390323	0.240650
0.050161	0.060260
0.151060	0.038779
0.772079	0.851926
0.515394	0.550708
0.391770	0.385892
0.408705	0.500420
0.946602	0.902895
0.978145	0.974529
0.782896	0.695290
0.391812	0.313082
0.989624	0.974111
0.926347	0.770572
0.898004	0.896641
0.705728	0.756051
0.865983	0.485860
0.835119	0.714600
0.831145	0.639671
0.675517	0.777098
0.977113	0.854556
0.932560	0.928686
0.817154	0.758359
0.501591	0.496572
0.561764	0.578333
0.440834	0.593568
0.487572	0.598041
0.577105	0.524045
0.540747	0.548368
0.413614	0.571480
0.562417	0.549371
0.733228	0.555427
0.563160	0.444178
0.834905	0.839336
0.599959	0.826183
0.464093	0.523053
0.349656	0.502553
0.592735	0.556260
0.011096	0.116667
0.509219	0.741373
0.933931	0.729831
0.196785	0.845397
0.606966	0.689598
0.725769	0.748559
0.147566	0.520325
0.221874	0.723922
0.915438	0.926512
0.491169	0.485037
0.928568	0.902897
0.760697	0.945542
0.708547	0.695869
0.306741	0.267789
0.914186	0.881348
0.449011	0.788867
0.909785	0.872814
0.869260	0.922604
0.644599	0.649913
0.924591	0.975565
0.696844	0.855677
0.849029	0.758846
0.013771	0.936000
0.954228	0.954344
0.506405	0.575777
0.310438	0.315944
0.486220	0.532420
0.942718	0.924759
0.964328	0.958252
0.971502	0.942511
0.137229	0.412568
0.638704	0.755874
0.234012	0.279116
0.391084	0.693878
0.344724	0.864407
0.916974	0.957611
0.009131	0.020649
0.023137	1.000000
0.023444	0.713115
0.959618	0.825554
0.622289	0.832631
0.846652	0.734150
0.751546	0.936572
0.500937	0.388401
0.295648	0.459197
0.796338	0.817087
0.545619	0.472826
0.944085	0.962363
0.759921	0.818761
0.962035	0.890523
0.043867	0.477842
0.685789	0.907304
0.059796	0.043227
0.952379	0.555754
0.783056	0.665582
0.906285	0.879415
0.731792	0.440617
0.730913	0.912341
0.514082	0.226644
0.850306	0.833681
0.754250	0.781973
0.021156	0.033904
0.022389	0.037140
0.052982	0.068752
0.092016	0.976378
0.041118	0.021967
0.989826	0.939965
0.875548	0.763365
0.926728	0.923561
0.959325	0.944005
0.895182	0.693100
0.882495	0.921132
0.496346	0.748891
0.902985	1.000000
0.037861	0.856164
0.567689	0.466125
0.854654	0.825666
0.061780	0.011173
0.222099	0.188910
0.656198	0.876416
0.984453	0.849492
0.838935	0.989886
0.770155	0.804339
0.751964	0.877840
0.805519	0.871818
0.915970	0.950994
0.065538	0.758140
0.820318	0.759433
0.782086	0.847925
0.539343	0.779136
0.972539	0.938720
0.989895	0.995126
0.534599	0.732441
0.582239	0.842672
0.815450	0.768622
0.958376	0.968647
0.955496	0.924352
0.972833	0.775640
0.570657	0.994186
0.726221	0.712082
0.244415	0.430769
0.702254	0.751181
0.871734	0.841831
0.797045	0.687164
0.947327	0.999035
0.954756	0.926143
0.943771	0.935595
0.824895	0.820198
0.941482	0.953041
0.919960	0.921437
0.991219	0.643367
0.820094	0.790713
0.448675	0.615633
0.973173	0.976863
0.991667	0.993171
0.970768	0.984690
0.326218	0.967742
0.131924	0.656442
0.649762	0.697629
0.925211	0.783510
0.937838	0.807903
0.759705	0.882838
0.278915	0.938375
0.445594	0.438892
0.658841	0.523755
0.814624	0.790372
0.188371	0.385699
0.713363	0.677061
0.588807	0.934596
0.925993	0.727236
0.849444	0.788757
0.077343	0.916493
0.145594	0.223140
0.047109	0.201474
0.593064	0.780739
0.988052	0.987473
0.918631	0.941778
0.039264	0.533482
0.007721	0.494737
0.131913	0.489744
0.298800	0.297265
0.513788	0.316388
0.709513	0.554206
0.671569	0.588657
0.039086	0.251216
0.033751	0.325833
0.023192	0.033983
0.059051	0.081193
0.933648	0.904892
0.898632	0.965047
0.798369	0.822464
0.879364	0.966712
0.578038	0.438850
0.501997	0.442046
0.898992	0.930866
0.799376	0.863111
0.951994	0.981504
0.288396	0.310360
0.330008	0.355151
0.668188	0.649337
0.716067	0.631771
0.770977	0.695571
0.724357	0.686573
0.912826	0.881893
0.656739	0.639219
0.911082	0.927025
0.993966	0.994136
0.977636	0.988313
0.877124	0.795165
0.907967	0.888286
0.602146	0.753221
0.735936	0.715870
0.955524	0.891410
0.918440	0.966511
0.943761	0.946264
0.930355	0.759059
0.752050	0.643296
0.652941	0.653242
0.908444	0.918987
0.981294	0.924823
0.993065	0.996758
0.721316	0.585341
0.685624	0.673359
0.917074	0.967336
0.744173	0.763007
0.097419	0.493224
0.547348	0.566975
0.397380	0.694281
0.039813	0.829310
0.889507	0.824209
0.743612	0.556338
0.691118	0.605419
0.966126	0.983513
0.887414	0.635492
0.755974	0.853797
0.874235	0.867003
0.134366	0.217626
0.337537	0.606667
0.341118	0.617823
0.871012	0.905673
0.028911	0.664319
0.877152	0.869171
0.002328	0.005517
0.007042	0.006648
0.001354	0.001278
0.772725	0.997630
0.416120	0.607226
0.534044	0.466800
0.612871	0.746033
0.645270	0.750837
0.706244	0.600988
0.069786	0.868463
0.363105	0.683724
0.889789	0.777958
0.562404	0.524641
0.522482	0.517082
0.467449	0.705421
0.351141	0.781614
0.694680	0.589250
0.461773	0.408748
0.677171	0.075075
0.730712	0.420181
0.023162	0.098719
0.050589	0.446345
0.418673	0.514667
0.326215	0.694538
0.045096	0.054658
0.864866	0.781563
0.039406	0.633911
0.872127	0.994228
0.688751	0.686720
0.249074	0.684641
0.830951	0.658980
0.933460	0.952651
0.992963	0.994363
0.842365	0.887129
0.070089	0.487179
0.060691	0.830000
0.066357	0.102771
0.035667	0.770270
0.023841	0.452830
0.087318	0.754902
0.022751	0.229167
0.008540	0.487805
0.003985	0.016110
0.001423	0.005754
0.002847	0.011507
0.999768	0.914677
0.646167	0.800258
0.414173	0.677851
0.745624	0.850671
0.524336	0.466206
0.847961	0.894877
0.824865	0.968802
0.543745	0.646487
0.711738	0.837323
0.804295	0.742776
0.774918	0.724754
0.835833	0.814493
0.522096	0.739286
0.636724	0.459454
0.605566	0.753840
0.818510	0.428039
0.924064	0.905650
0.660766	0.931070
0.675278	0.624582
0.914124	0.821185
0.506124	0.621567
0.908430	0.951040
0.083854	0.486486
0.289694	0.845528
0.297368	0.212766
0.053873	0.148624
0.036504	0.162921
0.034615	0.208791
0.995976	0.961719
0.995033	0.991714
0.972529	0.914280
0.977514	0.998295
0.634321	0.669980
0.489224	0.536683
0.943193	0.949705
1.000000	1.000000
0.958528	0.965697
0.287932	0.237185
0.406375	0.423922
0.637452	0.488434
0.327377	0.399283
0.592404	0.543943
0.331119	0.553531
0.920577	0.920077
0.824217	0.587185
0.903525	0.749061
0.745423	0.641565
0.819330	0.449026
0.592377	0.585325
0.634742	0.671674
0.963809	0.891115
0.238070	0.885454
0.932236	0.980782
1.000000	1.000000
0.982363	0.690873
0.988025	0.975905
0.573617	0.807223
0.145452	0.247525
0.333822	0.417023
0.572799	0.683140
0.388708	0.637027
0.691619	0.459007
0.697447	0.816976
0.351837	0.518914
0.171812	0.781977
0.034754	0.120732
0.023779	0.018428
0.872452	0.723582
0.935888	0.645094
0.027058	0.047826
0.713521	0.724101
0.853784	0.850711
0.990048	0.984587
0.777609	0.698841
0.309494	0.311605
0.184302	0.262616
0.964933	0.909866
0.508753	0.505857
0.850256	0.961137
0.908228	0.937977
0.549389	0.525248
0.464787	0.539523
0.858005	0.758702
0.681663	0.403056
0.973164	0.976933
0.834975	0.774306
0.137553	0.572087
0.939073	0.965450
0.869983	0.627791
0.529234	0.593258
0.815901	0.856502
0.656919	0.470112
0.682823	0.771781
0.691626	0.932875
0.937484	0.796781
0.521871	0.928686
0.779756	0.697840
0.176483	0.189474
0.130388	0.283034
0.476200	0.525721
0.212839	0.464339
0.713251	0.687644
0.187220	0.648884
0.061718	0.476596
0.059165	0.511254
0.057124	0.819392
0.883344	0.745847
0.664819	0.582116
0.472680	0.442824
0.423088	0.391926
0.252818	0.362805
0.400596	0.416979
0.713355	0.690429
0.580636	0.637169
0.516316	0.431614
0.535034	0.471767
0.995231	0.993873
0.868117	0.444239
0.960501	0.610110
0.845860	0.905817
0.007689	0.227273
0.701731	0.622192
0.609302	0.554629
0.406024	0.486595
0.366516	0.290532
0.180057	0.814394
0.334873	1.000000
0.862483	0.609443
0.963513	0.926669
0.564299	0.877587
0.900169	0.986168
0.120270	0.441176
0.877022	0.668221
0.886178	0.908903
0.757916	0.765732
0.669238	0.655290
0.509379	0.578566
0.606174	0.680157
0.616942	0.419895
0.715389	0.226793
0.913559	0.956920
0.847305	0.620023
0.031414	0.573805
0.912853	0.861584
0.057205	0.466172
0.029669	0.146417
0.013855	0.059690
0.841212	0.850394
0.006928	0.032838
0.076254	0.094513
0.641542	0.514476
0.812098	0.939633
0.648974	0.867148
0.554477	0.576940
0.942700	0.999609
0.968113	0.990755
0.825821	0.812136
0.674265	0.623008
0.723028	0.848225
0.339180	0.479591
0.167648	0.150274
0.290417	0.264741
0.741781	0.903525
0.322435	0.427477
0.321818	0.529592
0.393148	0.262167
0.983397	0.947883
0.884840	0.755102
0.871363	0.704453
0.409413	0.548075
0.052798	0.195489
0.220674	0.544751
0.318841	0.188406
0.885417	0.254351
0.978873	0.988317
0.535262	0.632514
0.339748	0.343738
0.720376	0.786669
0.644214	0.564914
0.316674	0.182759
0.898687	0.912436
0.801610	0.621665
0.981862	0.913683
0.817673	0.989098
0.882528	0.702951
0.993635	0.967037
0.904967	0.897517
0.738204	0.614452
0.511992	0.513161
0.836336	0.982223
0.873193	0.871815
0.717525	0.701289
0.226058	0.219334
0.151617	0.965170
0.910381	0.920659
0.972080	0.976142
0.795081	0.779237
0.688479	0.604336
0.970742	0.955939
0.848848	0.977374
0.793652	0.883348
0.296750	0.999697
0.385287	0.396338
0.420341	0.447792
0.070100	0.948854
0.631579	0.829545
0.667736	0.855736
0.706719	0.937941
0.291340	0.582346
0.147529	0.046654
0.439658	0.427928
0.941410	0.557633
0.063371	0.301887
0.066149	0.320095
0.050261	0.390533
0.903837	0.905950
0.878052	0.942822
0.459625	0.407645
0.556116	0.398493
0.815606	0.982053
0.898056	0.912803
0.632525	0.679713
0.107135	0.236467
0.965358	0.950332
0.872706	0.766737
0.976314	0.975322
0.466637	0.317434
0.271133	0.335554
0.493827	0.670901
0.555251	0.529983
0.874186	0.942124
0.954328	0.912571
0.859780	0.813299
0.980576	0.747820
0.743725	0.594735
0.894219	0.939119
0.976427	0.707946
0.753313	0.676887
0.756152	0.669081
0.769247	0.524521
0.611979	0.708809
0.755858	0.647953
0.228788	0.275905
0.892834	0.922412
0.657109	0.508864
0.516183	0.348717
0.901832	0.779634
0.818484	0.853142
0.503519	0.518171
0.974166	0.878364
0.883622	0.840116
0.994685	0.985250
0.797338	0.841241
0.563851	0.734684
0.869573	0.773240
0.894031	0.886045
0.034384	0.854167
0.845587	0.923726
0.794777	0.866419
0.489354	0.636538
0.512909	0.898994
0.725682	0.723934
0.798318	0.818904
0.895490	0.922992
0.899337	0.609486
0.898097	0.966933
0.047218	0.224638
0.273065	0.866848
0.367347	0.525253
0.648944	0.753047
0.840552	0.719978
0.702228	0.649564
0.976363	0.929177
0.118660	0.363636
0.091948	0.407534
0.190924	0.576324
0.581736	0.596165
0.884359	0.939692
0.997071	0.997760
0.364910	0.392424
0.012301	0.015331
0.937714	0.791573
0.992481	0.831373
0.775453	0.595886
0.906383	0.982336
0.901947	1.000000
0.846976	0.849347
0.887950	0.885997
0.442051	0.411828
0.765668	0.781132
0.785896	0.522437
0.930275	0.934113
0.886985	0.735140
0.998726	0.994850
0.906234	0.718232
0.459843	0.592578
0.882418	0.763888
0.999653	1.000000
0.862706	0.819658
0.958944	0.957397
0.995362	0.935260
0.774042	0.742262
0.413805	0.584863
0.883180	0.863015
0.849862	0.854430
0.477428	0.426248
0.710676	0.764674
0.657668	0.405999
0.866413	0.956041
0.394732	0.453225
0.573061	0.422539
0.553314	0.510871
0.442880	0.869723
0.256690	0.188289
0.850971	0.603149
0.478389	0.398083
0.356608	0.380007
0.855445	0.811542
0.961012	0.950697
0.015143	0.000000
0.012315	0.000000
0.975950	0.994259
0.984706	0.984252
0.997341	0.993652
0.446821	0.218867
0.946553	0.968279
0.671964	0.676562
0.259165	0.702068
0.773621	0.966001
0.229296	0.059231
0.177049	0.693333
0.127833	0.824545
0.731618	0.774004
0.994399	0.765119
0.894958	0.783885
0.883386	0.837231
0.677131	0.863132
0.832822	0.921918
0.726606	0.980010
0.795451	0.716711
0.674956	0.587998
0.628454	0.489094
0.074391	0.141716
0.643370	0.519730
0.928481	0.926808
0.823993	0.955938
0.588088	0.350570
0.923743	0.962380
0.131213	0.241329
0.962759	0.945674
0.421323	0.507256
0.720137	0.622148
0.698820	0.530915
0.878893	0.847356
0.959430	0.961011
0.248955	0.306636
0.669053	0.464988
0.177378	0.691943
0.753843	0.694440
0.872053	0.891562
0.747498	0.906596
0.783833	0.828999
0.684547	0.741658
0.183336	0.481295
0.919332	0.796436
0.575914	0.775217
0.740858	0.473820
0.884362	0.753986
0.346272	0.376848
0.758924	0.756777
0.762842	0.814255
0.311639	0.491348
0.711902	0.455983
0.432964	0.455074
0.659123	0.820043
0.336766	0.515541
0.751617	0.871714
0.669307	0.784296
0.718519	0.341497
0.984933	0.975794
0.998691	0.998691
0.995682	0.994583
0.996456	0.989084
0.646819	0.819689
0.708127	0.923111
0.260762	0.663968
0.293110	0.522140
0.505450	0.450960
0.540648	0.357661
0.768338	0.741077
0.870393	0.710603
0.258985	0.278880
0.318618	0.380260
0.207232	0.139888
0.230571	0.117448
0.160694	0.079505
0.163408	0.137802
0.047279	0.200071
0.103990	0.088100
0.090909	0.070678
0.638494	0.818714
0.133109	0.529698
0.924419	0.974494
0.860411	0.993306
0.769198	0.832609
0.797365	0.569291
0.584126	0.632545
0.924612	0.913637
0.186960	0.605727
0.780347	0.811299
0.909601	0.801425
0.869917	0.868427
0.750351	0.790362
0.973361	0.979463
0.819798	0.546924
0.753559	0.778163
0.256205	0.240862
0.801791	0.889862
0.981650	0.977888
0.969910	0.919965
0.994507	0.793408
0.203805	0.484793
0.879724	0.892912
0.714894	0.605244
0.568368	0.489382
0.621609	0.686840
0.826454	0.937399
0.865273	0.958332
0.639506	0.808641
0.522835	0.882115
0.260147	0.575775
0.953472	0.981864
0.542087	0.497423
0.564709	0.610787
0.711046	0.428290
0.840335	0.902648
0.514913	0.500481
0.742602	0.739812
0.314306	0.817730
0.118718	0.474820
0.397108	0.512720
0.217152	0.322695
0.947674	0.777781
0.559261	0.559182
0.832401	0.728948
0.875907	0.928627
0.859603	0.833775
0.936239	0.959681
0.817397	0.901539
0.080472	0.186770
0.784472	0.801012
0.048872	0.449202
0.498679	0.471203
0.650120	0.443515
0.722681	0.714338
0.342583	0.302851
0.537156	0.296179
0.873960	0.932778
0.977935	0.913453
0.915301	0.916899
0.857342	0.909532
0.028231	0.012233
0.062969	0.070146
0.731690	0.802562
0.655340	0.749760
0.403299	0.480620
0.861348	0.922060
0.841335	0.970106
0.515571	0.533575
0.436494	0.432282
0.828142	0.761778
0.675326	0.625491
0.668563	0.741847
0.322515	0.336760
0.746051	0.770683
0.972631	0.702162
0.539362	0.350923
0.830131	0.880806
0.707646	0.651427
0.846551	0.815867
0.972073	0.892897
0.595581	0.688408
0.888812	0.881339
0.885135	0.475018
0.612039	0.574877
0.997866	0.999870
0.668127	0.820905
0.299439	0.232987
0.650775	0.801184
0.046088	0.321990
0.018286	0.034005
0.872035	0.998979
0.400174	0.310492
0.215114	0.202882
0.340814	0.533074
0.533187	0.629602
0.094503	0.109317
0.055980	0.182528
0.021845	0.850575
0.843029	0.926899
0.021814	0.411985
0.004222	0.215867
0.957269	0.967334
0.866712	0.694357
0.020890	0.036287
0.046283	0.138626
0.046007	0.064373
0.021978	0.036600
0.620732	0.790210
0.701869	0.734459
0.843341	0.681769
0.087043	0.098312
0.053686	0.045356
0.801236	0.471257
0.864052	0.793993
0.424466	0.704392
0.832102	0.660190
0.943498	0.950978
0.728225	0.694502
0.562075	0.390938
0.118953	0.291803
0.159420	0.239948
0.570176	0.309552
0.004259	0.200378
0.680292	0.731139
0.447566	0.903822
0.674396	0.411203
0.972128	0.981631
0.881687	0.948966
0.591083	0.651222
0.080732	0.107794
0.710136	0.561030
0.874290	0.608189
0.729761	0.448830
0.081044	0.254125
0.809956	0.817951
0.283164	0.632889
0.446148	0.492715
0.743916	0.688441
0.912717	0.671382
0.755760	0.824073
0.648680	0.392876
0.421505	0.419550
0.483441	0.665429
0.572359	0.405785
0.774421	0.818536
0.848245	0.904046
0.619105	0.664183
0.824096	0.769274
0.810867	0.736374
0.620424	0.975165
0.969729	0.852219
0.994065	0.951483
0.027235	0.036884
0.307612	0.421282
0.469350	0.327869
0.097893	0.496343
0.501127	0.345159
0.861519	0.475529
0.012565	0.007817
0.003204	0.064011
0.704626	0.770627
0.292501	0.424239
0.715456	0.672886
0.873491	0.961324
0.822046	0.714746
0.659805	0.911408
0.756854	0.657877
0.692684	0.858797
0.910529	0.925805
0.825934	0.476692
0.345430	0.383111
0.007948	0.228346
0.246333	0.959481
0.254105	0.742788
0.055580	0.010691
0.021676	0.778626
0.922792	0.719597
0.877597	0.687989
0.597696	0.679974
0.368806	0.390525
0.663183	0.327363
0.793680	0.958716
0.616726	0.892958
0.792381	0.799845
0.717279	0.602134
0.460369	0.516687
0.800260	0.689682
0.917023	0.869364
0.859616	0.941332
0.327247	0.322933
0.104861	0.118748
0.969720	0.994570
0.760749	0.799835
0.827155	0.911024
0.970122	0.996341
0.097186	0.396325
0.255360	0.166155
0.154170	0.955932
0.579639	0.733366
0.541448	0.701514
0.333744	0.418773
0.320988	0.431481
0.186736	0.032504
0.298338	0.051078
0.291812	0.050457
0.033395	0.076613
0.035260	0.048739
0.036863	0.642458
0.014959	0.117517
0.031200	0.055240
0.021690	0.412214
0.035581	0.245455
0.031093	0.582192
0.028101	0.017605
0.026499	0.017841
0.016241	0.120000
0.793125	0.786316
0.739772	0.829791
0.964846	0.902680
0.769296	0.742154
0.611385	0.581316
0.949946	0.913267
0.267401	0.523949
0.741913	0.613403
0.623896	0.523120
0.732124	0.579262
0.428285	0.284577
0.383482	0.513815
0.917617	0.639383
0.702735	0.450138
0.723202	0.683964
0.648340	0.701332
0.853776	0.863732
0.017559	0.070815
0.905624	0.887746
0.040472	0.024416
0.861757	0.777153
0.190133	0.640261
0.616521	0.451867
0.291375	0.386097
0.225723	0.213432
0.432975	0.126789
0.111456	0.222571
0.087759	0.343337
0.074804	0.114952
0.107610	0.020474
0.196467	0.911628
0.846812	0.822381
0.274177	0.447197
0.498030	0.638889
0.848580	0.981629
0.535650	0.756699
0.707098	0.580992
0.050901	0.351421
0.988268	0.997179
0.984185	0.985212
0.965637	0.940193
0.955959	0.989637
1.000000	1.000000
0.002405	0.982143
0.943218	0.977941
0.810240	0.915281
0.186572	0.782609
0.626495	0.508734
0.745309	0.927587
0.524493	0.784875
0.439470	0.564501
0.339589	0.550610
0.729640	0.843528
0.749861	0.488990
0.830181	0.748216
0.039503	0.014018
0.244141	0.027143
0.041693	0.009213
0.125345	0.044699
0.465977	0.411999
0.831347	0.962091
0.700536	0.630558
0.431472	0.460905
0.239975	0.621766
0.776371	0.817894
0.335864	0.345008
0.091157	0.306490
0.156064	0.226235
0.054554	0.140175
0.117398	0.853234
0.011490	0.041332
0.031840	0.717514
0.085728	0.176505
0.295521	0.659117
0.965169	0.975597
0.968474	0.767942
0.713496	0.797274
0.915548	0.963462
0.042724	0.928889
0.033664	0.172764
0.015255	0.079313
0.030165	0.471154
0.972844	0.981779
0.932708	0.859011
0.189202	0.631098
0.014878	0.862745
0.385981	0.478644
0.564506	0.797048
0.388267	0.349718
0.043336	0.588028
0.306016	0.383411
0.583976	0.961010
0.553976	0.678420
0.988083	0.953852
0.851019	0.966660
0.044845	0.263039
0.020013	0.020285
0.016803	0.454252
0.010790	0.293864
0.846296	0.689556
0.814456	0.754601
0.975937	0.992302
0.412230	0.501773
0.809978	0.900817
0.831105	0.985362
0.783032	0.799924
0.907525	0.862465
0.408871	0.268916
0.953018	0.944076
0.237553	0.283171
0.285398	0.268315
0.835031	0.829226
0.462884	0.419147
0.569691	0.490318
0.058342	0.630542
0.197420	0.866209
0.807432	0.811482
0.442717	0.983791
0.600512	0.938570
0.290653	0.307745
0.035227	0.096852
0.214953	0.957672
0.020860	0.021635
0.906116	0.925446
0.339906	0.331126
0.182001	0.277580
0.975860	0.981159
0.884959	0.986606
0.210387	0.382406
0.137366	0.207379
0.294982	0.123427
0.476418	0.468263
0.809921	0.813098
0.584779	0.454974
0.405087	0.724350
0.684004	0.482092
0.804399	0.415820
0.736582	0.785581
0.887476	0.995612
0.017082	0.846512
0.004802	0.001050
0.941629	0.720023
0.686812	0.950298
0.592164	0.788121
0.950896	0.992795
0.852828	0.835279
0.420050	0.438655
0.227273	0.370614
0.872765	0.941459
0.795114	0.767765
0.637873	0.911374
0.579987	0.586441
0.752251	0.228763
0.528897	0.682704
0.898567	0.972304
0.280752	0.154233
0.071106	0.134295
0.592135	0.754719
0.331813	0.320537
0.259566	0.432493
0.041077	0.593535
0.043161	0.601023
0.255572	0.194915
0.041045	0.097959
0.040679	0.113942
0.553553	0.632703
0.697184	0.588263
0.859812	0.839967
0.896371	0.941788
0.261089	0.630597
0.228620	0.676000
0.952389	0.403974
0.950480	0.918575
0.759986	0.721159
0.917023	0.776675
0.981161	0.808775
0.078387	0.073917
0.822938	0.764290
0.231319	0.292117
0.646332	0.889876
0.964534	0.847117
0.724841	0.994819
0.004545	0.020498
0.662727	0.783273
0.056751	0.064526
0.839406	0.909838
0.685078	0.786301
0.644374	0.493566
0.058104	0.032568
0.042539	0.021093
0.090940	0.054509
0.207153	0.159294
0.890877	0.999790
0.759266	0.339807
0.167274	0.045326
0.932797	0.875971
0.882252	0.843866
0.624922	0.466667
0.475887	0.685669
0.865851	0.973946
0.966631	0.917097
0.393008	0.618733
0.817110	0.646445
0.861778	0.925141
0.003688	0.606061
0.517597	0.501304
0.070996	0.207907
0.315142	0.318008
0.817012	0.808977
0.958685	0.816677
0.957622	0.971456
0.391615	0.345418
0.080149	0.178065
0.108386	0.288700
0.463935	0.448661
0.186076	0.205050
0.852139	0.873870
0.903112	0.768682
0.932360	0.959527
0.385501	0.431430
0.902929	0.727898
0.719724	0.570594
0.724413	0.938653
0.993698	0.985999
0.502533	0.701408
0.751005	0.985037
0.294980	0.379789
0.265245	0.206140
0.005783	0.033333
0.982062	0.978135
0.512973	0.248401
0.939226	0.899330
0.495753	0.662739
0.135867	0.226977
0.864101	0.677850
0.599861	0.577076
0.951180	0.575302
0.505557	0.591677
0.506633	0.396442
0.169369	0.548975
0.239163	0.548421
0.295620	0.304099
0.236665	0.348356
0.002389	0.230769
0.035544	0.802721
0.736044	0.633188
0.466322	0.435117
0.203660	0.383431
0.728351	0.500589
0.920433	0.911324
0.962698	0.931239
0.795000	0.795752
0.833763	0.825067
0.918480	0.999029
0.794723	0.963311
0.788786	0.883852
0.819222	0.833986
0.546490	0.299463
0.735755	0.569270
0.894416	0.783387
0.759702	0.710457
0.653852	0.647121
0.028403	0.005387
0.015634	0.054435
0.056571	0.811475
0.455526	0.484011
0.958537	0.879398
0.092028	0.731606
0.888627	0.941318
0.626391	0.555346
0.702274	0.681593
0.912559	0.920259
0.646681	0.731362
0.934172	0.931942
0.353710	0.448114
0.114103	1.000000
0.065603	0.083260
0.144264	0.707412
0.848719	0.723598
0.872578	0.914799
0.248261	0.904927
0.667483	0.779020
0.558813	0.561858
0.093705	0.261046
0.089831	0.076692
0.094439	0.306977
0.583714	0.746271
0.638737	0.489171
0.256257	0.844362
0.469271	0.166933
0.816056	0.375000
0.151758	0.154253
0.030416	0.028589
0.084009	0.475560
0.015149	0.487585
0.054504	0.640173
0.560581	0.518280
0.075464	0.911330
0.904572	0.748014
0.770248	0.915861
0.981548	0.457062
0.190373	0.655632
0.817722	0.882695
1.000000	0.966085
0.926199	0.974170
0.708750	0.912117
0.771242	0.696078
0.001030	0.390244
0.001288	0.265625
0.010134	0.715909
0.087538	0.432248
0.037454	0.083333
0.475103	0.420612
0.570936	0.523529
0.074650	0.485465
0.250448	0.596912
0.153942	0.146796
0.961605	0.995489
0.488612	0.506821
0.779250	0.820875
0.733943	0.910910
0.105935	0.014733
0.020112	0.007576
0.012570	0.005309
0.683168	0.545401
0.087719	0.185781
0.084009	0.292359
0.681694	0.621872
0.603625	0.495474
0.176356	0.453028
0.898438	0.813362
0.503633	0.526836
0.400502	0.139657
0.055151	0.133333
0.299074	0.450488
0.048475	0.470085
0.933942	0.952670
0.627729	0.902324
0.733945	0.739130
0.752294	0.970930
0.261283	0.413333
0.078571	0.003002
0.006994	0.005766
0.625695	0.580029
0.743553	0.906920
0.172696	0.574830
0.524368	0.791022
0.154332	0.446009
0.054103	0.021071
0.009333	0.432836
0.331462	0.405012
0.250773	0.185632
0.870124	0.898912
0.576142	0.417320
0.824847	0.543356
0.317443	0.721768
0.905689	0.952284
0.153037	0.789199
0.508400	0.781520
0.180785	0.942254
0.864715	0.810016
0.975762	0.961215
0.756232	0.928366
0.996796	0.989809
0.988413	0.907085
0.980484	0.956676
0.842814	0.722610
0.605101	0.431704
0.809261	0.544967
0.931880	0.874659
0.862028	0.881988
0.934279	0.919400
0.437771	0.337543
0.516355	0.607755
0.548807	0.478034
0.233715	0.254574
0.215078	0.441425
0.524602	0.968622
0.847280	0.836186
0.779070	0.315217
0.766261	0.908953
0.464738	0.563309
0.389858	0.458674
0.898873	0.909792
0.736513	0.265995
0.932387	0.872383
0.723945	0.721291
0.991379	0.996819
0.997545	0.999780
0.760798	0.759249
0.731209	0.730605
0.494437	0.462531
0.726977	0.676829
0.304565	0.903846
0.417750	0.518463
0.245380	0.194274
0.823581	0.691684
0.198114	0.092221
0.763053	0.471277
0.411610	0.472099
0.737552	0.754779
0.850915	0.814513
0.267159	0.412553
0.324662	0.435463
0.209454	0.539987
0.189067	0.423022
0.144945	0.215097
0.153705	0.410866
0.040068	0.014993
0.192797	0.308892
0.014853	0.007140
0.016762	0.080479
0.018035	0.008670
0.970961	0.809345
0.728427	0.584165
0.636456	0.915860
0.919980	0.907196
0.026135	0.045131
0.225585	0.387900
0.103361	0.043054
0.022350	0.170404
0.005934	0.048077
0.012065	0.086053
0.003967	0.051783
0.121125	0.046588
0.704786	0.687453
0.738110	0.699960
0.761120	0.636331
0.671519	0.898005
0.847214	0.903555


==> data/obj_cands/val2012_cpmc_mcg_scatter_200.txt <==
cpmc	mcg
0.722182	0.757236
0.184515	0.535802
0.257646	0.614637
0.810374	0.755959
0.762798	0.705572
0.486660	0.471019
0.550732	0.319733
0.839413	0.754266
0.766560	0.776791
0.888830	0.892528
0.372825	0.571704
0.636159	0.738551
0.652609	0.435076
0.516686	0.386928
0.945985	0.951017
0.966812	0.981505
0.684698	0.684919
0.866853	0.807570
0.780283	0.510370
0.909815	0.821788
0.871824	0.935300
0.129873	0.152507
0.152886	0.178748
0.769415	0.805719
0.302326	0.918527
0.775283	0.948025
0.945276	0.937996
0.615843	0.688763
0.843836	0.803640
0.049433	0.922693
0.702668	0.750000
0.827668	0.824387
0.302831	0.320419
0.213592	0.290606
0.766694	0.773813
0.048870	0.941964
0.644361	0.432896
0.787834	0.696127
0.377883	0.326520
0.105767	0.657293
0.912893	0.836553
0.817127	0.929109
0.183150	0.235698
0.412487	0.454038
0.304382	0.336845
0.351163	0.380418
0.977261	0.990384
0.712722	0.462252
0.021905	0.323944
0.165981	0.758237
0.373062	0.301738
0.276442	0.235924
0.178155	0.273973
0.059721	0.123174
0.186152	0.369369
0.773263	0.544840
0.645481	0.795911
0.962811	0.967163
0.196569	0.209718
0.295676	0.504526
0.081608	0.634375
0.833151	0.824302
0.585794	0.584920
0.545997	0.296559
0.658652	0.688590
0.774118	0.781997
0.725097	0.708145
0.538170	0.532666
0.600701	0.615271
0.762395	0.799033
0.709962	0.715923
0.688513	0.741167
0.475550	0.489566
0.095477	0.556931
0.840465	0.823560
0.836943	0.952782
0.613934	0.761561
0.157212	0.217778
0.792035	0.740506
0.946571	0.952255
0.823380	0.892092
0.927155	0.862148
0.969047	0.970984
0.973761	0.998394
0.252802	0.426339
0.571811	0.548904
0.266788	0.340681
0.472552	0.630075
0.825429	0.840589
0.823387	0.995960
0.943238	0.943748
0.583277	0.797976
0.541842	0.434068
0.441491	0.304257
0.611099	0.656326
0.730030	0.436107
0.376518	0.196312
0.978103	0.965863
0.636615	0.437579
0.483871	0.385932
0.993445	0.996622
0.835607	0.911665
0.648018	0.652625
0.995267	0.983423
0.165149	0.243210
0.147667	0.369737
0.475662	0.500651
0.507650	0.350139
0.330248	0.301429
0.404547	0.588672
0.455740	0.763551
0.676782	0.729696
0.801193	0.702118
0.758324	0.670585
0.900789	0.904537
0.448849	0.336765
0.792086	0.958773
0.657541	0.768654
0.419526	0.227593
0.764470	0.427203
0.794244	0.664626
0.478375	0.536381
0.769753	0.602738
0.972893	0.965677
0.774288	0.708700
0.580063	0.790898
0.587123	0.911163
0.128074	0.289801
0.798367	0.870849
0.760258	0.833063
0.909961	0.906382
0.601304	0.547045
0.933144	0.972100
0.624326	0.584968
0.787749	0.760554
0.809294	0.871953
0.566053	0.848180
0.882364	0.781923
0.976955	0.987828
0.714707	0.952169
0.488553	0.495442
0.042411	0.654545
0.694841	0.511929
0.829529	0.438390
0.434760	0.419961
0.361170	0.694158
0.579387	0.446459
0.442033	0.417127
0.353101	0.441655
0.373918	0.340095
0.692958	0.509563
0.959839	0.906627
0.821565	0.803901
0.920677	0.744941
0.867929	0.690830
0.740420	0.523250
0.756253	0.578525
0.726702	0.511909
0.736441	0.759001
0.444578	0.725511
0.978676	0.889965
0.879265	0.710056
0.598464	0.703387
0.539077	0.934995
0.243426	0.225874
0.235674	0.205245
0.096638	0.407713
0.662602	0.895307
0.835687	0.805435
0.789559	0.864012
0.557415	0.720671
0.317373	0.766968
0.571639	0.897869
0.583216	0.938785
0.690778	0.778302
0.017368	1.000000
0.190244	0.415225
0.176471	0.236324
0.214052	0.956204
0.078462	0.186957
0.008098	0.109053
0.249035	0.963235
0.008634	0.461538
0.084270	0.381356
0.115702	0.272981
0.004194	0.024845
0.062574	0.240566
0.113341	0.302128
0.061176	0.261905
0.043427	0.145455
0.935064	0.840660
0.979346	0.746904
0.934478	0.629630
0.486910	0.733625
0.274484	0.059322
0.993809	0.924435
0.046751	0.085135
0.336866	0.657296
0.371134	0.585325
0.646901	0.662828
0.780763	0.672444
0.361340	0.721728
0.823691	0.885774
0.820310	0.686185
0.989185	0.971140
0.397181	0.413494
0.499823	0.600704
0.690265	0.724950
0.772385	0.870458
0.186992	0.987212
0.600873	0.755473
0.815111	0.986578
0.680816	0.860933
0.846871	0.329892
0.878125	0.801368
0.984626	0.977631
0.714045	0.354607
0.646724	0.726711
0.802130	0.803616
0.081648	0.081823
0.207547	0.185550
0.497558	0.180526
0.615736	0.605148
0.970503	0.924697
0.807325	0.661264
0.880768	0.770652
0.774866	0.513776
0.708890	0.907170
0.390715	0.321854
0.215367	0.198256
0.131382	0.466981
0.555531	0.520331
0.432852	0.856899
0.415883	0.700885
0.424379	0.791398
0.972797	0.991362
0.967159	0.914614
0.305219	0.610403
0.484680	0.820383
0.774483	0.532522
0.719878	0.895320
0.976812	0.980081
0.766382	0.611892
0.677319	0.663921
0.948891	0.975320
0.761157	0.629602
0.696806	0.616540
0.872278	0.825365
0.706063	0.866184
0.837916	0.827667
0.732994	0.745913
0.732029	0.857970
0.994806	0.998585
0.725149	0.766843
0.251688	0.825635
0.789963	0.971486
0.616265	0.808968
0.768541	0.857610
0.684734	0.835096
0.605076	0.796064
0.864528	0.577541
0.503018	0.527697
0.956650	0.936866
0.963778	0.953107
0.984076	0.975155
0.036723	0.221527
0.364421	0.958848
0.969112	0.932271
0.976855	0.981417
0.953668	0.870104
0.922162	0.912123
0.584914	0.618332
0.593985	0.606481
0.987820	0.977743
0.914306	0.930572
0.948192	0.990295
0.732570	0.953277
0.794871	0.970148
0.977304	0.967716
0.114337	0.402611
0.907656	0.461108
0.665499	0.494751
0.833958	0.932963
0.449718	0.906475
0.616469	0.592608
0.315333	0.573055
0.253103	0.906769
0.168354	0.361345
0.766768	0.890045
0.778854	0.894767
0.699679	0.593581
0.964907	0.981453
0.706558	0.554286
0.670510	0.807715
0.938128	0.954639
0.388684	0.454899
0.675847	0.724815
0.133465	0.218569
0.777342	0.604769
0.424227	0.753270
0.736149	0.651220
0.220953	0.701559
0.849677	0.637220
0.870816	0.820534
0.913594	0.921324
0.907261	0.505358
0.854287	0.842700
0.944864	0.870918
0.983191	0.970915
0.773715	0.831221
0.744112	0.719212
0.894336	0.849003
0.962097	0.952851
0.905635	0.924032
0.353141	0.348439
0.602299	0.705053
0.863589	0.612160
0.924407	0.957359
0.671558	0.388216
0.704739	0.861904
0.874526	0.953163
0.728084	0.770167
0.905516	0.931803
0.424185	0.709756
0.431698	0.665325
0.787119	0.887813
0.212193	0.539725
0.249527	0.621872
0.085774	0.737197
0.042388	0.220920
0.110102	0.313472
0.985913	0.947146
0.870050	0.544232
0.935479	0.618052
0.074280	0.821021
0.643899	0.705335
0.868513	0.517172
0.253811	0.551358
0.256426	0.391199
0.858518	0.461073
0.749315	0.763002
0.853598	0.677193
0.409785	0.580782
0.813301	0.798059
0.056863	0.786624
0.029859	0.374046
0.019308	0.572581
0.226895	0.254765
0.560255	0.429941
0.814349	0.891278
0.680092	0.468776
0.773457	0.866359
0.177239	0.723643
0.170707	0.906047
0.756454	0.750000
0.051839	0.110193
0.035714	0.105118
0.089514	0.138545
0.101425	0.513784
0.091465	0.272727
0.091497	0.271717
0.961002	0.962375
0.746991	0.766536
0.810359	0.711038
0.965779	0.945524
0.718920	0.828831
0.978496	0.988694
0.819349	0.723303
0.198458	0.615479
0.486914	0.608070
0.821218	0.680342
0.853684	0.775059
0.944363	0.818469
0.911336	0.672018
0.555052	0.509874
0.680516	0.653008
0.736856	0.614286
0.983474	0.965506
0.840856	0.869918
0.722876	0.586193
0.680871	0.694192
0.705630	0.688776
0.351302	0.613595
0.958626	0.972563
0.846629	0.809125
0.879542	0.894290
0.821960	0.995713
0.107775	0.574751
0.116243	0.544688
0.969562	0.881888
0.896617	0.925535
0.714265	0.725227
0.617349	0.664145
0.159163	0.314570
0.147736	0.535955
0.247038	0.176999
0.819487	0.752405
0.989302	0.995560
0.651368	0.759310
0.413596	0.325833
0.214406	0.299305
0.250157	0.635602
0.670665	0.544867
0.025823	0.054680
0.134235	0.170303
0.585565	0.587642
0.252813	0.264175
0.445070	0.590653
0.345385	0.291370
0.295924	0.548795
0.489568	0.503963
0.994448	0.863477
0.677612	0.629271
0.833487	0.869142
0.854636	0.781238
0.903506	0.850310
0.682471	0.690013
0.534437	0.535095
0.885029	0.851272
0.982839	0.983359
0.879959	0.917599
0.638385	0.665576
0.851963	0.844709
0.677344	0.690868
0.451844	0.501560
0.263436	0.287152
0.778598	0.887204
0.845240	0.895776
0.121487	0.305249
0.036682	0.613559
0.171244	0.311401
0.083375	0.095133
0.223805	0.260338
0.384577	0.416736
0.111632	0.239080
0.537677	0.529673
0.501355	0.444887
0.463315	0.626641
0.592824	0.749963
0.919384	0.912742
0.641973	0.958901
0.930511	0.978487
0.845191	0.890911
0.522952	0.446477
0.572697	0.523689
0.843007	0.899395
0.964419	0.941242
0.766516	0.817452
0.126024	0.864905
0.545970	0.611396
0.263579	0.199954
0.176285	0.105462
0.114614	0.037265
0.088991	0.174739
0.274778	0.690088
0.145345	0.128174
0.014412	0.012536
0.280850	0.369231
0.101190	0.359223
0.457850	0.450997
0.642791	0.643801
0.926637	0.961194
0.978265	0.894861
0.863713	0.898092
0.878024	0.919345
0.650322	0.771708
0.652843	0.641658
0.437467	0.620424
0.518827	0.573441
0.879892	0.761775
0.769575	0.810049
0.401375	0.676801
0.679188	0.729670
0.164029	0.227941
0.297735	0.552671
0.547440	0.495747
0.507962	0.551405
0.228651	0.684068
0.216053	0.951652
0.148860	0.636364
0.182293	0.277898
0.158288	0.882410
0.514583	0.761522
0.948999	0.930445
0.371051	0.563895
0.817217	0.925802
0.034960	0.950495
0.775478	0.837254
0.458722	0.467438
0.313699	0.120050
0.495102	0.605324
0.546145	0.565948
0.810384	0.825200
0.884640	0.679190
0.716497	0.817751
0.954195	0.434068
0.265857	0.310434
0.431541	0.467677
0.674365	0.872817
0.898252	0.866222
0.817023	0.872524
0.501294	0.772926
0.040933	0.831579
0.013848	0.005256
0.830019	0.821727
0.956148	0.920744
0.645065	0.578019
0.598559	0.631967
0.108186	0.616858
0.093902	0.350109
0.194359	0.589691
0.138735	0.594828
0.150487	0.643952
0.923759	0.945554
0.090358	0.774011
0.123766	0.921466
0.088192	0.105049
0.303006	0.890547
0.103377	0.643836
0.053138	0.445498
0.086207	0.614973
0.046830	0.342541
0.057420	0.148962
0.067474	0.337209
0.220755	0.083333
0.081112	0.450704
0.130268	0.113402
0.091367	0.320000
0.723219	0.912880
0.602494	0.546494
0.358049	0.747183
0.560583	0.522451
0.069750	0.441892
0.046906	0.588015
0.018074	0.304000
0.529897	0.588390
0.528257	0.547175
0.874498	0.868360
0.833217	0.706550
0.951624	0.719852
0.949585	0.909693
0.842638	0.889739
0.699812	0.603125
0.925496	0.731430
0.755245	0.779000
0.765210	0.687388
0.934389	0.819570
0.275064	0.502653
0.121517	0.527086
0.105691	0.335404
0.362025	0.284222
0.290942	0.433915
0.253533	0.610005
0.246910	0.763591
0.787554	0.615466
0.453299	0.574317
0.546746	0.431907
0.325891	0.294019
0.510693	0.499915
0.542947	0.658144
0.833129	0.687358
0.819180	0.710891
0.671331	0.672654
0.516478	0.440882
0.920394	0.930089
0.837749	0.977117
0.927653	0.973571
0.773981	0.670609
0.095682	0.047273
0.526506	0.625991
0.288681	0.690534
0.240319	0.307436
0.091875	0.168357
0.246009	0.153871
0.426222	0.291069
0.018105	0.324138
0.035382	0.113000
0.923940	0.942955
0.927511	0.951890
0.081576	0.660633
0.199596	0.264832
0.841265	0.624820
0.555686	0.543788
0.384719	0.507224
0.828289	0.551924
0.822724	0.878401
0.866767	0.776726
0.407074	0.380606
0.745518	0.841371
0.653932	0.964560
0.428876	0.441605
0.578632	0.316537
0.078523	0.338872
0.912414	0.963480
0.968750	0.940336
0.824087	0.767606
0.493156	0.878340
0.860297	0.896174
0.905581	0.961181
0.656089	0.729880
0.911438	0.870970
0.648745	0.494325
0.797413	0.911855
0.231282	0.499218
0.932637	0.920513
0.811789	0.846464
0.988968	0.874862
0.731447	0.706438
0.322592	0.301926
0.854023	0.752894
0.856368	0.878618
0.829032	0.677188
0.874709	0.909214
0.527792	0.498567
0.551930	0.686231
0.835338	0.706686
0.709502	0.566215
0.946962	0.905797
0.925271	0.844080
0.699710	0.786717
0.772138	0.909515
0.855387	0.847304
0.786854	0.845236
0.049213	0.628458
0.150384	0.543404
0.832857	0.407015
0.022375	0.751111
0.650655	0.823581
0.785306	0.873134
0.282128	0.338485
0.723053	0.780722
0.847491	0.942099
0.486587	0.622654
0.522997	0.622961
0.050916	0.512868
0.765587	0.871553
0.718788	0.863850
0.882406	0.844089
0.724431	0.800431
0.658660	0.413130
0.708683	0.484918
0.038133	0.967593
0.995892	0.963508
0.847386	0.796745
0.713850	0.711641
0.901008	0.832545
0.850651	0.845019
0.174960	0.087570
0.961939	0.953833
0.826613	0.731641
0.937554	0.845748
0.918195	0.794974
0.914804	0.688198
0.359980	0.324771
0.539543	0.335824
0.392117	0.402743
0.926084	0.553685
0.853381	0.944041
0.945136	0.911356
0.779163	0.650472
0.659669	0.801192
0.797958	0.796940
0.902947	0.902903
0.867882	0.895137
0.839905	0.841724
0.398414	0.278566
0.900018	0.824729
0.743151	0.717990
0.675329	0.501961
0.606609	0.981371
0.845685	0.796625
0.832137	0.767845
0.655673	0.514449
0.769213	0.812437
0.861608	0.975802
0.919553	0.987279
0.650029	0.629573
0.980527	0.964224
0.661387	0.512590
0.686137	0.740250
0.678065	0.673442
0.983193	0.990127
0.210081	0.787001
0.809832	0.846991
0.924473	0.972929
0.827560	0.837254
0.985329	0.962902
0.980220	0.947295
0.858650	0.363447
0.559853	0.465915
0.276912	0.518147
0.873574	0.886320
0.715189	0.762189
0.591151	0.752358
0.540991	0.343210
0.434272	0.484233
0.394831	0.480960
0.844166	0.903468
0.903434	0.913938
0.716419	0.665676
0.767345	0.675328
0.846622	0.725044
0.783500	0.645399
0.376751	0.693864
0.270131	0.212938
0.425827	0.567521
0.596646	0.656134
0.818077	0.580449
0.641907	0.651885
0.139734	0.262093
0.063509	0.129298
0.045985	0.253023
0.787286	0.799759
0.734467	0.893709
0.715283	0.786253
0.464216	0.204981
0.249043	0.119187
0.482796	0.565182
0.230058	0.761978
0.324257	0.418797
0.478463	0.608092
0.229190	0.274234
0.169737	0.237270
0.042981	0.057098
0.025959	0.210046
0.021445	0.137168
0.313174	0.363286
0.642214	0.729955
0.356221	0.420335
0.722024	0.748926
0.767602	0.700839
0.400000	0.232462
0.132254	0.325815
0.201937	0.641667
0.141304	0.020735
0.092033	0.128163
0.044405	0.799270
0.841626	0.636594
0.669045	0.703303
0.292176	0.510571
0.326171	0.528238
0.945197	0.760248
0.802691	0.490167
0.599330	0.486425
0.833627	0.808221
0.765801	0.510866
0.823989	0.759925
0.951472	0.715068
0.051681	0.073580
0.670997	0.802948
0.520247	0.626392
0.237605	0.751825
0.914659	0.940366
0.542935	0.407455
0.948504	0.953218
0.927374	0.908518
0.202847	0.206700
0.800031	0.633740
0.595795	0.858845
0.532806	0.550288
0.737669	0.495042
0.703597	0.714984
0.377110	0.714207
0.760080	0.703291
0.817719	0.810321
0.554126	0.724451
0.915528	0.949548
0.360066	0.236776
0.794133	0.885326
0.964705	0.953888
0.828834	0.791004
0.752412	0.646244
0.543780	0.885871
0.908841	0.926738
0.367077	0.561155
0.527342	0.590894
0.984439	0.987373
0.877847	0.786854
0.997956	0.997115
0.750377	0.641624
0.696456	0.463519
0.432119	0.388337
0.663968	0.769754
0.864287	0.835751
0.840068	0.680789
0.464389	0.731897
0.906850	0.832631
0.586694	0.381845
0.760533	0.756684
0.880763	0.752457
0.589685	0.599240
0.016951	0.103073
0.876384	0.918031
0.868716	0.950890
0.990113	0.981356
0.905928	0.703085
0.456989	0.949752
0.848485	0.855003
0.780379	0.712299
0.836830	0.931009
0.934960	0.889308
0.637419	0.572401
0.549497	0.671148
0.897516	0.691088
0.869631	0.905561
0.838820	0.854054
0.928169	0.945526
0.976036	0.952972
0.880314	0.818299
0.673986	0.639873
0.614838	0.943237
0.200129	0.987076
0.086542	0.440199
0.203039	0.751506
0.032165	0.529412
0.871422	0.803571
0.855779	0.500036
0.350616	0.783128
0.819521	0.879521
0.359053	0.426239
0.131616	0.864731
0.850697	0.599894
0.933646	0.952261
0.507137	0.428002
0.633636	0.753529
0.168199	0.257651
0.071363	0.135024
0.049600	0.350610
0.861757	0.869240
0.887161	0.735441
0.650728	0.582116
0.922629	0.896625
0.937313	0.769306
0.986058	0.986570
0.802464	0.693667
0.927423	0.919184
0.886684	0.770168
0.679411	0.590923
0.812031	0.954709
0.273590	0.504732
0.361111	0.281818
0.158716	0.578788
0.494218	0.418891
0.630035	0.480744
0.559042	0.506233
0.980645	0.714244
0.310790	0.369184
0.560288	0.292797
0.118778	0.791100
0.729495	0.732475
0.993234	0.936054
0.970959	0.916667
0.916947	0.825758
0.333557	0.520959
0.767254	0.827786
0.539874	0.634290
0.462784	0.650635
0.755579	0.448083
0.974412	0.978570
0.979416	0.986050
0.904104	0.881391
0.102046	0.677193
0.023238	0.030124
0.032837	0.042567
0.021470	0.027832
0.027008	0.112266
0.342165	0.246027
0.616209	0.750980
0.704627	0.492662
0.498479	0.761873
0.705206	0.687337
0.849335	0.843002
0.763594	0.692244
0.824682	0.865991
0.569094	0.293462
0.985590	0.984405
0.511471	0.327735
0.635426	0.364233
0.855424	0.738286
0.360140	0.383436
0.330699	0.136936
0.389329	0.419973
0.408235	0.276934
0.982889	0.668462
0.994307	0.997154
0.535058	0.212963
0.701253	0.323788
0.794340	0.657867
0.984219	0.961155
0.974830	0.935305
0.474585	0.402526
0.792178	0.921707
0.860123	0.951044
0.881894	0.878497
0.858923	0.705804
0.667642	0.669517
0.898611	0.928865
0.713138	0.740112
0.874216	0.682526
0.731373	0.714592
0.543862	0.546664
0.595360	0.608774
0.782796	0.875813
0.867733	0.893053
0.763036	0.918677
0.656388	0.138625
0.959763	0.939405
0.979950	0.997169
0.494142	0.426385
0.556134	0.618319
0.684205	0.569673
0.831671	0.840208
0.858370	0.831704
0.970692	0.978087
0.851820	0.778963
0.828157	0.812799
0.703971	0.880580
0.893152	0.919591
0.786594	0.833173
0.964709	0.950143
0.856845	0.934070
0.642562	0.725498
0.795480	0.781961
0.716142	0.401289
0.124107	0.654369
0.916050	0.956171
0.896761	0.891757
0.869930	0.894597
0.902089	0.831963
0.953473	0.888705
0.778906	0.717831
0.974418	0.806711
0.867297	0.919489
0.837012	0.802407
0.685551	0.669116
0.882453	0.943348
0.939378	0.953027
0.994305	0.993056
0.992286	0.768250
0.890738	0.813625
0.946771	0.610211
0.856235	0.967677
0.965040	0.913269
0.611136	0.875956
0.984155	0.990475
0.069392	0.811856
0.307947	0.482906
0.326446	0.479699
0.160732	0.149296
0.128304	0.965812
0.106597	0.090673
0.051189	0.079260
0.678602	0.663273
0.906958	0.910256
0.791965	0.724088
0.665614	0.698740
0.938937	0.709196
0.932201	0.929126
0.879731	0.828443
0.748895	0.908202
0.802509	0.627096
0.481636	0.658059
0.572454	0.658444
0.372881	0.727706
0.469309	0.543223
0.725614	0.799888
0.912802	0.848427
0.901316	0.840260
0.297240	0.849811
0.085161	0.221106
0.762324	0.800338
0.912438	0.825868
0.944175	0.789406
0.979110	0.898121
0.621568	0.638754
0.845307	0.911635
0.861296	0.659502
0.831394	0.696507
0.953842	0.996019
0.874688	0.746534
0.791309	0.649942
0.890728	0.997633
0.933508	0.981410
0.667204	0.732657
0.943318	0.966534
0.912943	0.865239
0.802772	0.912133
0.876469	0.940158
0.586159	0.554402
0.971452	0.937715
0.700500	0.683783
0.684738	0.717153
0.472806	0.542535
0.910308	0.920819
0.753776	0.596751
0.761764	0.727624
0.451828	0.506769
0.714450	0.768184
0.542181	0.599589
0.482378	0.631862
0.800394	0.586347
0.827694	0.664684
0.697229	0.868100
0.827091	0.825064
0.333333	0.958412
0.469356	0.583908
0.665454	0.334725
0.820979	0.763891
0.890152	0.798873
0.562269	0.567526
0.718281	0.785964
0.949866	0.979812
0.469322	0.158386
0.973211	0.971321
0.987466	0.744181
0.967049	0.960125
0.826532	0.629900
0.130362	0.430196
0.743781	0.840850
0.733083	0.798343
0.656091	0.868434
0.984292	0.972543
0.932625	0.970027
0.713258	0.671769
0.663498	0.696722
0.916934	0.955220
0.397832	0.426842
0.908983	0.749220
0.758431	0.426333
0.897034	0.967282
0.685210	0.841821
0.486202	0.507937
0.913595	0.893865
0.865957	0.867799
0.722678	0.812985
0.058752	0.108561
0.020059	0.813433
0.758929	0.937877
0.969992	0.676316
0.970572	0.943812
0.874704	0.751904
0.864454	0.830408
0.926012	0.769114
0.643441	0.595050
0.732413	0.836675
0.719129	0.592178
0.440421	0.693105
0.463811	0.484306
0.347555	0.458936
0.978593	0.964063
0.683471	0.642436
0.986483	0.875594
0.853530	0.967577
0.943432	0.868974
0.490307	0.517275
0.765515	0.718501
0.987506	0.974022
0.965056	0.864968
0.628018	0.533819
0.984919	0.985793
0.578496	0.578568
0.351544	0.483444
0.929536	0.686319
0.977129	0.938990
0.839582	0.946459
0.130637	0.258748
0.074996	0.126869
0.359073	0.817664
0.716813	0.677863
0.890823	0.963127
0.832371	0.800724
0.988201	0.924301
0.971123	0.958776
0.908087	0.942445
0.794240	0.831902
0.880982	0.810329
0.854752	0.567150
0.896121	0.611962
0.882184	0.892011
0.812974	0.772858
0.910549	0.851231
0.974744	0.972431
0.974939	0.960154
0.704525	0.759477
0.605938	0.403273
0.865191	0.864243
0.787764	0.865219
0.827691	0.797214
0.952727	0.904887
0.337255	0.342989
0.947351	0.811636
0.526419	0.448494
0.485698	0.397101
0.504861	0.440813
0.478384	0.557060
0.517022	0.617617
0.800642	0.804259
0.523103	0.962329
0.421043	0.231189
0.019146	0.052581
0.043760	0.094291
0.080577	0.197483
0.653846	0.044007
0.159468	0.116167
0.465871	0.386485
0.443287	0.438057
0.854070	0.892927
0.759983	0.742544
0.838054	0.800747
0.696817	0.692081
0.731431	0.688227
0.862088	0.806858
0.920646	0.914825
0.913836	0.959290
0.976144	0.987931
0.748645	0.755540
0.952343	0.959677
0.521898	0.400913
0.729277	0.698351
0.369992	0.546767
0.087091	0.843596
0.055905	0.864494
0.937384	0.918971
0.383067	0.731207
0.979890	0.962783
0.987880	0.996131
0.990861	0.983069
0.996695	0.940211
0.833175	0.870375
0.748840	0.983563
0.998000	0.989248
0.847001	0.737858
0.844054	0.997821
0.631895	0.656328
0.853070	0.885645
0.682639	0.679544
0.551188	0.764429
0.896944	0.925821
0.170307	0.253086
0.084862	0.530841
0.386868	0.932945
0.860944	0.687779
0.893788	0.994730
0.775545	0.582232
0.811869	0.897011
0.968832	0.964754
0.311895	0.339052
0.508521	0.569371
0.372558	0.432618
0.934247	0.910124
0.821630	0.828915
0.555596	0.954657
0.098396	0.605117
0.722968	0.838751
0.999903	0.821451
0.243926	0.735675
0.991932	0.947316
0.979188	0.694553
0.675157	0.710409
0.722693	0.732359
0.877390	0.818125
0.838862	0.793979
0.194765	0.549287
0.328348	0.822938
0.262931	0.424971
0.290300	0.546929
0.916531	0.787717
0.954959	0.837602
0.545683	0.628559
0.192596	0.459298
0.051975	0.534173
0.471423	0.321678
0.926440	0.920056
0.850817	0.952222
0.724426	0.816029
0.860552	0.788343
0.608709	0.868337
0.863771	0.932840
0.955387	0.859521
0.169516	0.713203
0.361679	0.419001
0.371367	0.494444
0.779665	0.759867
0.878302	0.830081
0.579981	0.348154
0.882477	0.954125
0.580953	0.891247
0.264095	0.296802
0.948766	0.817449
0.583038	0.875467
0.684093	0.479969
0.521198	0.685396
0.996185	0.985193
0.926593	0.920228
0.826220	0.789734
0.652947	0.657821
0.804205	0.895690
0.699903	0.599440
0.267541	0.519726
0.805646	0.837092
0.822894	0.780234
0.692399	0.999581
0.959495	0.735764
0.251314	1.000000
0.794621	0.880710
0.707476	0.656344
0.972438	0.977964
0.673918	0.619509
0.032937	0.343450
0.921674	0.921301
0.784454	0.648127
0.808066	0.908536
0.900632	0.910294
0.914035	0.736512
0.880951	0.713427
0.890407	0.814508
0.273288	0.387574
0.985866	0.943377
0.940877	0.973681
0.037344	0.627579
0.427337	0.062822
0.996341	0.948976
0.999374	0.990920
0.573885	0.753100
0.727770	0.679945
0.592223	0.822506
0.933536	0.848613
0.598285	0.627615
0.171479	0.552326
0.027102	0.440329
0.007345	0.096774
0.844266	0.842769
0.566650	0.562234
0.842328	0.881348
0.999339	0.924628
0.004836	0.002495
0.971768	0.957790
0.828623	0.696826
0.781188	0.894871
0.962744	0.980335
0.761840	0.602873
0.727344	0.767234
0.946192	0.774009
0.915328	0.788074
0.937666	0.915848
0.580873	0.716951
0.753473	0.812308
0.802996	0.732372
0.728801	0.787905
0.611807	0.724884
0.943213	0.990375
0.662703	0.880173
0.998340	0.999275
0.990667	0.978437
0.882516	0.732046
0.968978	0.962267
0.225436	0.282339
0.932558	0.546904
0.912303	0.908064
0.570421	0.593103
0.947629	0.712913
0.924746	0.783449
0.703438	0.638926
0.392760	0.442523
0.947820	0.994139
0.960766	0.849708
0.841724	0.795382
0.111139	0.990094
0.642213	0.489421
0.648095	0.600953
0.783775	0.902549
0.527365	0.521848
0.710198	0.701399
0.454495	0.529344
0.914993	0.777778
0.992266	0.988758
0.983211	0.976400
0.879820	0.872274
0.737200	0.744070
0.929737	0.872960
0.916865	0.591282
0.825105	0.825026
0.369975	0.307769
0.927102	0.841841
0.750629	0.730249
0.690110	0.902199
0.773296	0.886402
0.309149	0.315152
0.983895	0.697927
0.978380	0.959363
0.889927	0.984147
0.560901	0.475211
0.708247	0.606274
0.932924	0.896975
0.429835	0.865115
0.515380	0.444248
0.326976	0.328635
0.381416	0.119953
0.623643	0.434713
0.120702	0.089374
0.213456	0.262648
0.122125	0.098515
0.929257	0.940031
0.661507	0.757915
0.905402	0.788423
0.980675	0.997089
0.963447	0.908679
0.906978	0.983210
0.693738	0.768570
0.863556	0.720032
0.753511	0.613947
0.638231	0.581279
0.929288	0.924011
0.073527	0.367159
0.808239	0.803698
0.030040	0.483461
0.016265	0.647230
0.019500	0.352770
0.751328	0.725044
0.292194	0.220744
0.976761	0.987747
0.943399	0.930756
0.710898	0.734700
0.259512	0.308197
0.274385	0.699043
0.261439	0.525948
0.419172	0.520665
0.535613	0.600580
0.088691	0.152281
0.318043	0.420996
0.993615	0.999281
0.948291	0.967932
0.839565	0.729985
0.592947	0.602879
0.848651	0.951692
0.832571	0.862360
0.397676	0.708297
0.291802	0.652932
0.290909	0.492419
0.441369	0.275578
0.225146	0.508439
0.706386	0.990955
0.833118	0.826797
0.824147	0.689650
0.962630	0.943583
0.949923	0.783939
0.617040	0.881156
0.595867	0.685968
0.444775	0.620700
0.547207	0.365438
0.743734	0.881103
0.920830	0.914430
0.739130	0.750228
0.956795	0.970082
0.966069	0.944795
0.960333	0.978768
0.831317	0.890201
0.247527	0.909636
0.307921	0.499058
0.598314	0.798253
0.579840	0.553791
0.785208	0.709553
0.418145	0.363206
0.085106	0.146487
0.718154	0.768707
0.887118	0.989405
0.918986	0.892199
0.989094	0.997093
0.934703	0.876117
0.678144	0.653639
0.432809	0.511136
0.760138	0.507225
0.144213	0.784271
0.717570	0.808867
0.101403	0.494211
0.914731	0.922344
0.862840	0.665725
0.945307	0.886742
0.900632	0.886727
0.538991	0.771771
0.704863	0.764942
0.884287	0.754119
0.746937	0.771843
0.796931	0.585001
0.551426	0.687534
0.577501	0.347320
0.022110	0.956790
0.013964	0.143750
0.016169	0.443609
0.004410	0.041763
0.806063	0.527547
0.992211	0.988690
0.852444	0.824406
0.658511	0.646996
0.711031	0.904035
0.533677	0.575368
0.853261	0.436455
0.206685	0.573203
0.601915	0.707339
0.581447	0.425900
0.808368	0.888674
0.884798	0.945153
0.853595	0.891563
0.450632	0.850702
0.737796	0.570082
0.977145	0.980038
0.970014	0.932038
0.672693	0.682183
0.899211	0.885227
0.629507	0.879945
0.996499	0.950416
0.771191	0.845517
0.785702	0.745132
0.852188	0.713660
0.974295	0.975757
0.953658	0.955282
0.899811	0.990633
0.585523	0.646309
0.385808	0.685897
0.362416	0.983624
0.149973	0.415861
0.954427	0.852263
0.847976	0.788885
0.833785	0.763285
0.502243	0.462802
0.572326	0.507637
0.931760	0.328588
0.481999	0.412825
0.598363	0.744543
0.950174	0.915285
0.943958	0.851845
0.936694	0.834002
0.928996	0.923014
0.470771	0.630749
0.465510	0.323410
0.564190	0.888642
1.000000	1.000000
0.940307	0.634100
0.940870	0.935205
0.875125	0.850616
0.994713	0.988581
0.426397	0.330765
0.218795	0.252193
0.109655	0.134180
0.400600	0.283564
0.559808	0.599197
0.969496	0.959503
0.833227	0.774351
0.732653	0.866162
0.389888	0.471572
0.751981	0.764994
0.767979	0.764314
0.707287	0.709026
0.427719	0.849007
0.872068	0.903735
0.906919	0.872264
0.972273	0.969376
0.944295	0.978523
0.939764	0.992366
0.646904	0.593670
0.546959	0.281770
0.325230	0.237143
0.449432	0.430055
0.834789	0.766307
0.687763	0.697709
0.695164	0.541128
0.981418	0.881702
0.581013	0.443621
0.230896	0.714437
0.346813	0.591433
0.153216	0.257507
0.809053	0.934282
0.880218	0.815698
0.878109	0.732673
0.605970	0.767815
0.973122	0.981573
0.870361	0.843786
0.850441	0.553325
0.992006	0.874013
0.625506	0.657182
0.991176	0.887519
0.652801	0.744036
0.988021	0.953593
0.897569	0.783507
0.964534	0.964930
0.888760	0.848559
0.826334	0.999053
0.797607	0.507549
0.065752	0.515936
0.205475	0.358480
0.024349	0.299465
0.033798	0.156704
0.040379	0.219178
0.009488	0.018293
0.033598	0.772321
0.163668	0.360676
0.919773	0.934549
0.997621	0.996211
0.722317	0.967018
0.468294	0.912616
0.443673	0.815873
0.791390	0.272950
0.943123	0.902792
0.794688	0.851626
0.693664	0.768026
0.920019	0.445695
0.970219	0.789651
0.782153	0.805998
0.715427	0.630255
0.918237	0.938106
0.728202	0.736416
0.528267	0.917058
0.662455	0.531445
0.614914	0.835814
0.737682	0.649890
0.956724	0.531221
0.956792	0.886122
0.679121	0.717760
0.900197	0.851677
0.367511	0.554541
0.862864	0.904084
0.823134	0.822508
0.879216	0.879748
0.778936	0.789158
0.799113	0.354907
0.627706	0.548064
0.960310	0.809777
0.249556	0.331775
0.845387	0.370223
0.766553	0.810627
0.940232	0.932548
0.092443	0.203216
0.025699	0.354286
0.869586	0.900478
0.124769	0.071524
0.349766	0.446861
0.271710	0.556531
0.191893	0.051465
0.580116	0.319792
0.055452	0.328798
0.973053	0.950546
0.874711	0.958033
0.800917	0.572350
0.972807	0.915944
0.764993	0.774959
0.909734	0.865897
0.375796	0.298163
0.434484	0.433944
0.609030	0.427968
0.908294	0.657876
0.803106	0.784563
0.405271	0.500000
0.498188	0.291663
0.390621	0.339618
0.244620	0.282078
0.989509	0.971168
0.970756	0.963754
0.909186	0.906981
0.965209	0.968901
0.544978	0.653922
0.610034	0.598783
0.855728	0.844354
0.984298	0.974048
0.785964	0.807564
0.806694	0.555346
0.660029	0.767263
0.852517	0.943925
0.924519	0.887724
0.733697	0.908480
0.084197	0.192755
0.867664	0.563349
0.922237	0.713176
0.634773	0.986588
0.723688	0.794396
0.927714	0.729182
0.894822	0.574467
0.565874	0.585761
0.343096	0.307004
0.791367	0.788249
0.772837	0.949284
0.481831	0.560984
0.655169	0.850425
0.877033	0.992323
0.468045	0.507366
0.998580	0.956755
0.654957	0.671881
0.563417	0.564658
0.464833	0.475611
0.997317	0.999448
0.665378	0.978038
0.946699	0.555523
0.942232	0.670322
0.907489	0.919830
0.734782	0.876531
0.350470	0.406609
0.533523	0.734921
0.823687	0.767958
0.934065	0.905909
0.269231	0.371210
0.769393	0.951396
0.755342	0.858434
0.624546	0.681900
0.422816	0.537323
0.796915	0.943572
0.998301	0.900907
0.830033	0.964937
0.802076	0.677810
0.998998	0.991984
0.603030	0.878400
0.963331	0.899316
0.793651	0.798413
0.541891	0.467372
0.920532	0.668106
0.961235	0.944422
0.986372	0.982598
0.910330	0.902125
0.904731	0.935291
0.029497	0.035544
0.262806	0.361826
0.579760	0.513234
0.404915	0.373984
0.653326	0.682656
0.482205	0.250289
0.986386	0.986248
0.671595	0.649434
0.817771	0.892469
0.784437	0.825804
0.778921	0.670610
0.694648	0.542785
0.210403	0.196822
0.915813	0.960026
0.783094	0.353216
0.931779	0.924637
0.838380	0.957912
0.954391	0.956005
0.923757	0.738305
0.966932	0.986579
0.869270	0.888142
0.848278	0.462342
0.238181	0.655766
0.725698	0.844358
0.943865	0.848416
0.804302	0.809164
0.937098	0.704933
0.858108	0.735476
0.846636	0.853461
0.795937	0.900543
0.743713	0.389128
0.500000	0.375194
0.654518	0.678259
0.497201	0.628985
0.913433	0.896215
0.982573	0.895615
0.899320	0.744772
0.916229	0.654133
0.413490	0.524927
0.055815	0.305825
0.110380	0.631687
0.527832	0.533251
0.571643	0.520935
0.460158	0.491768
0.510738	0.576763
0.644913	0.667264
0.936673	0.903743
0.928837	0.784671
0.799473	0.575344
0.858743	0.730182
0.938176	0.778589
0.978821	0.995757
0.940290	0.613595
0.964781	0.939875
0.979871	0.873869
0.906857	0.870218
0.948548	0.946456
0.945857	0.868711
0.989175	0.990201
0.927477	0.962019
0.742100	0.931844
0.973730	0.962366
0.918064	0.814150
0.971132	0.978171
0.820762	0.776317
0.993223	0.809793
0.965835	0.939193
0.815289	0.983136
0.708065	0.562262
0.862926	0.935801
0.173541	0.215305
0.281769	0.203010
0.480528	0.353752
0.284835	0.431063
0.850754	0.800011
0.259146	0.360648
0.982010	0.970119
0.955568	0.973825
0.340792	0.737977
0.816497	0.847346
0.996413	0.997374
0.817282	0.663445
0.753644	0.602294
0.900901	0.899228
0.978026	0.980253
0.691655	0.767218
0.875780	0.839732
0.787953	0.554054
0.929316	0.972141
0.623009	0.662537
0.951131	0.724521
0.896497	0.914947
0.769622	0.777434
0.825581	0.988340
0.998326	0.998818
0.871256	0.827523
0.987766	0.990370
0.933450	0.949437
0.926933	0.976456
0.442837	0.596853
0.752613	0.858956
0.635738	0.650189
0.575381	0.597872
0.855742	0.812617
0.625827	0.585053
0.883254	0.925971
0.614923	0.386461
0.976471	0.891692
0.973952	0.955037
0.813249	0.905059
0.653122	0.780212
0.646866	0.545774
0.964152	0.961325
0.742248	0.748521
0.806607	0.826316
0.753666	0.833220
0.959555	0.861063
0.624634	0.652344
0.659581	0.699020
0.823644	0.806380
0.588120	0.439502
0.612275	0.754542
0.696454	0.600962
0.115552	0.047784
0.871049	0.793713
0.976944	0.875970
0.899910	0.912287
0.968099	0.976527
0.930650	0.948403
0.593536	0.862888
0.269400	0.542762
0.676886	0.515938
0.873868	0.808133
0.942260	0.759068
0.975836	0.949669
0.907349	0.960772
0.886808	0.968463
0.900502	0.955556
0.986395	0.983682
0.844675	0.628015
0.980206	0.865782
0.723945	0.774482
0.819593	0.730434
0.945038	0.949985
0.956554	0.649088
0.754218	0.795202
0.934612	0.904167
0.924605	0.847344
0.777429	0.751435
0.789123	0.837040
0.834841	0.943948
0.753866	0.395349
0.735754	0.715751
0.527762	0.569287
0.056258	0.321854
0.084874	0.253485
0.068680	0.205847
0.765073	0.836099
0.919379	0.994606
0.937761	0.925111
0.798616	0.676327
0.603546	0.659418
0.018926	0.030885
0.002990	0.043760
0.002546	0.037157
0.855702	0.779046
0.557811	0.556995
0.642960	0.333676
0.180641	0.115274
0.912354	0.784122
0.873719	0.829978
0.804375	0.864493
0.332110	0.206046
0.768875	0.673443
0.584067	0.737351
0.999087	0.999270
0.653276	0.815020
0.581066	0.588196
0.606460	0.383710
0.617382	0.623811
0.911080	0.931762
0.926457	0.792792
0.123299	0.673864
0.628967	0.588755
0.717979	0.721504
0.648699	0.657690
0.299376	0.483137
0.941108	0.941132
0.685132	0.814884
0.082335	0.080515
0.053581	0.387821
0.625510	0.519420
0.463602	0.545275
0.319303	0.202300
0.451519	0.739752
0.159174	0.326686
0.541791	0.591160
0.909970	0.969324
0.541195	0.528529
0.871666	0.728419
0.979027	0.969573
0.625118	0.474209
0.149215	0.467372
0.114928	0.354108
0.437185	0.500000
0.719667	0.456730
0.741051	0.793814
0.996163	0.784874
0.716450	0.702598
0.938431	0.925809
0.664301	0.649469
0.967699	0.983767
0.965960	0.977659
0.979837	0.962763
0.861038	0.795543
0.651256	0.792313
0.454115	0.585234
0.466910	0.283419
0.114706	0.494595
0.216433	0.309171
0.381309	0.242033
0.989591	0.997692
0.086538	0.900344
0.879052	0.952049
0.800323	0.886279
0.691538	0.686023
0.984669	0.978738
0.872919	0.995562
0.994963	0.945723
0.983638	0.987109
0.918152	0.785939
0.700723	0.793346
0.864596	0.881496
0.948210	0.895128
0.854143	0.855160
0.815130	0.526374
0.764366	0.760157
0.578058	0.671518
0.528421	0.534727
0.286975	0.340821
0.624542	0.513709
0.477117	0.547768
0.656352	0.622194
0.870139	0.657164
0.990659	0.998577
0.814512	0.741254
0.826230	0.818665
0.860455	0.670197
0.776430	0.932087
0.874835	0.810088
0.948594	0.796474
0.864752	0.831618
0.799930	0.835302
0.433837	0.371116
0.345085	0.721021
0.974574	0.796820
0.904842	0.907875
0.928438	0.806189
0.922682	0.938633
0.824170	0.829536
0.235998	0.033781
0.772186	0.939675
0.446478	0.354024
0.581063	0.503426
0.967058	0.952813
0.950551	0.951868
0.009025	0.538462
0.626199	0.687732
0.584416	0.504983
0.005802	0.354167
0.946244	0.949574
0.878062	0.987685
0.993699	0.982468
0.846154	0.814611
0.359611	0.292793
0.734399	0.658312
0.908277	0.817429
0.663039	0.989769
0.931923	0.938444
0.719572	0.914187
0.932276	0.883558
0.997771	0.999184
0.982813	0.901007
0.675783	0.788240
0.870471	0.875109
0.290025	0.274825
0.951540	0.948516
0.570006	0.845427
0.581928	0.597223
0.949020	0.955687
0.786751	0.864336
0.458654	0.685457
0.721547	0.655210
0.786543	0.851489
0.928343	0.884330
0.863387	0.867627
0.468116	0.436224
0.658077	0.378159
0.829476	0.488187
0.835263	0.828715
0.213662	0.371215
0.877879	0.546618
0.759042	0.767634
0.599374	0.442146
0.952540	0.877674
0.967047	0.918885
0.890557	0.916287
0.597581	0.589876
0.856835	0.964215
0.946236	0.907542
0.875941	0.860061
0.548478	0.524239
0.546153	0.558809
0.887274	0.894363
0.607321	0.593741
0.345340	0.456510
0.075167	0.069995
0.807954	0.825470
0.341463	0.304009
0.725094	0.543019
0.374536	0.996721
0.128637	0.766667
0.199537	0.320228
0.167897	0.335345
0.652869	0.568425
0.572132	0.614901
0.890531	0.983487
1.000000	1.000000
0.962825	0.965820
0.854654	0.954718
0.665854	0.770288
0.898839	0.869696
0.895741	0.909734
0.426969	0.559527
0.848211	0.935430
0.512607	0.568539
0.306152	0.149821
0.619292	0.769231
0.607611	0.601762
0.969290	0.977427
0.858890	0.782933
0.994249	0.992864
0.989061	0.989311
0.949903	0.957610
0.896548	0.891775
0.867490	0.960128
0.897500	0.930152
0.848743	0.938581
0.765244	0.876357
0.838477	0.704573
0.851024	0.670555
0.365790	0.441261
0.702042	0.457265
0.908820	0.886630
0.961016	0.996980
0.936169	0.936211
0.961682	0.983954
0.959481	0.940261
0.918682	0.921689
0.998429	0.981188
0.422576	0.443335
0.991289	0.730305
0.883001	0.801273
0.878607	0.782114
0.849082	0.823087
0.750486	0.711897
0.174826	0.715574
0.657909	0.476069
0.033687	0.464646
0.039912	0.527363
0.879582	0.575461
0.177613	0.776892
0.730820	0.459082
0.961639	0.947170
0.863295	0.792120
0.686071	0.542235
0.433115	0.345437
0.976260	0.978947
0.722006	0.927720
0.942907	0.938508
0.935629	0.919472
0.931609	0.938576
0.721559	0.754406
0.528645	0.446931
0.942271	0.938374
0.853816	0.878756
0.132908	0.110413
0.746824	0.905414
0.981621	0.998873
0.989322	0.999885
0.592209	0.640983
0.049795	0.660550
0.010914	0.223776
0.108583	0.878676
0.072297	0.873016
0.024090	0.131769
0.060787	0.228102
0.625697	0.373245
0.511887	0.797430
0.472640	0.639069
0.865537	0.852701
0.607767	0.681073
0.616739	0.580907
0.668647	0.602694
0.628571	0.685133
0.730210	0.462327
0.615972	0.885906
0.918418	0.958189
0.928989	0.883234
0.953274	0.986289
0.821891	0.765422
0.677778	0.373883
0.393382	0.442586
0.608262	0.615029
0.572860	0.908790
0.866453	0.921648
0.945928	0.687415
0.868341	0.911759
0.985699	0.939760
0.915874	0.742204
0.745519	0.757672
0.995204	0.822844
0.801961	0.778874
0.947933	0.969860
0.982470	0.984836
0.245564	0.650665
0.497992	0.843783
0.813402	0.717272
0.997100	0.707125
0.907265	0.897224
0.952762	0.907051
0.899382	0.960280
0.799796	0.970038
0.706371	0.763621
0.476543	0.716279
0.813730	0.888412
0.893360	0.936150
0.960383	0.965174
0.871622	0.892857
0.843861	0.725632
0.744662	0.753375
0.990418	0.967417
0.821606	0.839523
0.836108	0.543566
0.976497	0.986139
0.821184	0.770135
0.956876	0.660483
0.390694	0.677706
0.724817	0.838563
0.564499	0.528615
0.782232	0.785917
0.136924	0.536476
0.781716	0.793612
0.645841	0.689786
0.216305	0.530254
0.893925	0.496063
0.594429	0.530734
0.360646	0.499471
0.208612	0.259024
0.790483	0.861277
0.787637	0.975067
0.955975	0.959383
0.944772	0.944960
0.808743	0.773195
0.176081	0.157041
0.061348	0.157986
0.372707	0.747020
0.823506	0.663259
0.769277	0.781167
0.521423	0.721294
0.925433	0.893633
0.953037	0.722498
0.989609	0.994846
0.734302	0.813349
0.762162	0.828600
0.952333	0.966828
0.608879	0.669950
0.837420	0.863316
0.775506	0.749890
0.540797	0.288644
0.050161	0.723735
0.364244	0.824305
0.772079	0.851926
0.515394	0.566265
0.391770	0.385892
0.408705	0.500420
0.967961	0.972576
0.979061	0.974529
0.782896	0.695290
0.543672	0.313082
0.989624	0.976358
0.926347	0.770572
0.898004	0.896641
0.705728	0.783687
0.964195	0.814486
0.835119	0.714600
0.865231	0.639671
0.806047	0.912388
0.977113	0.854556
0.971569	0.928686
0.887456	0.837474
0.501591	0.496572
0.561764	0.578333
0.440834	0.593568
0.487572	0.598041
0.577105	0.524045
0.569168	0.548368
0.413614	0.630936
0.604407	0.549371
0.749577	0.839975
0.680627	0.448759
0.848854	0.839336
0.599959	0.826183
0.614379	0.523053
0.349656	0.502553
0.629384	0.556260
0.022187	0.116667
0.897400	0.741373
0.933931	0.729831
0.632044	0.845397
0.722204	0.689598
0.725769	0.748559
0.147566	0.520325
0.221874	0.723922
0.926532	0.926512
0.491169	0.485037
0.928568	0.902897
0.800387	0.945542
0.708547	0.695869
0.742278	0.672812
0.914186	0.881348
0.449011	0.788867
0.909785	0.907174
0.869260	0.922604
0.761452	0.696504
0.924591	0.975565
0.853333	0.855677
0.908263	0.835201
0.729814	0.936000
0.954228	0.954344
0.575910	0.575777
0.310438	0.315944
0.585402	0.532420
0.942718	0.924759
0.965803	0.958252
0.971502	0.942511
0.291985	0.659284
0.638704	0.755874
0.234012	0.279116
0.391084	0.759843
0.344724	0.864407
0.916974	0.957611
0.009218	0.945946
0.023137	1.000000
0.023444	0.713115
0.959618	0.825554
0.881705	0.832631
0.868889	0.734150
0.924426	0.936572
0.667527	0.393629
0.508643	0.459197
0.812797	0.817087
0.545619	0.571223
0.944085	0.962363
0.815196	0.821925
0.962035	0.890523
0.350864	0.477842
0.749599	0.907304
0.059796	0.043227
0.952379	0.555754
0.847267	0.705848
0.906285	0.980410
0.731792	0.624105
0.750812	0.912341
0.514082	0.243917
0.966751	0.890713
0.882153	0.803403
0.026256	0.033904
0.028762	0.037140
0.052982	0.068752
0.092016	0.976378
0.041118	0.021967
0.989826	0.939965
0.875548	0.763365
0.926728	0.923561
0.959325	0.944005
0.976434	0.812343
0.951198	0.921132
0.601533	0.754610
0.902985	1.000000
0.203488	0.969178
0.702227	0.466125
0.900736	0.825666
0.061780	0.860000
0.222099	0.705263
0.816654	0.876416
0.984453	0.900755
0.981265	0.989886
0.922454	0.804339
0.884226	0.877840
0.805519	0.871818
0.915970	0.950994
0.065538	0.758140
0.820318	0.759433
0.786925	0.847925
0.590233	0.844303
0.972539	0.938720
0.989895	0.995126
0.534599	0.732441
0.654860	0.842672
0.858574	0.768622
0.958376	0.968647
0.955496	0.924352
0.972833	0.787943
0.570657	0.994186
0.726221	0.712082
0.293548	0.430769
0.784544	0.751181
0.871734	0.841831
0.797045	0.687164
0.955759	0.999035
0.954756	0.926143
0.943771	0.935595
0.824895	0.841225
0.949567	0.953041
0.922053	0.929697
0.991219	0.643367
0.844364	0.790713
0.572774	0.615633
0.973173	0.976863
0.991667	0.993171
0.970768	0.984690
0.326218	0.967742
0.131924	0.656442
0.649762	0.697629
0.954353	0.946559
0.937838	0.886417
0.875066	0.882838
0.378407	0.938375
0.601144	0.438892
0.698460	0.523755
0.814624	0.790372
0.299344	0.385699
0.713363	0.677061
0.588807	0.934596
0.925993	0.727236
0.990276	0.926180
0.405882	0.916493
0.145594	0.223140
0.096164	0.402226
0.705201	0.780739
0.988052	0.987473
0.938499	0.941778
0.098635	0.533482
0.019929	0.494737
0.131913	0.489744
0.298800	0.315100
0.513788	0.316388
0.709513	0.664308
0.671569	0.588657
0.106075	0.251216
0.110975	0.325833
0.058387	0.033983
0.125057	0.081193
0.934463	0.904892
0.967172	0.965047
0.955902	0.822464
0.993590	0.991435
0.578038	0.467285
0.501997	0.442046
0.898992	0.930866
0.888170	0.863111
0.951994	0.985629
0.384414	0.310360
0.330008	0.355151
0.670975	0.649337
0.839349	0.631771
0.770977	0.707353
0.724357	0.686573
0.925734	0.881893
0.792950	0.650537
0.911082	0.927025
0.993966	0.994136
0.977636	0.988313
0.877124	0.795165
0.907967	0.888286
0.762170	0.753221
0.758124	0.753710
0.955524	0.959185
0.963708	0.966511
0.943761	0.946264
0.988946	0.982483
0.896477	0.740700
0.947137	0.940146
0.908444	0.918987
0.981294	0.966557
0.993065	0.996758
0.721316	0.585341
0.685624	0.716112
0.923068	0.967336
0.828006	0.882380
0.097419	0.493224
0.547348	0.566975
0.781548	0.694281
0.276931	0.829310
0.889507	0.912462
0.863723	0.610232
0.927881	0.605419
0.971936	0.983513
0.887414	0.710217
0.755974	0.853797
0.874235	0.867003
0.243944	0.217626
0.337537	0.606667
0.440356	0.617823
0.871012	0.905673
0.042317	0.664319
0.877152	0.869171
0.002328	0.008567
0.007042	0.019439
0.001354	0.003738
0.852404	0.997630
0.416120	0.607226
0.554581	0.496484
0.612871	0.847743
0.752224	0.750837
0.706244	0.718052
0.395556	0.868463
0.570718	0.683724
0.889789	0.911669
0.779960	0.537940
0.531669	0.570874
0.627891	0.705421
0.792208	0.781614
0.735806	0.589250
0.494833	0.474440
0.677171	0.371267
0.730712	0.420181
0.025253	0.098719
0.193392	0.446345
0.418673	0.876609
0.326215	0.694538
0.046964	0.054658
0.864866	0.781563
0.809249	0.633911
0.976158	0.994228
0.688751	0.686720
0.249074	0.684641
0.830951	0.658980
0.946276	0.952651
0.992963	0.994363
0.842365	0.887129
0.188146	0.487179
0.123894	0.830000
0.066357	0.274510
0.035667	0.770270
0.023841	0.452830
0.087318	0.754902
0.022751	0.229167
0.020675	0.487805
0.009649	0.016110
0.003446	0.005754
0.006892	0.011507
0.999768	0.914677
0.700366	0.800258
0.557488	0.677851
0.804631	0.850671
0.524336	0.466206
0.960344	0.970798
0.824865	0.968802
0.615424	0.646487
0.711738	0.863766
0.804295	0.742776
0.774918	0.884283
0.937696	0.890773
0.800059	0.739286
0.668848	0.568986
0.902067	0.753840
0.818898	0.428039
0.924064	0.905650
0.841905	0.931070
0.793171	0.624582
0.914124	0.825992
0.553336	0.621567
0.915161	0.951040
0.083854	0.486486
0.289694	0.845528
0.297368	0.532934
0.223958	0.446198
0.043926	0.571429
0.039855	0.208791
0.995976	0.961719
0.995033	0.996174
0.983967	0.914280
0.981172	0.998295
0.638859	0.730584
0.489224	0.536683
0.943193	0.949705
1.000000	1.000000
0.958528	0.965697
0.287932	0.318208
0.541441	0.503139
0.790045	0.948909
0.327377	0.399283
0.674592	0.578112
0.940344	0.553531
0.944954	0.920077
0.890485	0.587185
0.903775	0.772979
0.745423	0.702310
0.849208	0.449026
0.592377	0.632590
0.634742	0.744992
0.963809	0.947307
0.240342	0.885454
0.932236	0.980782
1.000000	1.000000
0.982363	0.690873
0.988025	0.975905
0.673205	0.807223
0.165488	0.275465
0.333822	0.417023
0.600581	0.683140
0.556735	0.637027
0.792170	0.578886
0.864632	0.816976
0.351837	0.518914
0.171812	0.781977
0.036359	0.120732
0.044290	0.018428
0.938024	0.723582
0.935888	0.856400
0.082382	0.153263
0.739769	0.745734
0.866347	0.922429
0.990048	0.984744
0.777609	0.846863
0.309494	0.311605
0.289445	0.262616
0.979115	0.909866
0.704026	0.505857
0.934097	0.961137
0.913544	0.954658
0.550734	0.525248
0.603280	0.590531
0.858005	0.831572
0.681663	0.403056
0.980175	0.976933
0.847660	0.897772
0.324783	0.572087
0.962852	0.965450
0.942015	0.637512
0.595378	0.593258
0.945295	0.856502
0.656919	0.517920
0.682823	0.771781
0.903942	0.934201
0.937484	0.872362
0.551304	0.928686
0.779756	0.763289
0.176483	0.640715
0.144168	0.407895
0.476200	0.525721
0.224925	0.464339
0.713251	0.687644
0.682609	0.648884
0.061718	0.476596
0.292017	0.511254
0.085610	0.819392
0.883344	0.921999
0.664819	0.582116
0.472680	0.513908
0.423088	0.391926
0.252818	0.362805
0.400596	0.467365
0.785806	0.690429
0.748911	0.705732
0.516316	0.431614
0.660379	0.553203
0.995231	0.993873
0.868117	0.776867
0.960501	0.878253
0.999823	0.948264
0.014171	0.227273
0.729229	0.678111
0.755996	0.554629
0.406024	0.612903
0.366516	0.290532
0.296320	0.814394
0.334873	1.000000
0.862483	0.778577
0.968806	0.926669
0.564299	0.877587
0.902033	0.986168
0.648368	0.441176
0.914812	0.695277
0.892729	0.908903
0.783801	0.786884
0.669238	0.655290
0.524455	0.578566
0.688430	0.680157
0.616942	0.765361
0.715389	0.226793
0.985079	0.956920
0.847305	0.620023
0.046340	0.573805
0.912853	0.863825
0.155722	0.594706
0.056917	0.204126
0.036990	0.098272
0.841212	0.850394
0.018731	0.049730
0.076254	0.094513
0.723367	0.651563
0.906805	0.939633
0.867025	0.909060
0.554477	0.576940
0.942700	0.999609
0.968113	0.990755
0.927764	0.828582
0.701202	0.640265
0.765549	0.848225
0.341970	0.479591
0.167648	0.152655
0.290417	0.268933
0.741781	0.903525
0.322435	0.427477
0.321818	0.529592
0.393148	0.262167
0.983397	0.975779
0.884840	0.755102
0.871363	0.704453
0.409413	0.548075
0.788779	0.816092
0.485477	0.544751
0.318841	0.188406
0.885417	0.443700
0.978873	0.988317
0.803522	0.632514
0.382759	0.343738
0.720376	0.867805
0.666944	0.615472
0.781694	0.182759
0.899386	0.912436
0.801610	0.621665
0.981862	0.913683
0.817673	0.989098
0.882528	0.798329
0.993635	0.967037
0.964864	0.897517
0.761661	0.614452
0.511992	0.513161
0.891047	0.982223
0.909883	0.871815
0.752096	0.701289
0.287148	0.219334
0.643594	0.965170
0.910381	0.920659
0.989182	0.976142
0.856930	0.799780
0.688479	0.604336
0.976578	0.955939
0.855302	0.977374
0.822254	0.905888
0.732147	0.999697
0.385287	0.396338
0.465458	0.594928
0.070100	0.948854
0.631579	0.829545
0.667736	0.855736
0.706719	0.937941
0.414618	0.753527
0.147529	0.322084
0.439658	0.427928
0.941410	0.592304
0.083846	0.428889
0.136389	0.602469
0.070292	0.537786
0.903837	0.907617
0.918910	0.942822
0.809596	0.967275
0.568397	0.398493
0.974559	0.982053
0.898056	0.912803
0.767861	0.679713
0.189139	0.236467
0.970961	0.950332
0.872706	0.789138
0.976314	0.975322
0.580494	0.317434
0.307304	0.433578
0.559279	0.670901
0.555251	0.529983
0.941128	0.942124
0.954328	0.912571
0.895203	0.813299
0.980576	0.747820
0.743725	0.594735
0.894219	0.939119
0.976427	0.707946
0.753313	0.730329
0.889468	0.669081
0.769247	0.592263
0.775207	0.708809
0.755858	0.647953
0.228788	0.275905
0.892834	0.922412
0.657109	0.733436
0.516183	0.572678
0.901832	0.779634
0.818484	0.853142
0.566505	0.518171
0.974166	0.878364
0.883622	0.840116
0.994685	0.985250
0.975039	0.859359
0.769483	0.927934
0.869573	0.773240
0.894031	0.943027
0.034384	0.854167
0.845587	0.923726
0.794777	0.866419
0.680569	0.874084
0.512909	0.898994
0.725682	0.723934
0.798318	0.818904
0.895490	0.922992
0.899337	0.609486
0.898097	0.966933
0.047218	0.224638
0.349941	0.866848
0.551020	0.525253
0.774630	0.753047
0.840552	0.719978
0.704889	0.706338
0.976363	0.958287
0.118660	0.554107
0.091948	0.551370
0.190924	0.576324
0.581736	0.621278
0.965833	0.939692
0.999655	0.997760
0.421302	0.487477
0.012301	0.015331
0.941633	0.791573
0.992481	0.865264
0.845043	0.611059
0.906383	0.982336
0.907654	1.000000
0.846976	0.849347
0.934489	0.885997
0.442051	0.411828
0.765668	0.781132
0.785896	0.524643
0.957420	0.934113
0.911155	0.780412
0.998726	0.994850
0.906234	0.718232
0.459843	0.689370
0.882418	0.780233
0.999653	1.000000
0.951167	0.840170
0.958944	0.957397
0.995362	0.935260
0.774042	0.750583
0.413805	0.584863
0.892123	0.863015
0.887012	0.902352
0.477428	0.517727
0.710676	0.764674
0.698724	0.405999
0.906869	0.956041
0.451293	0.453225
0.573061	0.422539
0.553314	0.510871
0.624416	0.869723
0.346255	0.188289
0.865980	0.722807
0.774752	0.470377
0.356608	0.683853
0.855445	0.811542
0.968158	0.950697
0.972387	0.987976
0.014279	1.000000
0.996129	0.994259
0.984706	0.984252
0.997341	0.993652
0.446821	0.315513
0.946553	0.968279
0.671964	0.676562
0.604027	0.702068
0.773621	0.966001
0.229296	0.086058
0.624537	0.693333
0.291896	0.824545
0.731618	0.841019
0.994399	0.765119
0.894958	0.891276
0.897999	0.911056
0.896965	0.912422
0.832822	0.921918
0.760881	0.980010
0.802033	0.747806
0.758833	0.587998
0.913066	0.679376
0.178166	0.141716
0.664580	0.719161
0.928481	0.926808
0.881874	0.955938
0.588088	0.434638
0.923743	0.962380
0.131213	0.241329
0.962759	0.977735
0.587498	0.511524
0.720137	0.622148
0.732801	0.608566
0.878893	0.847356
0.959430	0.961011
0.248955	0.687023
0.669053	0.493602
0.212353	0.691943
0.753843	0.694440
0.872053	0.891562
0.862990	0.923973
0.794858	0.828999
0.765291	0.741658
0.183336	0.602851
0.919332	0.796436
0.575914	0.775217
0.740858	0.613670
0.884362	0.753986
0.346272	0.562374
0.758924	0.756777
0.762842	0.814255
0.551916	0.491348
0.711902	0.575376
0.699286	0.576226
0.659123	0.820043
0.552358	0.624898
0.751617	0.871714
0.757068	0.784296
0.718519	0.969969
0.984933	0.975794
0.998691	0.998691
0.995682	0.994583
0.996456	0.989084
0.737059	0.918397
0.708127	0.923111
0.277366	0.663968
0.293110	0.562032
0.505450	0.450960
0.615634	0.382193
0.768338	0.764420
0.870393	0.714993
0.258985	0.451890
0.318618	0.380260
0.207232	0.326067
0.230571	0.289413
0.160694	0.195753
0.243875	0.712644
0.213024	0.700000
0.103990	0.506798
0.090909	0.402588
0.638494	0.818714
0.526923	0.529698
0.982591	0.974494
0.974664	0.993306
0.769198	0.915217
0.811530	0.569291
0.711112	0.845901
0.979312	0.913637
0.193407	0.605727
0.780347	0.811299
0.909601	0.853128
0.922407	0.868427
0.750351	0.932844
0.973361	0.979463
0.819798	0.595179
0.785926	0.778163
0.335060	0.241314
0.860065	0.889862
0.981650	0.977888
0.969910	0.919965
1.000000	0.892734
0.306000	0.484793
0.879724	0.892912
0.738962	0.964465
0.568368	0.492265
0.635901	0.932004
0.905010	0.937399
0.908096	0.958332
0.639506	0.808641
0.676365	0.882115
0.260147	0.621723
0.959003	0.981864
0.542087	0.550105
0.564709	0.610787
0.716257	0.428290
0.840335	0.902648
0.514913	0.588775
0.742602	0.755303
0.572154	0.817730
0.118718	0.474820
0.397108	0.517975
0.401268	0.322695
0.947783	0.937325
0.698152	0.559182
0.884829	0.793129
0.875907	0.928627
0.859603	0.833775
0.936239	0.959681
0.878316	0.901539
0.080472	0.186770
0.784472	0.801012
0.265045	0.449202
0.628321	0.471203
0.650120	0.459497
0.722681	0.714338
0.484065	0.375113
0.537156	0.377406
0.885558	0.932778
0.977935	0.913453
0.935575	0.918563
0.857342	0.909532
0.080479	0.112660
0.062969	0.070146
0.787480	0.802562
0.695636	0.794251
0.454162	0.480620
0.861348	0.922060
0.971561	0.970106
0.515571	0.533575
0.983871	0.432282
0.828142	0.761778
0.675326	0.625491
0.746655	0.741847
0.322515	0.336760
0.746051	0.837200
0.972631	0.860029
0.539362	0.704312
0.909546	0.880806
0.707646	0.651427
0.858966	0.815867
0.972073	0.892897
0.775617	0.808550
0.980666	0.881339
0.885135	0.475018
0.612039	0.574877
0.997866	0.999870
0.793234	0.820905
0.299439	0.497597
0.650775	0.801184
0.157480	0.321990
0.055594	0.077513
0.976167	0.998979
0.596748	0.345214
0.236651	0.202882
0.590857	0.611963
0.533187	0.631458
0.769470	0.462317
0.374819	0.182528
0.021845	0.850575
0.843029	0.926899
0.058622	0.411985
0.041139	0.215867
0.957269	0.967334
0.866712	0.694357
0.167747	0.384170
0.046283	0.166023
0.046007	0.485149
0.021978	0.036600
0.620732	0.790210
0.701869	0.734459
0.843341	0.681769
0.353949	0.234012
0.110248	0.045356
0.801236	0.657796
0.972852	0.793993
0.424466	0.704392
0.937535	0.772026
0.943498	0.950978
0.869144	0.694502
0.562075	0.390938
0.118953	0.291803
0.200474	0.310237
0.570176	0.339114
0.007202	0.200378
0.680292	0.731139
0.447566	0.903822
0.674396	0.411203
0.972128	0.981631
0.938554	0.948966
0.591083	0.651222
0.111111	0.693364
0.717477	0.678926
0.874290	0.661533
0.729761	0.703198
0.081044	0.254125
0.809956	0.817951
0.283164	0.632889
0.446148	0.911382
0.810469	0.758774
0.921457	0.797605
0.803069	0.951587
0.648680	0.613840
0.436937	0.446722
0.483441	0.665429
0.572359	0.405785
0.774421	0.818536
0.848245	0.904046
0.619105	0.690904
0.824096	0.769274
0.887120	0.736374
0.889715	0.975165
0.969729	0.919187
0.994065	0.951483
0.046631	0.070772
0.814130	0.808351
0.469350	0.832953
0.097893	0.496343
0.501127	0.404267
0.861519	0.668543
0.012565	0.016840
0.072868	0.064011
0.704626	0.770627
0.425305	0.424239
0.735021	0.964970
0.929955	0.961324
0.838785	0.714746
0.800069	0.911408
0.756854	0.657877
0.719891	0.858797
0.910529	0.925805
0.825934	0.593285
0.345430	0.775000
0.007948	0.228346
0.662295	0.959481
0.254105	0.742788
0.735795	0.847100
0.324659	0.778626
0.930665	0.719597
0.877597	0.687989
0.635964	0.679974
0.456510	0.390525
0.663183	0.344945
0.828823	0.958716
0.700512	0.892958
0.792381	0.799845
0.719483	0.653559
0.460369	0.516687
0.800260	0.730996
0.917023	0.869364
0.941438	0.941332
0.327247	0.322933
0.104861	0.118748
0.969720	0.994570
0.760749	0.799835
0.827155	0.911024
0.970122	0.996341
0.255301	0.583012
0.425532	0.166155
0.154170	0.955932
0.579639	0.733366
0.541448	0.701514
0.333744	0.418773
0.320988	0.431481
0.186736	0.062249
0.298338	0.222337
0.291812	0.278139
0.033395	0.358891
0.035260	0.048739
0.036863	0.642458
0.014959	0.117517
0.031200	0.055240
0.021690	0.412214
0.035581	0.245455
0.031093	0.582192
0.086828	0.341584
0.079243	0.365285
0.016241	0.120000
0.793177	0.786316
0.831636	0.829791
0.998425	0.902680
0.954622	0.742154
0.611385	0.629449
0.949946	0.913267
0.267401	0.523949
0.921235	0.761563
0.623896	0.529759
0.733200	0.629445
0.428285	0.347141
0.383482	0.704517
0.917617	0.639383
0.702735	0.673762
0.723202	0.683964
0.826896	0.741591
0.853776	0.897060
0.017559	0.070815
0.905624	0.888575
0.042141	0.028607
0.861757	0.794238
0.566906	0.640261
0.652745	0.451867
0.323877	0.386097
0.269210	0.471394
0.517661	0.846279
0.394316	0.222571
0.143829	0.343337
0.074804	0.195500
0.568047	0.380379
0.878415	0.911628
0.846812	0.822381
0.311069	0.447197
0.632470	0.638889
0.852800	0.981629
0.701696	0.921576
0.733394	0.751961
0.050901	0.373874
0.988268	0.997179
0.984185	0.985212
0.965637	0.940193
0.955959	0.989637
1.000000	1.000000
0.002405	0.982143
0.978236	0.977941
0.846629	0.955159
0.186572	0.876340
0.675134	0.508734
0.745309	0.933371
0.586217	0.804960
0.439470	0.564501
0.349673	0.550610
0.812301	0.843528
0.749861	0.488990
0.830181	0.824492
0.039503	0.014018
0.335456	0.980595
0.056533	0.009213
0.125345	0.927015
0.465977	0.411999
0.992030	0.962091
0.716190	0.630558
0.431472	0.758092
0.595641	0.621766
0.776371	0.817894
0.496260	0.558625
0.347311	0.802424
0.156064	0.226235
0.064777	0.195633
0.183450	0.853234
0.025986	0.415929
0.031840	0.717514
0.085728	0.294983
0.295521	0.659117
0.975379	0.975597
0.968474	0.794837
0.764065	0.797274
0.915548	0.963462
0.085628	0.928889
0.070471	0.172764
0.034893	0.215596
0.030165	0.471154
0.980268	0.981779
0.952692	0.859011
0.194342	0.631098
0.014878	0.862745
0.471127	0.478644
0.564506	0.797048
0.388267	0.574265
0.102836	0.672209
0.691412	0.383411
0.632906	0.961010
0.601464	0.678420
0.988083	0.953852
0.924147	0.966660
0.044845	0.263039
0.021933	0.832836
0.020242	0.454252
0.013095	0.293864
0.859370	0.689556
0.814456	0.754601
0.975937	0.992302
0.518974	0.501773
0.809978	0.900817
0.959788	0.985362
0.783032	0.799924
0.907525	0.980973
0.408871	0.268916
0.953018	0.959806
0.237553	0.283171
0.286930	0.268315
0.835031	0.885650
0.486288	0.543841
0.626471	0.588995
0.058342	0.630542
0.214928	0.866209
0.807432	0.811482
0.442717	0.983791
0.600512	0.938570
0.290653	0.779690
0.044107	0.096852
0.214953	0.957672
0.020860	0.103327
0.906116	0.948938
0.482943	0.525707
0.182001	0.277580
0.975860	0.981159
0.981864	0.986606
0.210387	0.382406
0.225244	0.207379
0.835774	0.319659
0.500082	0.591233
0.809921	0.813098
0.584779	0.454974
0.405087	0.724350
0.684004	0.872760
0.804399	0.481329
0.736582	0.785581
0.887476	0.995612
0.042860	0.846512
0.004802	0.012077
0.941629	0.765961
0.750127	0.950298
0.608738	0.788121
0.950896	0.992795
0.852828	0.835279
0.505419	0.438655
0.488372	0.370614
0.872765	0.941459
0.795114	0.977977
0.637873	0.911374
0.592024	0.586441
0.752251	0.732099
0.577199	0.744399
0.970056	0.972304
0.280752	0.621795
0.239835	0.338993
0.623658	0.773676
0.331813	0.320537
0.259566	0.432493
0.091470	0.593535
0.043161	0.601023
0.255572	0.206583
0.041045	0.097959
0.040679	0.113942
0.553553	0.632703
0.775373	0.757234
0.859812	0.839967
0.896371	0.941788
0.926247	0.630597
0.265654	0.676000
0.952389	0.403974
0.951914	0.918575
0.759986	0.980511
0.917023	0.871303
0.981161	0.808775
0.078387	0.170157
0.837968	0.815106
0.721293	0.395567
0.880323	0.889876
0.964534	0.918758
0.724841	0.994819
0.005711	0.020498
0.763580	0.783273
0.056751	0.270303
0.988510	0.927784
0.715492	0.839348
0.644374	0.537978
0.058104	0.206738
0.042539	0.165138
0.090940	0.386154
0.207153	0.159294
0.890877	0.999790
0.759266	0.339807
0.167274	0.062173
0.932797	0.875971
0.963848	0.896597
0.906836	0.466667
0.475887	0.685669
0.865851	0.973946
0.966631	0.936779
0.393008	0.618733
0.817110	0.700031
0.927767	0.925141
0.003688	0.606061
0.538554	0.519787
0.136733	0.207907
0.345804	0.318008
0.817012	0.808977
0.982841	0.816677
0.957622	0.971456
0.391615	0.345418
0.245938	0.575881
0.234780	0.288700
0.463935	0.448661
0.186076	0.205050
0.852139	0.873870
0.910322	0.905096
0.932360	0.959527
0.385501	0.431430
0.949492	0.727898
0.789097	0.570594
0.724413	0.948128
0.993698	0.989119
0.975912	0.701408
0.858319	0.985037
0.363962	0.634161
0.265245	0.206140
0.011443	0.348101
0.989031	0.978135
0.512973	0.354894
0.974312	0.983264
0.597413	0.706573
0.135867	0.226977
0.974893	0.765805
0.692651	0.647900
0.951180	0.575302
0.575829	0.591677
0.506633	0.396442
0.169369	0.548975
0.239163	0.548421
0.295620	0.304099
0.236665	0.348356
0.002389	0.230769
0.035544	0.802721
0.736044	0.682399
0.466322	0.516949
0.302914	0.383431
0.728351	0.500589
0.990045	0.924752
0.962698	0.966151
0.795000	0.795752
0.833763	0.825067
0.996247	0.999029
0.794723	0.963311
0.788786	0.970698
0.939043	0.833986
0.603364	0.321105
0.735755	0.569270
0.894416	0.882695
0.759702	0.765530
0.653852	0.647121
0.028403	0.005387
0.015634	0.054435
0.056571	0.811475
0.511501	0.484011
0.958537	0.921704
0.210736	0.731606
0.888627	0.941318
0.626391	0.612135
0.702274	0.681593
0.912559	0.920259
0.830756	0.731362
0.934172	0.931942
0.481523	0.448114
1.000000	1.000000
0.142314	0.176970
0.681561	0.707412
0.879800	0.723598
0.872578	0.914799
0.588046	0.904927
0.667483	0.833160
0.834477	0.701214
0.276637	0.288738
0.418632	0.379346
0.289514	0.306977
0.583714	0.759297
0.752682	0.489171
0.854613	0.844362
0.469271	0.349688
0.816056	0.779132
0.176301	0.914197
0.030416	0.050098
0.483700	0.475560
0.033313	0.487585
0.539017	0.640173
0.664694	0.518470
0.075464	0.911330
0.904572	0.841172
0.883924	0.942948
0.981548	0.997467
0.257743	0.655632
0.817722	0.882695
1.000000	0.966085
0.998155	0.974170
0.961039	0.926407
0.843137	0.696078
0.001030	0.390244
0.001288	0.265625
0.010134	0.715909
0.197598	0.432248
0.037454	0.083333
0.475103	0.420612
0.631084	0.594715
0.074650	0.485465
0.599345	0.596912
0.183411	0.643279
0.990898	0.995489
0.611465	0.558232
0.797409	0.839843
0.948693	0.910910
0.105935	0.235602
0.020112	0.007576
0.012570	0.005309
0.770214	0.706268
0.087719	0.185781
0.084009	0.292359
0.681694	0.621872
0.603625	0.721411
0.402266	0.453028
0.898438	0.813362
0.566423	0.526836
0.400502	0.425444
0.123085	0.157303
0.299074	0.649123
0.074380	0.470085
0.933942	0.952670
0.627729	0.902324
0.733945	0.739130
0.752294	0.970930
0.730897	0.413333
0.236301	0.092461
0.006994	1.000000
0.625695	0.644438
0.908416	0.906920
0.172696	0.574830
0.849835	0.791022
0.154332	0.446009
0.054103	0.049165
0.009333	0.432836
0.331462	0.405012
0.411025	0.185632
0.928679	0.898912
0.576142	0.419324
0.824847	0.543356
0.481117	0.721768
0.905689	0.952284
0.234837	0.789199
0.631058	0.781520
0.180785	0.942254
0.864715	0.885821
0.975762	0.961215
0.926090	0.928366
0.996796	0.989809
0.988413	0.907085
0.993887	0.956676
0.842814	0.722610
0.605101	0.497906
0.919859	0.825293
0.931880	0.874659
0.862028	0.943409
0.934279	0.919400
1.000000	0.797030
0.611219	0.759188
0.548807	0.478034
0.266433	0.618211
0.228981	0.441425
0.965379	0.968622
0.847280	0.836186
0.779070	0.327381
0.766261	0.908953
0.527202	0.576059
0.489591	0.546108
0.898873	0.909792
0.736513	0.398945
0.932387	0.911541
0.723945	0.721291
0.991379	0.996819
0.997545	0.999780
0.857170	0.759249
0.771012	0.730605
0.630279	0.531579
0.891329	0.676829
0.304565	0.903846
0.960150	0.518463
0.245380	0.194274
0.823581	0.691684
0.600920	0.335632
0.763053	0.614272
0.437978	0.630760
0.737552	0.807646
0.850915	0.818556
0.430298	0.412553
0.769544	0.643172
0.209454	0.539987
0.251904	0.423022
0.203734	0.215097
0.175644	0.410866
0.040068	0.016278
0.285935	0.308892
0.014853	0.062612
0.016762	0.080479
0.018035	0.076029
0.970961	0.809345
0.729236	0.622652
0.871954	0.941966
0.959210	0.907196
0.026135	0.045131
0.225585	0.387900
0.103361	0.043054
0.118727	0.170404
0.015600	0.048077
0.032831	0.086053
0.003967	0.051783
0.121125	0.108791
0.704786	0.694125
0.738110	0.751144
0.913977	0.636331
0.889453	0.917424
0.996911	0.903555


==> data/obj_cands/val2012_cpmc_mcg_scatter_300.txt <==
cpmc	mcg
0.722182	0.809103
0.184515	0.535802
0.257646	0.614637
0.810374	0.755959
0.762798	0.737675
0.486660	0.596867
0.550732	0.398344
0.842748	0.806252
0.766560	0.776791
0.888830	0.892528
0.463766	0.846758
0.636159	0.738551
0.652609	0.435076
0.516686	0.616098
0.945985	0.951017
0.966812	0.981505
0.684698	0.684919
0.866853	0.807570
0.818814	0.510370
0.909815	0.821788
0.929445	0.935300
0.148019	0.152507
0.332515	0.178748
0.793694	0.805719
0.944339	0.918527
0.775283	0.948025
0.945276	0.937996
0.670986	0.737450
0.843836	0.803640
0.049433	0.922693
0.702668	0.750000
0.827668	0.838471
0.373299	0.336853
0.213592	0.290606
0.804200	0.773813
0.048870	0.941964
0.644361	0.486959
0.787834	0.696127
0.377883	0.486424
0.520772	0.657293
0.912893	0.836553
0.817127	0.929109
0.314010	0.235698
0.412487	0.454038
0.304382	0.470027
0.408313	0.380418
0.977261	0.990384
0.712722	0.462252
0.029177	0.323944
0.165981	0.758237
0.373062	0.301738
0.276442	0.235924
0.178155	0.273973
0.059721	0.287571
0.435679	0.369369
0.781439	0.623737
0.758441	0.795911
0.962811	0.967163
0.196569	0.209718
0.641223	0.504526
0.270172	0.634375
0.833151	0.824302
0.585794	0.584920
0.545997	0.473003
0.658652	0.688590
0.774118	0.781997
0.805621	0.765025
0.538170	0.532666
0.600701	0.615271
0.762395	0.799033
0.709962	0.715923
0.688513	0.741167
0.475550	0.489566
0.095477	0.556931
0.840465	0.823560
0.836943	0.952782
0.613934	0.761561
0.157212	0.217778
0.792035	0.740506
0.946571	0.952255
0.864525	0.892092
0.987705	0.862148
0.969047	0.970984
0.973761	0.998394
0.252802	0.426339
0.571811	0.548904
0.278532	0.367398
0.635140	0.630075
0.887732	0.840589
0.823387	0.995960
0.943238	0.943748
0.583277	0.797976
0.541842	0.447472
0.479567	0.304257
0.622491	0.656326
0.785423	0.436107
0.376518	0.196312
0.978103	0.978646
0.678828	0.504348
0.483871	0.498259
0.993445	0.996622
0.835607	0.911665
0.648018	0.652625
0.995267	0.983423
0.165149	0.243210
0.147667	0.369737
0.475662	0.500651
0.507650	0.350139
0.330248	0.301429
0.404547	0.667914
0.455740	0.763551
0.676782	0.729696
0.801193	0.702118
0.758324	0.683307
0.900789	0.904537
0.448849	0.344011
0.828174	0.958773
0.671924	0.768654
0.419526	0.277446
0.764470	0.427203
0.794244	0.664626
0.478375	0.536381
0.769753	0.602738
0.972893	0.965677
0.774288	0.708700
0.598131	0.790898
0.587123	0.911163
0.128074	0.289801
0.798367	0.870849
0.760258	0.846217
0.909961	0.906382
0.601304	0.547045
0.989209	0.972100
0.624326	0.584968
0.787749	0.792679
0.809294	0.871953
0.566053	0.885727
0.884883	0.781923
0.976955	0.987828
0.714707	0.952169
0.488553	0.495442
0.227191	0.654545
0.694841	0.516266
0.829529	0.770861
0.434760	0.419961
0.361170	0.694158
0.579387	0.777356
0.442033	0.417127
0.378187	0.441655
0.373918	0.340095
0.692958	0.509563
0.959839	0.906627
0.821565	0.803901
0.920677	0.744941
0.867929	0.690830
0.740420	0.523250
0.988000	0.755231
0.726702	0.511909
0.736441	0.759001
0.515901	0.725511
0.978676	0.930139
0.879265	0.710056
0.598464	0.703387
0.539077	0.934995
0.243426	0.325581
0.235674	0.523063
0.096638	0.407713
0.662602	0.895307
0.835687	0.805435
0.789559	0.864012
0.557415	0.720671
0.317373	0.766968
0.571639	0.897869
0.583216	0.938785
0.690778	0.778302
0.017466	1.000000
0.292683	0.415225
0.267327	0.236324
0.308068	0.956204
0.220297	0.186957
0.038961	0.109053
0.249035	0.963235
0.063260	0.461538
0.169444	0.381356
0.115702	0.272981
0.004194	0.066890
0.238739	0.240566
0.432432	0.302128
0.225664	0.261905
0.043427	0.145455
0.966552	0.840660
0.979346	0.890983
0.934478	0.629630
0.486910	0.733625
0.274484	0.059322
0.993809	0.948514
0.046751	0.164062
0.651959	0.779682
0.371134	0.585325
0.646901	0.662828
0.780763	0.672444
0.513342	0.721728
0.848882	0.885774
0.832276	0.724299
0.989185	0.971140
0.397181	0.413494
0.499823	0.600704
0.690265	0.724950
0.850019	0.870458
0.315104	0.987212
0.600873	0.892768
0.815111	0.986578
0.680816	0.860933
0.846871	0.724686
0.882994	0.801368
0.984626	0.977631
0.714045	0.354607
0.701812	0.726711
0.861435	0.803616
0.081648	0.081823
0.282075	0.231343
0.497558	0.439933
0.615736	0.605148
0.970503	0.924697
0.807325	0.694398
0.880768	0.770652
0.774866	0.513776
0.708890	0.907170
0.442783	0.361147
0.215367	0.198256
0.131382	0.466981
0.555531	0.520331
0.442483	0.856899
0.467341	0.700885
0.943205	0.791398
0.990232	0.991362
0.967159	0.914614
0.483370	0.610403
0.509046	0.820383
0.774483	0.532522
0.749410	0.895320
0.976812	0.980081
0.766382	0.611892
0.677319	0.663921
0.948891	0.975320
0.761157	0.629602
0.696806	0.703631
0.872278	0.833765
0.706063	0.866184
0.837916	0.827667
0.732994	0.745913
0.732029	0.857970
0.994806	0.998585
0.725149	0.779561
0.579890	0.825635
0.932642	0.971486
0.616265	0.808968
0.768541	0.857610
0.684734	0.835096
0.605076	0.796064
0.943023	0.798535
0.503018	0.527697
0.956650	0.936866
0.963778	0.953107
0.993631	0.975155
0.332046	0.230769
0.364421	0.958848
0.969112	0.932271
0.976855	0.981417
0.953668	0.870104
0.922162	0.912123
0.675213	0.618332
0.593985	0.606481
0.987820	0.977743
0.952111	0.930572
0.948192	0.990295
0.732570	0.953277
0.794871	0.970148
0.977304	0.967716
0.436554	0.402611
0.907656	0.461108
0.665499	0.563862
0.933952	0.932963
0.449718	0.906475
0.616469	0.592608
0.315333	0.573055
0.253103	0.906769
0.168354	0.361345
0.766768	0.890045
0.778854	0.965323
0.699679	0.844347
0.964907	0.981453
0.706558	0.554286
0.670510	0.807715
0.938128	0.954639
0.388684	0.454899
0.675847	0.724815
0.257959	0.218569
0.844663	0.835565
0.599167	0.753270
0.811473	0.726440
0.222611	0.701559
0.922417	0.637220
0.870816	0.820534
0.913594	0.921324
0.958962	0.505358
0.914253	0.842700
0.944864	0.870918
0.983191	0.970915
0.773715	0.831221
0.744112	0.719212
0.894336	0.849003
0.962097	0.952851
0.905635	0.924032
0.353141	0.348439
0.602299	0.839756
0.863589	0.656867
0.924407	0.957359
0.671558	0.388216
0.704739	0.861904
0.874526	0.953163
0.728084	0.770167
0.909006	0.931803
0.424185	0.709756
0.431698	0.867454
0.787119	0.887813
0.241230	0.539725
0.465909	0.621872
0.085774	0.737197
0.042388	0.220920
0.110102	0.313472
0.985913	0.947146
0.921384	0.544232
0.935479	0.618052
0.074280	0.821021
0.687822	0.705335
0.926194	0.517172
0.253811	0.551358
0.256426	0.396116
0.865580	0.783921
0.864095	0.763002
0.853598	0.677193
0.544000	0.580782
0.813301	0.798059
0.056863	0.786624
0.029859	0.374046
0.019308	0.572581
0.277023	0.254765
0.560255	0.429941
0.814349	0.891278
0.695166	0.468776
0.823905	0.866359
0.177239	0.723643
0.170707	0.906047
0.756454	0.750000
0.051839	0.110193
0.035714	0.105118
0.089514	0.138545
0.340426	0.513784
0.303371	0.272727
0.302247	0.271717
0.961002	0.962375
0.777206	0.843141
0.827639	0.711038
0.965779	0.945524
0.888665	0.852071
0.978496	0.988694
0.819349	0.743528
0.253301	0.615479
0.486914	0.608070
0.954996	0.680342
0.853684	0.812507
0.944363	0.903193
0.911336	0.672018
0.555052	0.826051
0.680516	0.653008
0.736856	0.646270
0.983474	0.965506
0.840856	0.869918
0.722876	0.631824
0.680871	0.797726
0.705630	0.741159
0.351302	0.613595
0.958626	0.972563
0.846629	0.809125
0.879542	0.894290
0.919169	0.995713
0.107775	0.574751
0.116243	0.544688
0.969562	0.881888
0.896617	0.952686
0.714265	0.725227
0.617349	0.664145
0.159163	0.314570
0.147736	0.535955
0.247038	0.176999
0.819487	0.752405
0.989302	0.995560
0.651368	0.815368
0.414816	0.325833
0.214406	0.299305
0.604446	0.635602
0.670665	0.581772
0.752508	0.538304
0.134235	0.569525
0.585565	0.587642
0.252813	0.264175
0.445070	0.590653
0.345385	0.291370
0.295924	0.548795
0.489568	0.503963
0.994448	0.883198
0.677612	0.692737
0.834307	0.869142
0.854636	0.781238
0.903506	0.850310
0.682471	0.690013
0.569625	0.535095
0.885029	0.851272
0.982839	0.983359
0.879959	0.917599
0.883991	0.665576
0.853603	0.844709
0.696688	0.690868
0.451844	0.501560
0.263436	0.313953
0.778598	0.887204
0.845240	0.895776
0.121487	0.305249
0.036682	0.613559
0.195633	0.311401
0.083375	0.681305
0.223805	0.260338
0.384577	0.416736
0.227273	0.239080
0.537677	0.529673
0.501355	0.515662
0.463315	0.626641
0.592824	0.749963
0.919384	0.957253
0.641973	0.958901
0.930511	0.978487
0.845191	0.918542
0.522952	0.446477
0.572697	0.523689
0.843007	0.899395
0.964419	0.948682
0.896663	0.817452
0.126024	0.864905
0.577378	0.611396
0.263579	0.199954
0.176285	0.105462
0.114614	0.381410
0.088991	0.174739
0.274778	0.690088
0.145345	0.468860
0.014412	0.012536
0.317383	0.369231
0.101190	0.359223
0.457850	0.450997
0.672210	0.643801
0.959252	0.961194
0.978265	0.960959
0.863713	0.898092
0.878024	0.919345
0.667441	0.791058
0.720470	0.710212
0.437467	0.749655
0.518827	0.573441
0.938776	0.761775
0.769575	0.810049
0.401375	0.676801
0.881149	0.729670
0.164029	0.284036
0.297735	0.552671
0.547440	0.495747
0.737565	0.551405
0.286281	0.684068
0.216053	0.951652
0.158663	0.636364
0.182293	0.315663
0.232575	0.882410
0.514583	0.779151
0.948999	0.930445
0.371051	0.563895
0.817217	0.925802
0.083609	0.950495
0.849630	0.837254
0.458722	0.467438
0.313699	0.187103
0.495102	0.605324
0.546145	0.565948
0.843920	0.825200
0.884640	0.705704
0.716497	0.817751
0.954195	0.463345
0.265857	0.310434
0.431541	0.467677
0.774759	0.872817
0.898252	0.866222
0.917054	0.872524
0.501294	0.772926
0.040933	0.831579
0.013848	0.005256
0.830019	0.821727
0.956148	0.920744
0.645065	0.578019
0.598559	0.631967
0.693252	0.616858
0.161392	0.350109
0.335106	0.589691
0.241453	0.594828
0.440994	0.643952
0.923759	0.945554
0.090358	0.774011
0.123766	0.921466
0.088828	0.105049
0.432715	0.890547
0.468085	0.643836
0.053138	0.445498
0.097257	0.614973
0.049085	0.342541
0.057420	0.546154
0.067474	0.337209
0.220755	0.513514
0.081112	0.450704
0.130268	0.113402
0.106010	0.320000
0.859490	0.912880
0.602494	0.547568
0.358049	0.747183
0.605258	0.522451
0.156463	0.441892
0.046906	0.588015
0.018074	0.304000
0.683220	0.588390
0.528257	0.547175
0.874498	0.868360
0.833217	0.829344
0.951624	0.719852
0.949585	0.909693
0.842638	0.889739
0.699812	0.603125
0.925496	0.731430
0.755245	0.779000
0.815900	0.687388
0.934389	0.819570
0.275064	0.502653
0.121517	0.527086
0.105691	0.335404
0.362025	0.284222
0.290942	0.433915
0.294522	0.610005
0.283052	0.763591
0.787554	0.615466
0.453299	0.574317
0.546746	0.451188
0.325891	0.294019
0.510693	0.499915
0.565624	0.658144
0.833129	0.687358
0.819180	0.710891
0.674906	0.672654
0.581548	0.514608
0.920394	0.930089
0.837749	0.977117
0.927653	0.973571
0.779625	0.697584
0.095682	0.073929
0.704678	0.625991
0.288681	0.690534
0.240319	0.307436
0.091875	0.236473
0.246009	0.153871
0.426222	0.291069
0.032771	0.324138
0.035382	0.113000
0.923940	0.942955
0.927511	0.951890
0.081576	0.660633
0.199596	0.264832
0.841265	0.701215
0.555686	0.543788
0.384719	0.507224
0.885632	0.815121
0.822724	0.878401
0.866767	0.776726
0.503912	0.413748
0.814532	0.841371
0.884625	0.964560
0.428876	0.642482
0.578632	0.320374
0.089466	0.338872
0.929571	0.963480
0.968750	0.940336
0.824087	0.767606
0.493156	0.878340
0.860297	0.896174
0.905581	0.961181
0.684002	0.729880
0.911438	0.885852
0.648745	0.579414
0.802103	0.911855
0.906870	0.499218
0.932637	0.920513
0.825940	0.846464
0.988968	0.874862
0.731447	0.706438
0.322592	0.367708
0.854023	0.752894
0.856368	0.911735
0.841769	0.820980
0.874709	0.909214
0.527792	0.498567
0.551930	0.686231
0.835338	0.706686
0.709502	0.566215
0.946962	0.922126
0.925271	0.859501
0.699710	0.909445
0.792425	0.909515
0.861766	0.847304
0.786854	0.845236
0.049213	0.628458
0.375409	0.543404
0.832857	0.882184
0.022375	0.751111
0.731004	0.823581
0.878275	0.873134
0.282128	0.338485
0.785091	0.780722
0.847491	0.942099
0.486587	0.622654
0.664770	0.816113
0.183774	0.512868
0.837044	0.871553
0.724861	0.863850
0.882406	0.844089
0.724431	0.800431
0.658660	0.413130
0.708683	0.665378
0.765432	0.967593
0.995892	0.966482
0.892796	0.845202
0.717405	0.711641
0.901008	0.886652
0.850651	0.845019
0.174960	0.556797
0.961939	0.962485
0.826613	0.829582
0.937554	0.870196
0.918195	0.794974
0.914804	0.688198
0.359980	0.324771
0.539543	0.673277
0.392117	0.402743
0.926084	0.707783
0.853381	0.944041
0.945136	0.911356
0.779163	0.650472
0.659669	0.801192
0.807271	0.796940
0.902947	0.902903
0.894911	0.895137
0.839905	0.841724
0.398414	0.278566
0.932407	0.824729
0.743151	0.724442
0.686681	0.607421
0.606609	0.981371
0.845685	0.796625
0.832137	0.767845
0.655673	0.528458
0.769213	0.812437
0.861608	0.975802
0.934305	0.987279
0.703823	0.629573
0.980527	0.964224
0.661387	0.512590
0.718612	0.743486
0.678065	0.833115
0.983193	0.990127
0.210081	0.787001
0.809832	0.846991
0.924473	0.972929
0.827560	0.845140
0.985329	0.962902
0.980220	0.947295
0.858650	0.864567
0.559853	0.465915
0.278705	0.518147
0.873574	0.886320
0.715189	0.762189
0.591151	0.752358
0.540991	0.386576
0.434272	0.523113
0.467761	0.485100
0.895055	0.903468
0.993222	0.983746
0.840434	0.692911
0.767345	0.801050
0.846622	0.725044
0.783500	0.645399
0.376751	0.693864
0.270131	0.212938
0.425827	0.567521
0.596646	0.656134
0.818077	0.616595
0.641907	0.651885
0.207460	0.262093
0.632042	0.129298
0.073097	0.253023
0.956222	0.959868
0.734467	0.893709
0.715283	0.786253
0.464216	0.204981
0.676895	0.283806
0.482796	0.565182
0.230058	0.761978
0.324257	0.418797
0.478463	0.608092
0.229190	0.544503
0.169737	0.237270
0.042981	0.274336
0.025959	0.210046
0.021445	0.137168
0.344031	0.363286
0.642214	0.729955
0.356221	0.420335
0.733383	0.748926
0.767602	0.748833
0.400000	0.232462
0.132254	0.325815
0.201937	0.641667
0.141304	0.790323
0.092033	0.128163
0.069958	0.799270
0.841626	0.636594
0.669045	0.703303
0.329982	0.510571
0.458735	0.528238
0.945197	0.857297
0.802691	0.490167
0.599330	0.583217
0.833627	0.808221
0.765801	0.510866
0.823989	0.759925
0.951472	0.715068
0.051681	0.365508
0.786181	0.802948
0.520247	0.626392
0.237605	0.751825
0.914659	0.940366
0.542935	0.407455
0.948504	0.953218
0.927374	0.908518
0.202847	0.206700
0.800031	0.853168
0.804654	0.858845
0.532806	0.573520
0.737669	0.531776
0.704894	0.714984
0.679697	0.714207
0.760080	0.703291
0.817719	0.810321
0.625963	0.724451
0.915528	0.949548
0.531555	0.683769
0.871593	0.885326
0.964705	0.953888
0.828834	0.791004
0.752412	0.646244
0.754011	0.885871
0.926834	0.926738
0.367077	0.561155
0.527342	0.590894
0.984439	0.987373
0.877847	0.786854
0.997956	0.997115
0.750377	0.641624
0.696456	0.547014
0.479450	0.388337
0.663968	0.769754
0.864287	0.835751
0.840068	0.701266
0.706629	0.842088
0.906850	0.832631
0.586694	0.381845
0.760533	0.756684
0.880763	0.752457
0.589685	0.599240
0.117563	0.107317
0.876384	0.918031
0.911432	0.950890
0.990113	0.981356
0.905928	0.703085
0.456989	0.949752
0.849725	0.855003
0.780379	0.712299
0.836830	0.931009
0.934960	0.970752
0.637419	0.572401
0.549497	0.671148
0.923899	0.691088
0.869631	0.905561
0.838820	0.888706
0.928169	0.945526
0.976036	0.952972
0.880314	0.818299
0.673986	0.685444
0.614838	0.943237
0.200129	0.987076
0.086542	0.440199
0.203039	0.751506
0.032165	0.529412
0.904819	0.803571
0.855779	0.500036
0.884257	0.783128
0.852504	0.879521
0.408230	0.426239
0.329668	0.864731
0.850697	0.603559
0.933646	0.952261
0.507137	0.428002
0.633636	0.753529
0.168199	0.440945
0.447930	0.135024
0.396053	0.350610
0.861757	0.869240
0.887161	0.845908
0.650728	0.645874
0.922629	0.907298
0.937313	0.769306
0.986058	0.986570
0.802464	0.693667
0.927423	0.919184
0.911343	0.770168
0.679411	0.590923
0.812031	0.966290
0.395323	0.516165
0.361111	0.550000
0.158716	0.715356
0.494218	0.418891
0.630035	0.480744
0.559042	0.541557
0.980645	0.714244
0.310790	0.369184
0.586608	0.292797
0.118778	0.791100
0.729495	0.732475
0.993234	0.936054
0.970959	0.916667
0.916947	0.825758
0.343999	0.627974
0.767254	0.827786
0.539874	0.761620
0.603442	0.650635
0.755579	0.448083
0.982167	0.978570
0.979416	0.986050
0.904104	0.881391
0.102046	0.677193
0.023238	0.150820
0.032837	0.195477
0.021470	0.027832
0.027008	0.112266
0.342165	0.246027
0.749066	0.750980
0.704627	0.492662
0.629284	0.761873
0.825114	0.826520
0.849335	0.843002
0.763594	0.692244
0.824682	0.893062
0.569094	0.322581
0.985590	0.984405
0.601060	0.327735
0.635426	0.562719
0.855424	0.738286
0.360140	0.391861
0.330699	0.260511
0.389329	0.419973
0.408235	0.276934
0.982889	0.883299
0.994307	0.997154
0.535058	0.212963
0.701253	0.358451
0.794340	0.657867
0.984219	0.961155
0.974830	0.935305
0.475649	0.402526
0.792178	0.921707
0.860123	0.951044
0.881894	0.878497
0.858923	0.705804
0.667642	0.669517
0.898611	0.928865
0.713138	0.740112
0.874216	0.716683
0.731373	0.714592
0.543862	0.546664
0.595360	0.608774
0.782796	0.875813
0.867733	0.923398
0.763036	0.918677
0.656388	0.138625
0.968459	0.939405
0.979950	0.997169
0.494142	0.426385
0.619603	0.618319
0.684205	0.569673
0.831671	0.840208
0.858370	0.831704
0.970692	0.978087
0.908280	0.778963
0.828157	0.812799
0.730755	0.880580
0.893152	0.919591
0.851472	0.833173
0.964709	0.950143
0.856845	0.934070
0.642562	0.725498
0.795480	0.811353
0.716142	0.596600
0.124107	0.654369
0.916050	0.956171
0.954832	0.891757
0.878379	0.894597
0.902089	0.831963
0.953473	0.888705
0.778906	0.747698
0.974418	0.921209
0.867297	0.919489
0.879264	0.828703
0.685551	0.722938
0.882453	0.943348
0.954212	0.953027
0.994305	0.993056
0.992286	0.768250
0.890738	0.813625
0.946771	0.673007
0.856235	0.967677
0.965040	0.913743
0.611136	0.875956
0.984155	0.990475
0.087126	0.811856
0.307947	0.482906
0.326446	0.479699
0.160732	0.149296
0.170696	0.965812
0.127349	0.123295
0.051189	0.079260
0.887241	0.676708
0.906958	0.910256
0.791965	0.762109
0.665614	0.705020
0.938937	0.730597
0.932201	0.929126
0.879731	0.828443
0.748895	0.908202
0.802509	0.738888
0.481636	0.658059
0.572454	0.861750
0.782823	0.758694
0.469309	0.543223
0.768607	0.799888
0.912802	0.848427
0.901316	0.840260
0.297240	0.849811
0.085161	0.221106
0.809309	0.800338
0.912438	0.899777
0.944175	0.789406
0.979110	0.898121
0.822055	0.638754
0.845307	0.911635
0.861296	0.659502
0.831394	0.740801
0.953842	0.996019
0.962817	0.746534
0.791309	0.649942
0.890728	0.997633
0.933508	0.981410
0.667204	0.732657
0.943318	0.966534
0.912943	0.865239
0.802772	0.912133
0.876469	0.940158
0.586159	0.554402
0.971452	0.937715
0.700500	0.683783
0.721283	0.717153
0.767800	0.542535
0.910308	0.920819
0.755771	0.596751
0.761764	0.727624
0.455967	0.506769
0.746838	0.828696
0.542181	0.599589
0.482378	0.631862
0.800394	0.586347
0.827694	0.774491
0.697229	0.868100
0.973212	0.965689
0.333333	0.958412
0.693702	0.766527
0.665454	0.367436
0.820979	0.763891
0.890152	0.798873
0.562269	0.775490
0.718281	0.785964
0.949866	0.979812
0.469322	0.201367
0.973211	0.971321
0.987466	0.744181
0.967049	0.960125
0.826532	0.629900
0.130362	0.663701
0.757163	0.840850
0.733083	0.848987
0.656091	0.868434
0.984292	0.972543
0.932625	0.970027
0.713258	0.671769
0.663498	0.700385
0.916934	0.955220
0.464857	0.426842
0.908983	0.750811
0.758431	0.533709
0.897034	0.967282
0.685210	0.841821
0.486202	0.507937
0.913595	0.918389
0.865957	0.867799
0.865821	0.812985
0.058752	0.108561
0.046373	0.813433
0.784358	0.937877
0.969992	0.676316
0.970572	0.943812
0.874704	0.751904
0.864454	0.830408
0.926012	0.769114
0.669081	0.595050
0.732413	0.836675
0.725555	0.592178
0.440421	0.693105
0.463811	0.484306
0.573510	0.458936
0.978593	0.964063
0.683471	0.665615
0.986483	0.875594
0.890674	0.967577
0.943432	0.868974
0.539759	0.517275
0.822439	0.718501
0.987506	0.974022
0.965056	0.864968
0.674759	0.533819
0.984919	0.985793
0.578496	0.578568
0.351544	0.483444
0.929536	0.718222
0.977129	0.938990
0.899335	0.997924
0.130637	0.258748
0.339344	0.126869
0.359073	0.817664
0.716813	0.677863
0.890823	0.963127
0.832371	0.800724
0.988201	0.924301
0.971123	0.958776
0.996535	0.942445
0.795029	0.860122
0.918897	0.810329
0.854752	0.678170
0.896121	0.611962
0.882184	0.892011
0.812974	0.919375
0.946570	0.941011
0.975679	0.972431
0.974939	0.960154
0.704525	0.759477
0.605938	0.403273
0.865191	0.864243
0.867836	0.865219
0.827691	0.797214
0.952727	0.904887
0.337255	0.342989
0.947351	0.811636
0.526419	0.448494
0.485698	0.446760
0.504861	0.440813
0.478384	0.557060
0.517022	0.617617
0.800642	0.804259
0.523103	0.962329
0.701582	0.930764
0.023456	0.052581
0.146949	0.094291
0.296081	0.197483
0.653846	0.994152
0.169075	0.116167
0.465871	0.386485
0.443287	0.438057
0.854070	0.956587
0.833077	0.836708
0.838054	0.800747
0.696817	0.692081
0.749821	0.688227
0.862088	0.872891
0.920646	0.914825
0.920441	0.959290
0.976144	0.987931
0.879210	0.755540
0.952343	0.959677
0.521898	0.400913
0.729277	0.698351
0.369992	0.546767
0.087091	0.843596
0.055905	0.864494
0.937384	0.918971
0.383067	0.731207
0.979890	0.962783
0.987880	0.996131
0.990861	0.983069
0.996695	0.965802
0.833175	0.870375
0.895090	0.983563
0.998000	0.989248
0.847001	0.737858
0.858307	0.997821
0.631895	0.656328
0.853070	0.885645
0.706109	0.679544
0.707260	0.764429
0.896944	0.925821
0.322771	0.253086
0.084862	0.608563
0.386868	0.932945
0.906984	0.834637
0.902616	0.994730
0.775545	0.707217
0.811869	0.897011
0.968832	0.964754
0.320815	0.348190
0.508521	0.569371
0.372558	0.432618
0.934247	0.910124
0.821630	0.828915
0.569215	0.954657
0.098396	0.808670
0.722968	0.857009
0.999903	0.821451
0.423823	0.735675
0.991932	0.947316
0.979188	0.694553
0.807291	0.723351
0.722693	0.732359
0.877390	0.818125
0.838862	0.898277
0.194765	0.549287
0.328348	0.822938
0.262931	0.424971
0.290300	0.546929
0.916531	0.787717
0.978741	0.899471
0.545683	0.811877
0.192596	0.459298
0.087899	0.534173
0.471423	0.533831
0.932409	0.920056
0.873277	0.952222
0.724426	0.816029
0.860552	0.819826
0.753883	0.868337
0.863771	0.932840
0.955387	0.859521
0.169516	0.713203
0.361679	0.419001
0.371367	0.494444
0.779665	0.759867
0.878302	0.836155
0.579981	0.348154
0.882477	0.954125
0.648393	0.940586
0.271149	0.296802
0.948766	0.817449
0.583038	0.875467
0.684093	0.489440
0.521198	0.685396
0.996185	0.985193
0.926593	0.920228
0.826220	0.789734
0.652947	0.657821
0.804205	0.895690
0.699903	0.599440
0.454990	0.561400
0.805646	0.837092
0.822894	0.780234
0.692399	0.999581
0.959495	1.000000
0.264295	1.000000
0.874670	0.880710
0.799457	0.656344
0.972438	0.977964
0.673918	0.619509
0.107819	0.343450
0.921674	0.921301
0.784454	0.648127
0.808066	0.908536
0.900632	0.910294
0.914035	0.736512
0.880951	0.774156
0.924749	0.814508
0.343473	0.387574
0.985866	0.943377
0.940877	0.973681
0.130244	0.627579
0.427337	0.079323
0.996341	0.948976
0.999374	0.990920
0.573885	0.753100
0.727770	0.698496
0.592223	0.822506
0.933536	0.891879
0.614123	0.627615
0.171479	0.552326
0.027102	0.440329
0.007345	0.096774
0.844266	0.842769
0.566650	0.562234
0.883492	0.881348
0.999339	0.999793
0.004836	0.002495
0.971768	0.957790
0.828623	0.696826
0.781188	0.894871
0.962744	0.980335
0.761840	0.602873
0.872791	0.767234
0.946192	0.835013
0.937224	0.842010
0.937666	0.915848
0.580873	0.716951
0.753473	0.812308
0.802996	0.732372
0.728801	0.787905
0.611807	0.843786
0.943213	0.990375
0.662703	0.880173
0.998340	0.999275
0.990667	0.978437
0.882516	0.808918
0.968978	0.962267
0.225436	0.282339
0.932558	0.651086
0.912303	0.908064
0.570421	0.593103
0.947629	0.712913
0.924746	0.783449
0.703438	0.638926
0.439279	0.470009
0.947820	0.994139
0.960766	0.849708
0.841724	0.984175
0.790130	0.990094
0.642213	0.489421
0.648095	0.600953
0.871645	0.902549
0.543342	0.521848
0.710198	0.701399
0.480409	0.544343
0.914993	0.777778
0.992266	0.988758
0.983211	0.976400
0.879820	0.872274
0.737200	0.744070
0.929737	0.872960
0.942629	0.591282
0.825105	0.825026
0.369975	0.307769
0.927102	0.916981
0.750629	0.730249
0.690110	0.927474
0.786844	0.886402
0.309149	0.315152
0.983895	0.697927
0.978380	0.977492
0.891396	0.984147
0.560901	0.524466
0.708247	0.606274
0.932924	0.896975
0.461066	0.865115
0.515380	0.444248
0.326976	0.737182
0.381416	0.142759
0.623643	0.434713
0.120702	0.285279
0.213456	0.262648
0.177331	0.098515
0.929257	0.940031
0.661507	0.757915
0.905402	0.788423
0.980675	0.997089
0.963447	0.908679
0.927312	0.983210
0.693738	0.768570
0.863556	0.729219
0.753511	0.613947
0.638231	0.674074
0.929288	0.924011
0.137794	0.367159
0.808239	0.803698
0.065298	0.483461
0.075152	0.647230
0.040609	0.352770
0.751328	0.725044
0.292194	0.227912
0.976761	0.987747
0.961712	0.930756
0.749724	0.734700
0.259512	0.325444
0.274385	0.803262
0.261439	0.525948
0.520610	0.520665
0.535613	0.600580
0.145627	0.192515
0.318043	0.420996
0.993615	0.999281
0.948291	0.967932
0.839565	0.729985
0.592947	0.602879
0.848651	0.951692
0.848598	0.862360
0.397676	0.722054
0.291802	0.652932
0.290909	0.492419
0.441369	0.548847
0.225146	0.508439
0.706386	0.990955
0.833118	0.832153
0.824147	0.689650
0.962630	0.943583
0.949923	0.783939
0.617040	0.947774
0.595867	0.685968
0.536572	0.620700
0.547207	0.365438
0.743734	0.881103
0.920830	0.914430
0.739130	0.750228
0.956795	0.970082
0.966069	0.974181
0.960333	0.978768
0.831317	0.890201
0.325895	0.909636
0.504825	0.499058
0.598314	0.798253
0.796075	0.553791
0.785208	0.709553
0.418145	0.363206
0.085106	0.146487
0.718154	0.768707
0.887118	0.989405
0.918986	0.892199
0.989094	0.997093
0.934703	0.876117
0.980950	0.653639
0.465524	0.511136
0.760138	0.507225
0.278363	0.784271
0.717570	0.808867
0.101403	0.494211
0.916781	0.922344
0.888897	0.682176
0.945307	0.886742
0.900632	0.901459
0.538991	0.771771
0.790944	0.764942
0.884287	0.754119
0.746937	0.771843
0.796931	0.585001
0.580029	0.687534
0.577501	0.347320
0.075472	0.956790
0.013964	0.143750
0.016169	0.443609
0.004410	0.041763
0.846819	0.618985
0.992211	0.988690
0.852444	0.824406
0.658511	0.646996
0.711031	0.904035
0.533677	0.575368
0.853261	0.436455
0.672375	0.573203
0.601915	0.707339
0.581852	0.457329
0.808368	0.888674
0.884798	0.945153
0.853595	0.891563
0.457860	0.850702
0.737796	0.570082
0.977145	0.980038
0.970014	0.932038
0.672693	0.682183
0.899211	0.885227
0.629507	0.879945
0.996499	0.950416
0.771191	0.845517
0.785702	0.745132
0.852188	0.733109
0.974295	0.975757
0.953658	0.955282
0.899811	0.990633
0.585523	0.647325
0.385808	0.685897
0.796476	0.983624
0.149973	0.415861
0.954427	0.852263
0.847976	0.788885
0.912658	0.763285
0.502243	0.621789
0.572326	0.507637
0.931760	0.367195
0.495788	0.535502
0.603792	0.744543
0.950174	0.915285
0.943958	0.851845
0.936694	0.834002
0.928996	0.923014
0.470771	0.630749
0.465510	0.428227
0.564190	0.888642
1.000000	1.000000
0.940307	0.634100
0.940870	0.935205
0.875125	0.850616
0.994713	0.988581
0.426397	0.330765
0.218795	0.341584
0.109655	0.134180
0.400600	0.326537
0.559808	0.599197
0.969496	0.959503
0.902816	0.774351
0.850066	0.866162
0.623028	0.471572
0.778388	0.764994
0.767979	0.764314
0.707287	0.709026
0.427719	0.849007
0.872068	0.925852
0.906919	0.872264
0.972273	0.969376
0.986577	0.978523
0.940137	0.992366
0.828973	0.593670
0.559099	0.356046
0.325230	0.237143
0.462366	0.430055
0.834789	0.766307
0.687763	0.697709
0.760732	0.541128
0.981418	0.881702
0.581013	0.491968
0.602244	0.714437
0.575495	0.591433
0.230620	0.257507
0.921989	0.934282
0.880218	0.886780
0.956153	0.732673
0.605970	0.767815
0.973122	0.981573
0.890070	0.935073
0.850441	0.576435
0.992006	0.874013
0.625506	0.657182
0.991176	0.905218
0.652801	0.744036
0.988021	0.953593
0.908834	0.783507
0.964534	0.964930
0.976392	0.848559
0.950900	0.999053
0.797607	0.507549
0.073516	0.515936
0.205475	0.358480
0.034054	0.299465
0.033798	0.282051
0.041940	0.273504
0.009488	0.037060
0.033598	0.772321
0.355890	0.360676
0.919773	0.934549
0.997621	0.996211
0.722317	0.967018
0.468294	0.912616
0.443673	0.815873
0.791390	0.336645
0.943123	0.902792
0.794688	0.851626
0.693664	0.805869
0.920019	0.591398
0.970219	0.970357
0.782153	0.805998
0.715427	0.630255
0.918237	0.938106
0.728202	0.736416
0.528267	0.917058
0.662455	0.531445
0.626063	0.835814
0.737682	0.685648
0.956724	0.531221
0.956792	0.886122
0.742756	0.717760
0.900197	0.851677
0.422209	0.554541
0.883377	0.904084
0.824933	0.822508
0.879216	0.879748
0.778936	0.789158
0.799113	0.354907
0.627706	0.548064
0.960310	0.877863
0.268981	0.427125
0.845387	0.370223
0.766553	0.810627
0.940232	0.932548
0.092443	0.203216
0.025699	0.354286
0.869586	0.900478
0.142781	0.207729
0.349766	0.446861
0.271710	0.556531
0.191893	0.687465
0.580116	0.319792
0.055452	0.328798
0.973053	0.950546
0.874711	0.958033
0.803943	0.572350
0.976784	0.915944
0.764993	0.774959
0.909734	0.865897
0.478080	0.298163
0.434484	0.433944
0.609030	0.495813
0.908294	0.657876
0.889547	0.784563
0.504660	0.500000
0.557451	0.375627
0.390621	0.379683
0.244620	0.282078
0.989509	0.971168
0.979688	0.963754
0.909186	0.906981
0.965209	0.968901
0.544978	0.653922
0.610034	0.610758
0.855728	0.844354
0.984298	0.975228
0.785964	0.807564
0.806694	0.555346
0.713684	0.767263
0.852517	0.943925
0.924519	0.937110
0.796057	0.908480
0.084197	0.192755
0.867664	0.737144
0.922237	0.713176
0.634773	0.986588
0.723688	0.794396
0.927714	0.729182
0.894822	0.926069
0.565874	0.708209
0.343096	0.307004
0.791367	0.788249
0.872047	0.949284
0.526116	0.560984
0.655169	0.850425
0.877033	0.992323
0.468045	0.507366
0.998580	0.956755
0.654957	0.671881
0.563417	0.564658
0.464833	0.475611
0.997317	0.999448
0.947548	0.978038
0.948560	0.555523
0.942232	0.670322
0.907489	0.919830
0.808392	0.876531
0.350470	0.406609
0.595589	0.734921
0.834385	0.767958
0.934065	0.932010
0.352635	0.481775
0.769393	0.951396
0.765997	0.880684
0.624546	0.681900
0.534075	0.537323
0.796915	0.943572
0.998301	0.997596
0.830033	0.964937
0.802076	0.677810
0.998998	0.991984
0.817170	0.878400
0.995660	0.993163
0.957586	0.798413
0.541891	0.594249
0.920532	0.668106
0.961755	0.944422
0.986372	0.982598
0.910330	0.902125
0.904731	0.935291
0.029497	0.035544
0.262806	0.361826
0.579760	0.513234
0.404915	0.373984
0.653326	0.760257
0.482205	0.316713
0.986386	0.986248
0.671595	0.649434
0.817771	0.892469
0.784437	0.825804
0.778921	0.670610
0.760906	0.542785
0.535330	0.196822
0.915813	0.985294
0.783094	0.353216
0.931779	0.924637
0.838380	0.957912
0.954391	0.956005
0.923757	0.783842
0.966932	0.986579
0.869270	0.888142
0.848278	0.462342
0.294377	0.655766
0.758478	0.844358
0.943865	0.848416
0.813163	0.809164
0.937098	0.704933
0.958953	0.962985
0.846636	0.853461
0.795937	0.919056
0.743713	0.389128
0.500000	0.375194
0.654518	0.678259
0.497201	0.628985
0.925895	0.896215
0.982573	0.895615
0.899320	0.749325
0.916229	0.681377
0.413490	0.524927
0.055815	0.305825
0.110380	0.631687
0.527832	0.565334
0.580016	0.568356
0.465726	0.522932
0.510738	0.576763
0.644913	0.667264
0.936673	0.903743
0.973879	0.987480
0.799473	0.601954
0.911593	0.730182
0.938176	0.778589
0.978821	0.995757
0.940290	0.613595
0.964781	0.939875
0.979871	0.873869
0.957289	0.870218
0.948548	0.946456
0.945857	0.868711
0.989175	0.990201
0.944936	0.962019
0.778955	0.931844
0.973730	0.962366
0.918064	0.814150
0.971132	0.978171
0.820762	0.776317
0.993223	0.809793
0.965835	0.953141
0.815289	0.983136
0.708065	0.562262
0.862926	0.935801
0.184700	0.215305
0.281769	0.203010
0.515540	0.353752
0.326914	0.431063
0.850754	0.800011
0.313494	0.360648
0.982010	0.970119
0.963525	0.973825
0.340792	0.737977
0.816497	0.847346
0.996413	0.997374
0.817282	0.671947
0.776664	0.602294
0.900901	0.899228
0.978026	0.980253
0.691655	0.779084
0.875780	0.839732
0.787953	0.569334
0.929316	0.972141
0.623009	0.739599
0.951131	0.953575
0.919874	0.914947
0.769622	0.777434
0.825581	0.988340
0.998326	0.998818
0.871256	0.833443
0.987766	0.990370
0.933450	0.949437
0.938908	0.976456
0.442837	0.596853
0.752613	0.858956
0.635738	0.650189
0.575381	0.597872
0.855742	0.812617
0.625827	0.585053
0.883254	0.925971
0.614923	0.386461
0.976471	0.891692
0.973952	0.955037
0.813249	0.905059
0.653122	0.806110
0.646866	0.639980
0.964152	0.961325
0.742248	0.748521
0.856010	0.826316
0.753666	0.840332
0.959555	0.861063
0.624634	0.652344
0.683185	0.699020
0.823644	0.833754
0.588120	0.487071
0.612275	0.754542
0.696454	0.600962
0.115552	0.090930
0.892120	0.793713
0.976944	0.875970
0.899910	0.912287
0.968099	0.976527
0.930650	0.948403
0.593536	0.862888
0.269400	0.572138
0.676886	0.515938
0.873868	0.808133
0.942260	0.861876
0.975836	0.949669
0.964466	0.960772
0.886808	0.968463
0.900502	0.955556
0.986395	0.983682
0.844675	0.628015
0.980206	0.865782
0.723945	0.774482
0.819593	0.730434
0.945038	0.949985
0.956554	0.649088
0.798445	0.795202
0.934612	0.904167
0.924605	0.847344
0.779264	0.751435
0.838229	0.837040
0.834841	0.943948
0.753866	0.602941
0.735754	0.785073
0.558614	0.569287
0.056258	0.321854
0.084874	0.253485
0.068680	0.205847
0.825396	0.913489
0.962906	0.994606
0.937761	0.925111
0.798616	0.676327
0.667821	0.659418
0.018926	0.030885
0.012118	0.043760
0.011221	0.037157
0.914048	0.779046
0.718962	0.556995
0.749744	0.333676
0.180641	0.115274
0.912354	0.784122
0.873719	0.866452
0.804375	0.864493
0.332110	0.206046
0.768875	0.673443
0.644760	0.785418
0.999087	0.999270
0.653276	0.815020
0.581066	0.588196
0.606460	0.383710
0.617382	0.623811
0.911080	0.931762
0.979927	0.915950
0.123299	0.673864
0.628967	0.616346
0.717979	0.721504
0.648699	0.657690
0.457644	0.483198
0.941108	0.941132
0.685132	0.814884
0.082335	0.080515
0.053581	0.387821
0.625510	0.519420
0.463602	0.545275
0.319303	0.477519
0.451519	0.739752
0.159174	0.326686
0.541791	0.591160
0.950648	0.969324
0.618741	0.528529
0.871666	0.728419
0.979027	0.969573
0.625118	0.653055
0.152412	0.467372
0.114928	0.354108
0.437185	0.500000
0.719667	0.456730
0.741051	0.793814
0.996163	0.784874
0.716450	0.735416
0.938431	0.925809
0.879564	0.683459
0.967699	0.983767
0.992357	0.977659
0.979837	0.962763
0.861038	0.795543
0.691572	0.792313
0.561523	0.612866
0.508702	0.545635
0.510309	0.494595
0.232316	0.309171
0.381309	0.242033
0.989591	0.997692
0.092404	0.900344
0.879052	0.952049
0.800323	0.886279
0.691538	0.686023
0.984669	0.978738
0.872919	0.995562
0.994963	0.945723
0.983638	0.987109
0.981943	0.969251
0.700723	0.793346
0.950785	0.881496
0.948210	0.895128
0.854143	0.855160
0.815130	0.549660
0.764366	0.760157
0.578058	0.671518
0.606380	0.534727
0.298993	0.340821
0.726120	0.513898
0.507657	0.656840
0.662361	0.692553
0.870139	0.736666
0.990659	0.998577
0.843002	0.741254
0.826230	0.818665
0.860455	0.670197
0.776430	0.932087
0.874835	0.810088
0.948594	0.843142
0.864752	0.838591
0.799930	0.835302
0.433837	0.371116
0.345085	0.721021
0.974574	0.931657
0.904842	0.907875
0.928438	0.806189
0.922682	0.938633
0.824170	0.829536
0.235998	0.061057
0.905452	0.939675
0.446478	0.409799
0.603875	0.503426
0.967058	0.952813
0.950551	0.951868
0.009025	0.538462
0.626199	0.687732
0.584416	0.504983
0.005802	0.354167
0.946244	0.949574
0.878062	0.987685
0.993699	0.982468
0.846154	0.814611
0.359611	0.292793
0.734399	0.658312
0.908277	0.824430
0.663039	0.989769
0.944044	0.938444
0.719572	0.914187
0.932276	0.883558
0.997771	0.999184
0.982813	0.901007
0.744464	0.788240
0.870471	0.875109
0.290025	0.282119
0.951540	0.948516
0.650569	0.845427
0.581928	0.597223
0.950471	0.955687
0.840415	0.915730
0.767135	0.825670
0.721547	0.655210
0.786543	0.851489
0.928343	0.884330
0.951312	0.867627
0.514402	0.436224
0.658077	0.405589
0.829476	0.488187
0.835263	0.828715
0.213662	0.371215
0.877879	0.546618
0.759042	0.767634
0.599374	0.573107
0.952540	0.877674
0.967047	0.918885
0.890557	0.916287
0.597581	0.683355
0.856835	0.964215
0.946236	0.907542
0.916523	0.860061
0.548478	0.524239
0.546153	0.558809
0.887274	0.894363
0.607321	0.673453
0.345340	0.596400
0.075167	0.179325
0.807954	0.825470
0.637239	0.435616
0.725094	0.807303
0.374536	0.996721
0.128637	0.766667
0.199537	0.320228
0.167897	0.335345
0.652869	0.576890
0.572132	0.614901
0.890531	0.983487
1.000000	1.000000
0.962825	0.965820
0.854654	0.954718
0.665854	0.770288
0.898839	0.869696
0.950910	0.957735
0.669842	0.617481
0.848211	0.935430
0.544408	0.568539
0.306152	0.149821
0.619292	0.769231
0.607611	0.601762
0.969290	0.977427
0.858890	0.795896
0.994249	0.992864
0.989061	0.989311
0.949903	0.957610
0.896548	0.891775
0.867490	0.960128
0.897500	0.930152
0.915153	0.938581
0.765244	0.876357
0.838477	0.704573
0.868707	0.728793
0.432176	0.441261
0.702042	0.457265
0.966730	0.886630
0.961016	0.996980
0.971737	0.985942
0.961682	0.983954
0.959481	0.940261
0.918682	0.951291
0.998429	0.981188
0.422576	0.443335
0.991289	0.945613
0.883001	0.801273
0.878607	0.782114
0.849082	0.823087
0.750486	0.711897
0.174826	0.715574
0.838999	0.476069
0.033687	0.464646
0.039912	0.527363
0.879582	0.575461
0.177613	0.776892
0.730820	0.459082
0.961639	0.947170
0.863295	0.792120
0.686071	0.602522
0.433115	0.345437
0.976260	0.978947
0.722006	0.927720
0.943056	0.938508
0.935629	0.919472
0.931609	0.938576
0.721559	0.754406
0.528645	0.446931
0.942271	0.938374
0.893328	0.959383
0.132908	0.117239
0.820466	0.905414
0.981621	0.998873
0.989322	0.999885
0.599915	0.640983
0.049795	0.660550
0.019498	0.223776
0.516441	0.878676
0.202652	0.873016
0.024090	0.131769
0.060787	0.228102
0.625697	0.750812
0.511887	0.797430
0.472640	0.688182
0.865537	0.852701
0.607767	0.681073
0.616739	0.580907
0.743474	0.602694
0.628571	0.685133
0.884887	0.462327
0.615972	0.895921
0.918418	0.958189
0.928989	0.883234
0.953274	0.986289
0.821891	0.765422
0.677778	0.373883
0.393382	0.442586
0.608262	0.615029
0.572860	0.908790
0.925314	0.921648
0.945928	0.944984
0.868341	0.912888
0.985699	0.939760
0.915874	0.742204
0.846592	0.757672
0.995204	0.822844
0.805479	0.778874
0.947933	0.978201
0.982470	0.984836
0.245564	0.650665
0.892571	0.871413
0.813402	0.717272
0.997100	0.707125
0.907265	0.897224
0.952762	0.907051
0.899382	0.960280
0.799796	0.970038
0.706371	0.763621
0.476543	0.716279
0.813730	0.888412
0.893360	0.936150
0.960383	0.965174
0.871622	0.892857
0.843861	0.725632
0.744662	0.753375
0.990418	0.970464
0.890419	0.908626
0.836108	0.858758
0.976497	0.986139
0.867709	0.770135
0.956876	0.660483
0.390694	0.677706
0.724817	0.838563
0.564499	0.528615
0.828706	0.856118
0.341429	0.536476
0.781716	0.841767
0.645841	0.689786
0.217817	0.530254
0.893925	0.496063
0.594429	0.530734
0.398962	0.499471
0.220546	0.259024
0.790483	0.861277
0.787637	0.975067
0.955975	0.959383
0.946329	0.944960
0.808743	0.773195
0.176081	0.160870
0.061348	0.157986
0.372707	0.747020
0.823506	0.663259
0.808565	0.781167
0.521423	0.721294
0.925433	0.893633
0.953037	0.770877
0.989609	0.994846
0.734302	0.813349
0.762162	0.828600
0.952333	0.966828
0.608879	0.669950
0.837420	0.863316
0.775506	0.749890
0.540797	0.288644
0.050161	0.723735
0.364244	0.824305
0.772079	0.851926
0.515394	0.566265
0.391770	0.385892
0.446226	0.500420
0.967961	0.972576
0.979061	0.974529
0.782896	0.695290
0.585906	0.313082
0.989624	0.976358
0.926347	0.868204
0.898004	0.896641
0.741794	0.789539
0.964195	0.814486
0.835119	0.714600
0.865231	0.639671
0.806047	0.937310
0.977113	0.854556
0.971569	0.928686
0.887456	0.837474
0.502204	0.496572
0.561764	0.578333
0.440834	0.593568
0.576787	0.598041
0.577105	0.524045
0.581282	0.548368
0.413614	0.630936
0.604407	0.549371
0.809596	0.839975
0.680627	0.523878
0.885698	0.839336
0.599959	0.826183
0.614379	0.523053
0.349656	0.532252
0.629384	0.556260
0.022187	0.116667
0.897400	0.741373
0.933931	0.729831
0.632044	0.845397
0.722204	0.689598
0.725769	0.748559
0.147566	0.520325
0.221874	0.723922
0.926532	0.926512
0.491571	0.557132
0.938323	0.902897
0.800387	0.945542
0.840774	0.792723
0.742278	0.672812
0.914186	0.881348
0.503256	0.788867
0.909785	0.907174
0.869260	0.964455
0.761452	0.696504
0.924591	0.975565
0.853333	0.914347
0.908263	0.835201
0.729814	0.936000
0.954228	0.954344
0.575910	0.575777
0.310438	0.315944
0.585402	0.592132
0.942718	0.924759
0.965803	0.958252
0.971502	0.976689
0.481481	0.659284
0.689364	0.755874
0.234012	0.279116
0.391084	0.759843
0.806723	0.864407
0.916974	0.957611
0.009218	0.945946
0.023137	1.000000
0.023444	0.713115
0.959618	0.843785
0.881705	0.868492
0.868889	0.772085
0.966307	0.936572
0.708045	0.399011
0.508643	0.591972
0.812797	0.817087
0.647239	0.826722
0.944085	0.962363
0.826292	0.897788
0.962035	0.890523
0.583333	0.477842
0.895793	0.907304
0.059796	0.050357
0.965816	0.971608
0.847267	0.709407
0.977256	0.980410
0.731792	0.624105
0.750812	0.912341
0.514082	0.424807
0.966751	0.931361
0.882153	0.803403
0.026256	0.075731
0.028762	0.082215
0.087044	0.068752
0.867717	0.976378
0.041118	0.036250
0.989826	0.939965
0.875548	0.763365
0.926728	0.923561
0.959325	0.944005
0.976434	0.812343
0.951198	0.921132
0.601533	0.754610
0.978261	1.000000
0.928082	0.969178
0.702227	0.647132
0.900736	0.825666
0.208068	0.860000
0.222099	0.705263
0.816654	0.876416
0.984453	0.900755
0.984598	0.989886
0.922454	0.804339
0.884226	0.940132
0.805519	0.871818
0.915970	0.950994
0.065538	0.758140
0.820318	0.759433
0.786925	0.873637
0.590233	0.941716
0.972539	0.938720
0.989895	0.995126
0.534599	0.732441
0.654860	0.842672
0.886145	0.768622
0.958376	0.968647
0.955496	0.924352
0.972833	0.787943
0.983285	0.994186
0.738622	0.712082
0.361446	0.430769
0.851679	0.751181
0.871734	0.841831
0.797045	0.841982
0.999002	0.999035
0.954756	0.926143
0.944172	0.935595
0.868475	0.841225
0.949567	0.953041
0.922053	0.929697
0.991219	0.650543
0.870980	0.799873
0.572774	0.615633
0.973173	0.976863
0.991667	0.993171
0.970768	0.984690
0.326218	0.967742
0.131924	0.656442
0.649762	0.697629
0.954353	0.946559
0.937838	0.886417
0.875066	0.882838
0.378407	0.938375
0.601144	0.438892
0.698460	0.523755
0.814624	0.790372
0.299344	0.385699
0.713363	0.677061
0.588807	0.934596
0.953770	0.794833
0.990276	0.926180
0.447899	0.916493
0.145594	0.223140
0.096164	0.402226
0.752438	0.780739
0.988052	0.987473
0.938499	0.941778
0.098635	0.533482
0.019929	0.494737
0.131913	0.864516
0.391842	0.315100
0.513788	0.316388
0.709513	0.664308
0.671569	0.588657
0.106075	0.251216
0.110975	0.325833
0.058387	0.033983
0.125057	0.081193
0.934463	0.904892
0.967172	0.965047
0.974921	0.968354
0.993590	0.991435
0.578038	0.591061
0.501997	0.442046
0.930015	0.998475
0.888170	0.863111
0.951994	0.985629
0.384414	0.316467
0.330008	0.355151
0.670975	0.652787
0.839349	0.823171
0.770977	0.735737
0.724357	0.686573
0.934403	0.881893
0.966233	0.721568
0.912092	0.927025
0.993966	0.994136
0.977636	0.988313
0.877124	0.865634
0.919001	0.888286
0.762170	0.753221
0.758124	0.753710
0.955524	0.959185
0.963708	0.966511
0.943761	0.953280
0.992157	0.982483
0.896477	0.740700
0.947137	0.940146
0.908444	0.979550
0.981294	0.966557
0.993065	0.996758
0.988345	0.993266
0.812751	0.716112
0.926354	0.967336
0.828006	0.882380
0.097419	0.493224
0.547348	0.771802
0.781548	0.892392
0.276931	0.829310
0.889507	0.919714
0.863723	0.610232
0.927881	0.652207
0.971936	0.983513
0.887414	0.710217
0.755974	0.853797
0.874235	0.867003
0.243944	0.500451
0.469457	0.606667
0.513959	0.617823
0.871012	0.905673
0.582143	0.664319
0.877152	0.869171
0.002328	0.008567
0.014785	0.019439
0.002843	0.003738
0.993470	0.997630
0.416120	0.607226
0.554581	0.496484
0.612871	0.912532
0.771161	0.750837
0.731347	0.822148
0.704000	0.868463
0.570718	0.683724
0.889789	0.911669
0.858880	0.819392
0.648633	0.570874
0.627891	0.728800
0.792208	0.781614
0.735806	0.686752
0.575990	0.474440
0.764028	0.371267
0.730712	0.420181
0.025253	0.098719
0.193392	0.446345
0.544320	0.876609
0.326215	0.694538
0.069989	0.054658
0.864866	0.781563
0.809249	0.633911
0.976158	0.994228
0.704131	0.686720
0.252549	0.684641
0.866584	0.690275
0.946276	0.952651
0.992963	0.994363
0.845846	0.887129
0.237258	0.500000
0.152850	0.830000
0.066357	0.274510
0.035667	0.770270
0.023841	0.452830
0.090615	0.754902
0.023404	0.229167
0.020675	0.487805
0.009649	0.016110
0.004405	0.005754
0.006892	0.011507
0.999768	0.991243
0.700366	0.800258
0.557488	0.677851
0.804631	0.850671
0.623669	0.466206
0.960344	0.970798
0.824865	0.968802
0.615424	0.646487
0.785267	0.863766
0.804295	0.742776
0.814369	0.884283
0.937696	0.947119
0.800059	0.739286
0.791377	0.568986
0.902067	0.753840
0.818898	0.428039
0.924064	0.905650
0.851061	0.931070
0.793171	0.627966
0.914124	0.884304
0.553336	0.656606
0.915161	0.951040
0.083854	0.969697
0.289694	0.845528
0.297368	0.532934
0.323864	0.446198
0.228228	0.571429
0.039855	0.208791
0.995976	0.961719
0.995033	0.996174
0.983967	0.914280
0.981172	0.998295
0.638859	0.730584
0.489224	0.536683
0.943193	0.949705
1.000000	1.000000
0.958528	0.965697
0.297389	0.318208
0.541441	0.503139
0.790045	0.948909
0.420703	0.399283
0.674592	0.578112
0.940344	0.553531
0.944954	0.936830
0.890485	0.706842
0.903775	0.772979
0.745423	0.722462
0.849208	0.559552
0.592377	0.632590
0.634742	0.744992
0.963809	0.947307
0.422051	0.885454
0.993364	0.980782
1.000000	1.000000
0.982363	0.690873
0.988025	0.975905
0.714514	0.849265
0.165488	0.275465
0.333822	0.417023
0.683140	0.683140
0.787135	0.637027
0.792170	0.578886
0.875970	0.816976
0.351837	0.518914
0.201813	0.781977
0.111845	0.120732
0.044290	0.022727
0.938024	0.723582
0.935888	0.856400
0.082382	0.153263
0.829921	0.745734
0.887366	0.922429
0.990048	0.984744
0.934276	0.958750
0.309494	0.387151
0.289445	0.262616
0.979115	0.909866
0.704026	0.505857
0.966112	0.961137
0.913544	0.954658
0.550734	0.535881
0.649483	0.716971
0.858005	0.866632
0.681663	0.403056
0.980175	0.976933
0.866228	0.897772
0.324783	0.572087
0.962852	0.965450
0.942015	0.637512
0.595378	0.593258
0.945295	0.856502
0.656919	0.517920
0.682823	0.771781
0.903942	0.934201
0.937484	0.872362
0.551304	0.928686
0.779756	0.763289
0.176483	0.640715
0.382187	0.407895
0.509364	0.525721
0.456737	0.464339
0.920138	0.687644
0.682609	0.648884
0.061718	0.476596
0.292017	0.511254
0.115607	0.819392
0.883344	0.921999
0.724033	0.582116
0.518292	0.559490
0.433699	0.391926
0.282663	0.362805
0.400596	0.479468
0.785806	0.690429
0.748911	0.712501
0.516316	0.431614
0.660379	0.638140
0.995231	0.993873
0.868117	0.776867
0.960501	0.878253
0.999823	0.999972
0.040034	0.577558
0.729229	0.678111
0.804574	0.758081
0.406024	0.620094
0.458150	0.563452
0.296320	0.814394
0.334873	1.000000
0.862483	0.778577
0.968806	0.926669
0.777937	0.877587
0.985795	0.986168
0.648368	0.441176
0.914812	0.726944
0.892729	0.908903
0.783801	0.786884
0.669238	0.655290
0.524455	0.578566
0.780008	0.887110
0.616942	0.765361
0.715389	0.624950
0.985079	0.956920
0.884864	0.620023
0.070787	0.573805
0.912853	0.863825
0.494903	0.679333
0.258856	0.204126
0.103774	0.098272
0.841212	0.850394
0.060357	0.049730
0.829690	0.147434
0.723367	0.756567
0.906805	0.939633
0.867025	0.909060
0.554477	0.576940
0.962464	0.999609
0.968113	0.990755
0.927764	0.828582
0.701202	0.689526
0.765549	0.848225
0.341970	0.479591
0.175503	0.152655
0.307020	0.268933
0.748314	0.903525
0.822270	0.427477
0.321818	0.529592
0.393148	0.262167
0.983397	0.975779
0.884840	0.755102
0.871363	0.706929
0.650562	0.548075
0.788779	0.816092
0.485477	0.544751
0.413261	0.188406
0.885417	0.443700
0.978873	0.988317
0.834985	0.672267
0.382759	0.343738
0.720376	0.897895
0.699426	0.615472
0.781694	0.182759
0.899386	0.912436
0.801610	0.874078
0.981878	0.913683
0.817673	0.989098
0.882528	0.798329
0.993635	0.967037
0.964864	0.897517
0.836508	0.614452
0.513170	0.513161
0.891047	0.982223
0.909883	0.988283
0.752096	0.701289
0.287148	0.238252
0.643594	0.965170
0.910381	0.920659
0.989182	0.976142
0.856930	0.845832
0.781942	0.604336
0.976578	0.955939
0.855302	0.977374
0.822254	0.905888
0.732147	0.999697
0.385287	0.396338
0.465458	0.594928
0.070100	0.948854
0.785873	0.829545
0.667736	0.855736
0.889183	0.937941
0.414618	0.753527
0.443873	0.384480
0.439658	0.801581
0.941410	0.592304
0.122862	0.428889
0.211077	0.602469
0.070292	0.537786
0.903837	0.907617
0.918910	0.942822
0.809596	0.967275
0.774142	0.553110
0.974559	0.982053
0.898056	0.912803
0.767861	0.679713
0.189139	0.769706
0.970961	0.950332
0.872706	0.789138
0.976314	0.975322
0.580494	0.317434
0.307304	0.433578
0.559279	0.670901
0.555251	0.529983
0.941128	0.942124
0.965217	0.912571
0.895203	0.925950
0.980576	0.747820
0.743725	0.594735
0.894219	0.939119
0.976427	0.798663
0.759729	0.730329
0.889468	0.869519
0.799494	0.683922
0.775207	0.739558
0.797890	0.647953
0.228788	0.275905
0.892834	0.922412
0.657109	0.733436
0.516183	0.572678
0.901832	0.779634
0.818484	0.853142
0.584433	0.518171
0.974166	0.878364
0.883622	0.858762
0.994685	0.985250
0.975039	0.859359
0.769483	0.927934
0.869573	0.773240
0.894031	0.943027
0.034384	0.854167
0.845587	0.923726
0.874096	0.866419
0.680569	0.874084
0.512909	0.898994
0.725682	0.723934
0.798318	0.818904
0.895490	0.922992
0.929084	0.745026
0.898097	0.966933
0.047218	0.224638
0.349941	0.866848
0.551020	0.969697
0.774630	0.753047
0.840552	0.719978
0.789670	0.715542
0.976363	0.958287
0.389857	0.554107
0.368030	0.551370
0.190924	0.576324
0.581736	0.621278
0.965833	0.939692
0.999655	0.997760
0.421302	0.825439
0.014071	0.015331
0.941633	0.791573
0.992481	0.993355
0.845043	0.773123
0.906383	0.982336
0.907654	1.000000
0.881496	0.849347
0.934489	0.885997
0.450441	0.461200
0.771428	0.781132
0.789776	0.524643
0.957420	0.934113
0.958832	0.805486
0.998726	0.994850
0.906234	0.828254
0.514546	0.689370
0.882418	0.863284
1.000000	1.000000
0.951167	0.840170
0.958944	0.957397
0.995362	0.935260
0.774042	0.750583
0.413805	0.584863
0.892123	0.863015
0.887012	0.942130
0.477428	0.524084
0.710676	0.764674
0.698724	0.405999
0.906869	0.956041
0.451293	0.453225
0.573061	0.521644
0.553314	0.510871
0.624416	0.916119
0.346255	0.220726
0.865980	0.763669
0.774752	0.470377
0.356608	0.683853
0.855445	0.811542
0.981924	0.950697
0.972387	0.987976
0.019535	1.000000
0.996129	0.994259
0.984706	0.984252
0.997341	0.993652
0.446821	0.315513
0.978689	0.968279
0.671964	0.834397
0.604027	0.702068
0.773621	0.966001
0.229296	0.086058
0.624537	0.872913
0.291896	0.848185
0.823749	0.841019
0.994399	0.844293
0.926544	0.933496
0.906314	0.911056
0.896965	0.921656
0.832822	0.921918
0.760881	0.980010
0.886463	0.774425
0.758833	0.587998
0.913066	0.973824
0.178166	0.470843
0.664580	0.719161
0.950748	0.927866
0.881874	0.969894
0.746031	0.434638
0.923743	0.962380
0.131213	0.241329
0.962759	0.977735
0.587498	0.526673
0.720137	0.622148
0.752686	0.658814
0.878893	0.847356
0.959430	0.961011
0.248955	0.687023
0.669053	0.493602
0.212353	0.691943
0.753843	0.825026
0.873679	0.891562
0.862990	0.923973
0.794858	0.828999
0.765291	0.795872
0.315638	0.602851
0.919332	0.796436
0.706439	0.775217
0.740858	0.640117
0.884362	0.753986
0.346272	0.591670
0.881015	0.756777
0.762842	0.814255
0.551916	0.491348
0.711902	0.575376
0.703176	0.654549
0.659123	0.820043
0.718892	0.624898
0.854166	0.871714
0.757068	0.784296
0.718519	0.969969
0.984933	0.975794
0.998691	0.998691
0.995682	0.994583
0.996456	0.989084
0.737059	0.918397
0.708127	0.923111
0.277366	0.663968
0.293110	0.562032
0.505450	0.450960
0.615634	0.382193
0.768338	0.764420
0.888738	0.847582
0.435189	0.460123
0.318618	0.736450
0.207232	0.326067
0.230571	0.289413
0.160694	0.323529
0.243875	0.712644
0.213024	0.700000
0.103990	0.506798
0.090909	0.402588
0.638494	0.818714
0.526923	0.637640
0.982591	0.974494
0.974664	0.993306
0.769198	0.950000
0.811530	0.657736
0.889075	0.845901
0.979312	0.913637
0.294255	0.605727
0.780347	0.811299
0.909601	0.872933
0.922407	0.868427
0.911736	0.932844
0.973361	0.979463
0.819798	0.595179
0.884268	0.778163
0.335060	0.241314
0.860065	0.889862
0.981650	0.977888
0.969910	0.919965
1.000000	0.892734
0.306000	0.484793
0.879724	0.892912
0.738962	0.964465
0.568368	0.570813
0.740416	0.932004
0.905010	0.937399
0.923557	0.958332
0.639506	0.808641
0.676365	0.882115
0.277011	0.621723
0.959003	0.981864
0.542087	0.550105
0.598590	0.610787
0.716257	0.428290
0.840335	0.902648
0.627073	0.588775
0.742602	0.755303
0.572154	0.817730
0.118718	0.474820
0.472402	0.517975
0.401268	0.449637
0.947783	0.937325
0.698152	0.646986
0.884829	0.793129
0.926087	0.928627
0.859603	0.833775
0.936239	0.959681
0.878316	0.901539
0.080472	0.186770
0.822268	0.801012
0.265045	0.449202
0.628321	0.631352
0.650120	0.459497
0.722681	0.714338
0.484065	0.375113
0.537156	0.377406
0.885558	0.932778
0.977935	0.913453
0.945495	0.954911
0.918155	0.962843
0.080479	0.177273
0.086856	0.082251
0.787480	0.802562
0.729258	0.794251
0.500331	0.480620
0.886417	0.922060
0.973822	0.970106
0.915094	0.533575
0.983871	0.714286
0.828142	0.836273
0.736595	0.625491
0.746655	0.741847
0.333408	0.336760
0.890269	0.854003
0.972631	0.860029
0.539362	0.704312
0.909546	0.926750
0.707646	0.651427
0.858966	0.839681
0.972073	0.892897
0.775617	0.808550
0.980666	0.885145
0.885135	0.475018
0.612039	0.574877
0.997866	0.999870
0.793234	0.820905
0.299439	0.497597
0.650775	0.801184
0.157480	0.590909
0.055594	0.077513
0.976167	0.998979
0.596748	0.395898
0.284491	0.415426
0.641770	0.675595
0.622286	0.631458
0.769470	0.462317
0.374819	0.193396
0.072225	0.850575
0.843029	0.926899
0.058622	0.411985
0.041139	0.215867
0.957269	0.967334
0.878329	0.694357
0.167747	0.384170
0.046283	0.166023
0.046007	0.485149
0.021978	0.036600
0.620732	0.790210
0.701869	0.734459
0.843341	0.681769
0.353949	0.234012
0.110248	0.045356
0.801236	0.657796
0.972852	0.847420
0.430676	0.704392
0.937535	0.772026
0.943498	0.950978
0.869144	0.694502
0.562075	0.390938
0.316375	0.291803
0.292274	0.310237
0.602997	0.447434
0.007655	0.200378
0.731337	0.731139
0.659725	0.903822
0.674396	0.411203
0.972128	0.981631
0.938554	0.948966
0.591083	0.651222
0.111111	0.693364
0.717477	0.678926
0.874290	0.882845
0.729761	0.703198
0.105787	0.254125
0.809956	0.817951
0.283164	0.632889
0.446148	0.911382
0.859241	0.861878
0.921457	0.797605
0.803069	0.951587
0.648680	0.613840
0.633574	0.446722
0.483441	0.665429
0.572359	0.487741
0.774421	0.818536
0.848245	0.904046
0.619105	0.690904
0.824096	0.813124
0.903465	0.736374
0.889715	0.975165
0.969729	0.919187
0.994065	0.951483
0.046631	0.203540
0.814130	0.808351
0.472199	0.832953
0.614341	0.496343
0.501127	0.404267
0.861519	0.668543
0.012565	0.016840
0.072868	0.064011
0.763346	0.819546
0.425305	0.424239
0.735021	0.964970
0.958436	0.961324
0.838785	0.714746
0.807154	0.911408
0.778903	0.657877
0.747003	0.858797
0.911134	0.925805
0.825934	0.593285
0.345430	0.775000
0.007948	0.228346
0.662295	0.959481
0.706329	0.742788
0.735795	0.847100
0.324659	0.778626
0.930665	0.805846
0.958540	0.687989
0.703040	0.679974
0.456510	0.390525
0.671368	0.344945
0.883681	0.958716
0.700512	0.892958
0.792381	0.859620
0.855975	0.653559
0.460369	0.516687
0.841142	0.746856
0.917023	0.869364
0.941438	0.941332
0.327247	0.322933
0.104861	0.118748
0.969720	0.994570
0.955791	0.799835
0.827155	0.980449
0.970122	0.996341
0.255301	0.583012
0.426167	0.357004
0.154170	0.955932
0.579639	0.733366
0.939916	0.701514
0.333744	0.418773
0.320988	0.645985
0.186736	0.062249
0.298338	0.222337
0.291812	0.278139
0.033395	0.358891
0.086207	0.696970
0.090125	0.642458
0.036573	0.117517
0.068188	0.185919
0.045736	0.412214
0.066241	0.245455
0.042417	0.582192
0.086828	0.341584
0.079243	0.365285
0.036728	0.120000
0.793177	0.938979
0.831636	0.829791
0.998425	0.911723
0.954622	0.875424
0.611385	0.629449
0.949946	0.913267
0.267401	0.523949
0.921235	0.761563
0.623896	0.529759
0.733200	0.629445
0.446984	0.347141
0.383482	0.704517
0.917617	0.731398
0.702735	0.673762
0.723202	0.823973
0.826896	0.741591
0.853776	0.897060
0.021567	0.550000
0.905624	0.888575
0.042141	0.029683
0.861757	0.794238
0.566906	0.640261
0.652745	0.451867
0.652904	0.386097
0.320363	0.471394
0.517661	0.846279
0.394316	0.222571
0.179667	0.343337
0.074804	0.195500
0.568047	0.380379
0.878415	0.911628
0.846812	0.822381
0.365420	0.447197
0.632470	0.638889
0.980786	0.981629
0.701696	0.921576
0.733394	0.751961
0.289352	0.373874
0.988268	0.997179
0.984185	0.985212
0.965637	0.940193
0.955959	0.989637
1.000000	1.000000
0.002405	0.982143
0.978236	0.977941
0.933606	0.955159
0.186572	0.876340
0.777447	0.656094
0.797045	0.933371
0.586217	0.808829
0.473709	0.564501
0.359276	0.550610
0.812301	0.843528
0.749861	0.488990
0.830181	0.848722
0.488889	0.014018
0.335456	0.980595
0.094451	0.009213
0.125345	0.927015
0.465977	0.411999
0.992030	0.962091
0.716190	0.641123
0.431472	0.758092
0.595641	0.621766
0.776371	0.817894
0.511288	0.558625
0.347311	0.802424
0.198613	0.453052
0.064777	0.195633
0.183450	0.853234
0.025986	0.415929
0.031840	0.717514
0.085728	0.810298
0.386209	0.659117
0.975379	0.975597
0.968474	0.794837
0.764065	0.797274
0.915548	0.963462
0.750000	0.928889
0.151277	0.210526
0.034893	0.215596
0.030165	0.471154
0.980268	0.981779
0.952692	0.859011
0.194342	0.631098
0.014878	0.862745
0.471127	0.478644
0.585740	0.797048
0.388267	0.574265
0.102836	0.672209
0.691412	0.719899
0.948627	0.961010
0.601464	0.678420
0.988083	0.953852
0.924147	0.966660
0.049129	0.263039
0.036393	0.832836
0.051728	0.454252
0.032072	0.293864
0.859370	0.732727
0.814456	0.783039
0.981524	0.992302
0.518974	0.501773
0.809978	0.900817
0.959788	0.985362
0.796652	0.799924
0.907525	0.980973
0.408871	0.312129
0.953018	0.974910
0.273698	0.283171
0.315457	0.268315
0.835031	0.885650
0.486288	0.543841
0.626471	0.588995
0.058342	0.630542
0.214928	0.866209
0.807432	0.811482
0.442717	0.983791
0.958635	0.938570
0.290653	0.779690
0.044107	0.966667
0.214953	0.957672
0.020860	0.757143
0.906116	0.968569
0.812783	0.525707
0.187067	0.277580
0.975860	0.981159
0.981864	0.986606
0.210387	0.382406
0.225244	0.250605
0.835774	0.319659
0.504559	0.591233
0.809921	0.813098
0.655582	0.454974
0.405087	0.724350
0.684004	0.872760
0.804399	0.596954
0.978931	0.785581
0.981032	0.995612
0.042860	0.846512
0.004802	0.012077
0.941629	0.765961
0.750127	0.961206
0.703369	0.788121
0.950896	0.992795
0.852828	0.835279
0.505419	0.605293
0.488372	0.370614
0.872765	0.941459
0.795114	0.977977
0.637873	0.911374
0.592024	0.586441
0.763301	0.732099
0.675487	0.744399
0.970056	0.972304
0.280752	0.621795
0.239835	0.338993
0.676895	0.773676
0.331813	0.320537
0.361194	0.432493
0.091470	0.593535
0.583127	0.601023
0.255572	0.249103
0.041045	0.097959
0.057299	0.113942
0.553553	0.632703
0.792178	0.757234
0.859812	0.839967
0.896371	0.941788
0.926247	0.630597
0.286039	0.676000
0.952389	0.403974
0.951914	0.918575
0.892265	0.980511
0.917023	0.871303
0.981161	0.808775
0.078387	0.170157
0.837968	0.815106
0.721293	0.429330
0.890521	0.889876
0.964534	0.918758
0.913851	0.994819
0.022425	0.044444
0.804339	0.815668
0.058377	0.270303
0.988510	0.927784
0.715492	0.839348
0.644374	0.537978
0.058104	0.206738
0.042539	0.165138
0.090940	0.386154
0.207153	0.626004
0.890877	0.999790
0.759266	0.339807
0.215409	0.062173
0.932797	0.875971
0.963848	0.896597
0.906836	0.466667
0.510802	0.685669
0.865851	0.973946
0.966631	0.936779
0.393008	0.618733
0.830792	0.700031
0.927767	0.925141
0.003688	0.606061
0.538554	0.539102
0.171866	0.207907
0.345804	0.364183
0.817012	0.808977
0.982841	0.816677
0.957622	0.971456
0.392183	0.345418
0.246494	0.575881
0.234780	0.288700
0.508812	0.808196
0.186076	0.205050
0.852139	0.873870
0.910322	0.920390
0.932360	0.959527
0.474822	0.431430
0.949492	0.873902
0.789097	0.570594
0.724413	0.948128
0.993698	0.989119
0.975912	0.979142
0.872808	0.985037
0.364490	0.634161
0.265245	0.206140
0.014890	0.348101
0.989031	0.978135
0.528098	0.354894
0.974312	0.983264
0.597413	0.789805
0.160237	0.226977
0.974893	0.781638
0.692651	0.647900
0.951180	0.575302
0.575829	0.591677
0.506633	0.396442
0.169369	0.569180
0.240083	0.548421
0.295620	0.304099
0.243493	0.348356
0.002389	0.230769
0.035544	0.802721
0.846425	0.682399
0.466322	0.535071
0.302914	0.420399
0.728351	0.500589
0.990045	0.924752
0.962698	0.966151
0.795000	0.795752
0.833763	0.825067
0.996247	0.999029
0.794723	0.963311
0.788786	0.970698
0.939043	0.922258
0.803405	0.594154
0.735755	0.569270
0.894416	0.882695
0.759702	0.765530
0.742880	0.760224
0.028403	0.015118
0.015634	0.054435
0.056571	0.811475
0.511501	0.484011
0.958537	0.921704
0.210736	0.731606
0.925969	0.941318
0.626391	0.612135
0.702274	0.681593
0.912559	0.920259
0.830756	0.731362
0.942179	0.931942
0.481523	0.448114
1.000000	1.000000
0.142314	0.176970
0.681561	0.707412
0.879800	0.725767
0.872578	0.914799
0.588046	0.904927
0.812009	0.833160
0.834477	0.701214
0.276637	0.311699
0.418632	0.379346
0.289514	0.306977
0.696949	0.759297
0.871690	0.648003
0.854613	0.844362
0.469271	0.349688
0.816056	0.779132
0.215846	0.914197
0.030416	0.055806
0.483700	0.475560
0.033313	0.487585
0.539017	0.640173
0.664694	0.518470
0.075464	0.911330
0.904572	0.841172
0.927208	0.942948
0.981548	0.997467
0.339225	0.655632
0.817722	0.882695
1.000000	0.966085
0.998155	0.974170
0.961039	0.926407
0.843137	0.696078
0.001030	0.390244
0.001288	0.265625
0.010134	0.715909
0.197598	0.432248
0.061484	0.101993
0.498725	0.420612
0.631084	0.594715
0.074650	0.485465
0.599345	0.596912
0.197386	0.643279
0.990898	0.995489
0.611465	0.558232
0.797409	0.936905
0.948693	0.910910
0.105935	0.235602
0.020112	0.011521
0.012570	0.005819
0.770214	0.706268
0.087719	0.185781
0.128463	0.292359
0.681694	0.621872
0.603625	0.721411
0.402266	0.629865
0.898438	0.813362
0.566423	0.526836
0.400502	0.425444
0.127854	0.475655
0.906158	0.649123
0.517241	0.470085
0.933942	0.952670
0.651562	0.902324
0.733945	0.739130
0.752294	0.970930
0.730897	0.413333
0.236301	0.826087
0.006994	1.000000
0.625695	0.644438
0.908416	0.906920
0.313993	0.574830
0.849835	0.791022
0.154332	0.446009
0.054103	0.381295
0.009333	0.432836
0.335630	0.405012
0.411025	0.524324
0.940152	0.898912
0.576142	0.425474
0.824847	0.543356
0.481117	0.721768
0.905689	0.993883
0.234837	1.000000
0.810679	0.781520
0.180785	0.942254
0.864715	0.885821
0.975762	0.961215
0.926090	0.928366
0.996796	0.989809
0.988413	0.907085
0.993887	0.977448
0.931701	0.722610
0.605101	0.497906
0.919859	0.825293
0.931880	0.874659
0.883482	0.943409
0.934279	0.919400
1.000000	0.797030
0.611219	0.759188
0.558391	0.523995
0.497594	0.618211
0.331445	0.441425
0.965379	0.968622
0.847280	0.836186
0.779070	0.327381
0.766261	0.908953
0.527202	0.576059
0.542891	0.546108
0.898873	0.909792
0.736513	0.398945
0.932387	0.911541
0.723945	0.721291
0.991379	0.996819
0.997545	0.999780
0.857170	0.759249
0.771012	0.804819
0.630279	0.531579
0.891329	0.676829
0.304565	0.903846
0.960150	0.724868
0.245380	0.194274
0.823581	0.722968
0.600920	0.335632
0.763053	0.614272
0.437978	0.856131
0.737552	0.807646
0.919235	0.818556
0.508227	0.412553
0.769544	0.643172
0.209454	0.539987
0.251904	0.789330
0.203734	0.274463
0.175644	0.410866
0.040068	0.018611
0.285935	0.358566
0.053071	0.062612
0.059894	0.080479
0.064443	0.076029
0.970961	0.811349
0.729236	0.629427
0.871954	0.941966
0.962982	0.907196
0.026135	0.045131
0.225585	0.387900
0.500882	0.202756
0.118727	0.170404
0.015600	0.048077
0.032831	0.086053
0.003967	0.051783
0.121125	0.108791
0.704786	0.805200
0.813461	0.751144
0.953493	0.832810
0.889453	0.917424
0.996911	0.994110


==> data/obj_cands/val2012_cpmc_void_as_bg.txt <==
ncands	jacp	jaco
9.999310e+00	0.400687	0.359544
1.499310e+01	0.452243	0.394611
1.998137e+01	0.490730	0.418535
2.496411e+01	0.518936	0.435538
2.993858e+01	0.541622	0.449291
3.490821e+01	0.558955	0.459647
3.987716e+01	0.574924	0.469843
4.484127e+01	0.587166	0.477596
4.979986e+01	0.598442	0.485457
5.475155e+01	0.609224	0.492265
5.969772e+01	0.617205	0.497362
6.464251e+01	0.626040	0.502352
6.958454e+01	0.632570	0.507361
7.452588e+01	0.637211	0.510921
7.946722e+01	0.642965	0.514680
8.440649e+01	0.647415	0.518554
8.934231e+01	0.650654	0.521815
9.427536e+01	0.654922	0.524236
9.920290e+01	0.659534	0.527609
1.238054e+02	0.679158	0.541683
1.482954e+02	0.691446	0.552591
1.726487e+02	0.702142	0.561425
1.968558e+02	0.710922	0.568761
2.207246e+02	0.717004	0.573931
2.441925e+02	0.723337	0.579131
2.673741e+02	0.727883	0.583736
2.902360e+02	0.731726	0.586896
3.126667e+02	0.733928	0.589885
3.348330e+02	0.736695	0.592835
3.564997e+02	0.740031	0.595958
3.776439e+02	0.743258	0.599759
3.980725e+02	0.745450	0.602358
4.177295e+02	0.746985	0.604623
4.366653e+02	0.748273	0.606657
4.549538e+02	0.749627	0.609151
4.724576e+02	0.750918	0.610626
4.892774e+02	0.752366	0.612342
5.053278e+02	0.753518	0.614015
5.206901e+02	0.754453	0.615735
5.353050e+02	0.754992	0.616864
5.489462e+02	0.755912	0.618015
5.616287e+02	0.756604	0.618761
5.733513e+02	0.756981	0.619698
5.842526e+02	0.757284	0.620391
5.941691e+02	0.758081	0.621168
6.031442e+02	0.758279	0.621795
6.111732e+02	0.758508	0.622275
6.180297e+02	0.758734	0.622981
6.240656e+02	0.759068	0.623384
6.292340e+02	0.759140	0.623663
6.335935e+02	0.759197	0.623919
6.371698e+02	0.759200	0.624010
6.399310e+02	0.759242	0.624136
6.420345e+02	0.759251	0.624190
6.435714e+02	0.759260	0.624246
6.463665e+02	0.759269	0.624285


==> data/obj_cands/val2012_gPb_mUCM_multi_6sc_u_12k.txt <==
ncands	jac_class	jac_instance
10	0.433377	0.432936
15	0.486284	0.476255
20	0.521793	0.503480
25	0.560047	0.526151
30	0.579028	0.541676
35	0.601023	0.555235
40	0.616972	0.565611
45	0.631662	0.574827
50	0.647053	0.583997
55	0.654534	0.592015
60	0.663801	0.597431
65	0.676219	0.605081
70	0.684036	0.610582
75	0.688661	0.615389
80	0.700099	0.620328
85	0.706449	0.625320
90	0.709514	0.629008
95	0.713712	0.634092
100	0.719650	0.638419
125	0.737079	0.652515
150	0.748931	0.664430
175	0.757493	0.673566
200	0.763417	0.680852
225	0.771951	0.687507
250	0.775790	0.692481
275	0.779833	0.697689
300	0.784401	0.702311
325	0.786311	0.705221
350	0.789029	0.709104
375	0.792312	0.712506
400	0.794575	0.716118
425	0.796628	0.719381
450	0.798111	0.721598
475	0.800645	0.724461
500	0.803274	0.727298
525	0.804734	0.729951
550	0.805988	0.732435
575	0.807490	0.734747
600	0.808594	0.736705
625	0.809305	0.739275
650	0.810567	0.741127
675	0.811918	0.742779
700	0.813233	0.744610
725	0.814515	0.746253
750	0.815221	0.747825
775	0.816106	0.749602
800	0.816809	0.751110
825	0.817600	0.752356
850	0.818148	0.753251
875	0.819195	0.754397
900	0.820174	0.755802
925	0.820878	0.756650
950	0.821551	0.757405
975	0.822434	0.758760
1000	0.822831	0.759758
1100	0.825780	0.764295
1.199972e+03	0.827568	0.767473
1.299903e+03	0.829213	0.770155
1.399769e+03	0.831013	0.772545
1.499487e+03	0.831986	0.774640
1.598966e+03	0.832683	0.776569
1.698271e+03	0.833685	0.778513
1.797226e+03	0.834578	0.780355
1.895585e+03	0.835318	0.781954
1.993437e+03	0.835750	0.783780
2.091051e+03	0.836461	0.784998
2.188041e+03	0.837083	0.786074
2.284207e+03	0.837588	0.787153
2.379115e+03	0.837820	0.788002
2.473002e+03	0.838196	0.789131
2.565831e+03	0.838537	0.789961
2.657738e+03	0.839009	0.790961
2.748050e+03	0.839403	0.791581
2.836339e+03	0.839532	0.792132
2.922200e+03	0.839609	0.792585
3.861823e+03	0.841289	0.798512


==> data/obj_cands/val2012_iscra.txt <==
ncands	jacp	jaco
10	0.312533	0.314623
15	0.371189	0.362833
20	0.411047	0.397243
25	0.439403	0.421047
30	0.463049	0.442152
35	0.481736	0.457417
40	0.499257	0.470078
45	0.511953	0.481394
50	0.525301	0.491413
55	0.533218	0.499875
60	0.545621	0.509441
65	0.552892	0.518063
70	0.557418	0.521720
75	0.562282	0.526882
80	0.567195	0.531081
85	0.569561	0.534484
90	0.572745	0.538508
95	0.576467	0.543282
100	0.578856	0.547556
125	0.590460	0.563397
150	0.597926	0.574012
175	0.602837	0.581729
200	0.607039	0.589571
225	0.610195	0.594739
250	0.612671	0.601419
275	0.615141	0.604857
300	0.617066	0.607540
325	0.617775	0.610333
350	0.618102	0.612017
375	0.619048	0.614480
400	0.619471	0.615779
425	0.620027	0.617401
450	0.620256	0.618676
4.749952e+02	0.620740	0.620535
4.999779e+02	0.621099	0.621681
5.249607e+02	0.621319	0.622592
5.499434e+02	0.621626	0.623277
5.749262e+02	0.621746	0.623996
5.999089e+02	0.621994	0.624928
6.248916e+02	0.622282	0.625206
6.498634e+02	0.622443	0.625576
6.748288e+02	0.622644	0.626056
6.997943e+02	0.622704	0.626836
7.247598e+02	0.622755	0.627369
7.497253e+02	0.622785	0.627530
7.746908e+02	0.622952	0.628006
7.996467e+02	0.622953	0.628023
8.245894e+02	0.623016	0.628469
8.495086e+02	0.623043	0.628575
8.744051e+02	0.623047	0.628684
8.992850e+02	0.623063	0.628872
9.241587e+02	0.623236	0.628990
9.490076e+02	0.623244	0.629001
9.738523e+02	0.623332	0.629313
9.986874e+02	0.623338	0.629343
2.914213e+03	0.627100	0.638008


==> data/obj_cands/val2012_mcg.txt <==
ncands	jac_class	jac_instance
10	0.392355	0.416756
15	0.445700	0.463706
20	0.493141	0.497481
25	0.530181	0.520215
30	0.554248	0.538948
35	0.583571	0.552625
40	0.597455	0.565488
45	0.613935	0.574905
50	0.628492	0.583698
55	0.640159	0.593057
60	0.651160	0.600911
65	0.668048	0.607845
70	0.677118	0.613629
75	0.685202	0.618762
80	0.691488	0.623320
85	0.693708	0.626805
90	0.698029	0.630089
95	0.701093	0.634091
100	0.703803	0.638102
125	0.722002	0.652367
150	0.733831	0.663947
175	0.743809	0.673202
200	0.751113	0.680514
225	0.758515	0.685957
250	0.762454	0.691566
275	0.769718	0.696194
300	0.775461	0.700339
325	0.778617	0.703539
350	0.782277	0.707537
375	0.784788	0.711407
400	0.787578	0.715141
425	0.790663	0.717639
450	0.792809	0.719682
475	0.794990	0.722210
500	0.796703	0.724971
525	0.798653	0.727304
550	0.800961	0.729666
575	0.802201	0.732061
600	0.803103	0.733892
625	0.804179	0.735694
650	0.805857	0.738236
6.749827e+02	0.807651	0.740213
6.999655e+02	0.808531	0.741888
7.249482e+02	0.810156	0.743500
7.499310e+02	0.811332	0.744519
7.749137e+02	0.813377	0.746304
7.998958e+02	0.814495	0.747631
8.248613e+02	0.815103	0.749022
8.498268e+02	0.815630	0.750740
8.747778e+02	0.816243	0.752308
8.996984e+02	0.816843	0.753141
9.245894e+02	0.817059	0.753897
9.494182e+02	0.817689	0.754997
9.741877e+02	0.818117	0.755760
9.988965e+02	0.818766	0.756346
1.480271e+03	0.827280	0.772629
1.937329e+03	0.831948	0.781222
2.368371e+03	0.835312	0.787270
2.769755e+03	0.837751	0.792250
3.140985e+03	0.839139	0.795718
3.483257e+03	0.840155	0.798095
3.789615e+03	0.841339	0.800261
4.061081e+03	0.842077	0.802036
4.297495e+03	0.842465	0.803194
4.498861e+03	0.842690	0.804342
5.139263e+03	0.843486	0.807705


==> data/obj_cands/val2012_mcg_hf.txt <==
ncands	jacp	jaco
10	0.429914	0.426642
15	0.485498	0.472330
20	0.528794	0.503983
25	0.559247	0.525354
30	0.586737	0.542740
35	0.611536	0.557512
40	0.628338	0.568098
45	0.640562	0.577300
50	0.648699	0.584833
55	0.658575	0.592034
60	0.669118	0.597975
65	0.677008	0.603737
70	0.687586	0.610072
75	0.695294	0.615166
80	0.702062	0.619992
85	0.706564	0.624888
90	0.712786	0.628046
95	0.718393	0.633369
100	0.721276	0.635764
125	0.736007	0.651657
150	0.748445	0.663361
175	0.759521	0.673721
200	0.766543	0.682473
225	0.774274	0.688658
250	0.779009	0.694026
275	0.783802	0.699176
300	0.788027	0.702989
325	0.791389	0.706330
350	0.794190	0.709979
375	0.796404	0.713476
400	0.798730	0.716870
425	0.800370	0.719744
450	0.802006	0.722858
475	0.803219	0.724995
500	0.804398	0.727592
525	0.805840	0.729843
550	0.808230	0.731680
575	0.809511	0.733114
600	0.810742	0.735287
625	0.811620	0.736816
650	0.812550	0.738232
675	0.813293	0.739761
700	0.814603	0.741575
725	0.815204	0.742747
750	0.815973	0.744312
775	0.817197	0.745875
7.999993e+02	0.818187	0.747160
8.249821e+02	0.819113	0.748342
8.499476e+02	0.819999	0.749290
8.749130e+02	0.820871	0.751038
8.998785e+02	0.821449	0.752007
9.248440e+02	0.822351	0.753234
9.498068e+02	0.822962	0.754358
9.747391e+02	0.823422	0.755618
9.996701e+02	0.824355	0.756774
3.536791e+03	0.841016	0.791888


==> data/obj_cands/val2012_mcg_point.txt <==
ncands	jac_class	jac_instance
5.139263e+03	0.843486	0.807705


==> data/obj_cands/val2012_mcg_void_as_bg.txt <==
ncands	jacp	jaco
10	0.402274	0.384229
15	0.452093	0.424002
20	0.491437	0.451080
25	0.518048	0.469306
30	0.543456	0.484288
35	0.567498	0.497207
40	0.582399	0.506320
45	0.594451	0.513941
50	0.602237	0.520093
55	0.610219	0.526048
60	0.620333	0.531186
65	0.627354	0.536334
70	0.636373	0.541167
75	0.643315	0.545590
80	0.649341	0.549548
85	0.653377	0.553546
90	0.658245	0.556123
95	0.664113	0.560462
100	0.666608	0.562560
125	0.680966	0.575703
150	0.693638	0.585714
175	0.704122	0.594020
200	0.711085	0.601161
225	0.717977	0.606119
250	0.721919	0.610550
275	0.726085	0.614920
300	0.730135	0.618148
325	0.733404	0.621146
350	0.735906	0.624021
375	0.737745	0.626312
400	0.739767	0.628875
425	0.741407	0.631010
450	0.743424	0.633670
475	0.744856	0.635144
500	0.746009	0.637166
525	0.747201	0.638918
550	0.749274	0.640365
575	0.750450	0.641632
600	0.751726	0.643177
625	0.752575	0.644384
650	0.753642	0.645665
675	0.754341	0.646944
700	0.755490	0.648371
725	0.756037	0.649346
750	0.757119	0.650763
775	0.758234	0.651948
7.999993e+02	0.759084	0.653043
8.249821e+02	0.760260	0.654146
8.499476e+02	0.761207	0.655023
8.749130e+02	0.762012	0.656255
8.998785e+02	0.762505	0.656905
9.248440e+02	0.763256	0.658002
9.498068e+02	0.763749	0.658889
9.747391e+02	0.764146	0.659903
9.996701e+02	0.764773	0.660892
3.536791e+03	0.780795	0.688854


==> data/obj_cands/val2012_multi_3sc_u_4r_filt_point.txt <==
ncands	jac_class	jac_instance
5.085427e+03	0.842353	0.808053


==> data/obj_cands/val2012_objectness.txt <==
ncands	jacp	jaco
1.740323e+03	0.644551	0.569240


==> data/obj_cands/val2012_objectness_sp.txt <==
ncands	jacp	jaco
1.740323e+03	0.6562	0.6073


==> data/obj_cands/val2012_pareto_point.txt <==
ncands	jac_class	jac_instance
2.189e+04	0.843486	0.8128


==> data/obj_cands/val2012_quadtree.txt <==
ncands	jacp	jaco
10	0.272744	0.220705
15	0.302462	0.239203
20	0.320877	0.255051
25	0.346295	0.274983
30	0.359929	0.284678
35	0.362572	0.288089
40	0.366253	0.293390
45	0.375362	0.304283
50	0.381070	0.312905
55	0.385672	0.318936
60	0.387639	0.321321
65	0.388815	0.323353
70	0.389691	0.325923
75	0.390649	0.328099
80	0.391072	0.329166
85	0.392423	0.332141
90	0.393863	0.335145
95	0.394833	0.337520
100	0.397060	0.341987
125	0.401651	0.352503
150	0.402205	0.354746
175	0.403231	0.359349
200	0.405060	0.369580
225	0.406015	0.374287
250	0.406405	0.376118
275	0.406594	0.377926
300	0.406820	0.379865
325	0.406967	0.381325
350	0.407100	0.382606
375	0.407323	0.384921
400	0.407510	0.387024
425	0.407704	0.389553
450	0.407804	0.391131
475	0.407962	0.393132
500	0.408108	0.394868
525	0.408160	0.395741
550	0.408170	0.395907
575	0.408174	0.396015
600	0.408206	0.396316
625	0.408225	0.396768
650	0.408243	0.397162
675	0.408268	0.398192
700	0.408292	0.399258
725	0.408328	0.400522
750	0.408405	0.402756
775	0.408452	0.404412
800	0.408477	0.405198
825	0.408521	0.406669
850	0.408548	0.407362
875	0.408555	0.407581
900	0.408557	0.407721
925	0.408575	0.407924
950	0.408585	0.408224
975	0.408589	0.408348
1000	0.408592	0.408398
1000	0.408592	0.408398


==> data/obj_cands/val2012_rigor.txt <==
ncands	jac_class	jac_instance
1.489012e+03	0.840272	0.747368


==> data/obj_cands/val2012_sel_search.txt <==
ncands	jacp	jaco
1.411685e+03	0.692606	0.630505


==> data/obj_cands/val2012_sel_search_adapt.txt <==
ncands	jacp	jaco
1.411685e+03	0.710810	0.661519


==> data/obj_cands/val2012_sel_search_sp.txt <==
ncands	jacp	jaco
1.411685e+03	0.7013	0.6527


==> data/obj_cands/val2012_sf_mUCM_1sc_12k.txt <==
ncands	jac_class	jac_instance
9.997239e+00	0.395780	0.414265
1.499379e+01	0.448906	0.460707
1.998827e+01	0.494396	0.490510
2.498137e+01	0.533135	0.510991
2.997447e+01	0.560580	0.527853
3.496756e+01	0.581415	0.541836
3.996066e+01	0.596579	0.551149
4.495307e+01	0.607383	0.561006
4.994272e+01	0.617789	0.570617
5.493237e+01	0.628204	0.577809
5.991856e+01	0.640527	0.584578
6.490131e+01	0.649081	0.591620
6.988406e+01	0.662480	0.596962
7.486680e+01	0.667787	0.601990
7.984955e+01	0.673475	0.606218
8.482816e+01	0.678921	0.610305
8.980400e+01	0.682378	0.614807
9.477916e+01	0.686450	0.619811
9.975155e+01	0.691850	0.624074
1.245797e+02	0.706882	0.636871
1.493506e+02	0.719864	0.649638
1.740338e+02	0.732802	0.659501
1.986715e+02	0.739540	0.666779
2.232905e+02	0.744794	0.672301
2.478551e+02	0.749923	0.677911
2.723395e+02	0.753630	0.684705
2.967536e+02	0.756824	0.689398
3.211014e+02	0.760572	0.694457
3.453954e+02	0.762423	0.698530
3.695990e+02	0.764506	0.701736
3.937384e+02	0.766188	0.704539
4.177999e+02	0.768047	0.707318
4.418075e+02	0.769563	0.709768
4.657654e+02	0.770902	0.711479
4.896308e+02	0.771909	0.713378
5.134438e+02	0.773127	0.715782
5.371608e+02	0.774531	0.718712
5.608351e+02	0.775833	0.720882
5.844534e+02	0.778186	0.723121
6.080069e+02	0.779063	0.724675
6.314990e+02	0.780004	0.726015
6.549013e+02	0.781841	0.727802
6.781925e+02	0.782818	0.729032
7.013602e+02	0.783890	0.730601
7.244003e+02	0.784028	0.732030
7.473554e+02	0.785044	0.733169
7.701960e+02	0.786440	0.734723
7.929172e+02	0.787541	0.736052
8.155086e+02	0.788221	0.736901
8.380380e+02	0.788673	0.737749
8.604921e+02	0.788867	0.738893
8.828640e+02	0.789430	0.740182
9.051753e+02	0.790107	0.741194
9.274086e+02	0.790789	0.742183
9.495314e+02	0.791322	0.743273
1.036654e+03	0.792770	0.746755
1.121433e+03	0.794253	0.749375
1.203164e+03	0.795218	0.751829
1.281871e+03	0.796112	0.754059
1.357527e+03	0.797046	0.755878
1.430643e+03	0.798059	0.757369
1.501697e+03	0.798770	0.758887
1.570313e+03	0.799155	0.760242
1.635255e+03	0.799749	0.761411
1.697019e+03	0.799998	0.762383
1.754840e+03	0.800361	0.762967
1.808735e+03	0.800721	0.763607
1.859213e+03	0.801070	0.764214
1.906288e+03	0.801322	0.764631
1.950139e+03	0.801478	0.764995
1.990465e+03	0.801726	0.765619
2.027974e+03	0.802139	0.766156
2.062190e+03	0.802281	0.766551
2.093063e+03	0.802318	0.766800
2.121204e+03	0.802388	0.766994
2.310513e+03	0.802937	0.769093


==> data/obj_cands/val2012_sf_mUCM_multi_3sc_u_12k.txt <==
ncands	jac_class	jac_instance
10	0.407486	0.425278
15	0.458952	0.464188
20	0.503992	0.492641
25	0.536243	0.515740
30	0.562645	0.533867
35	0.578061	0.548001
40	0.596213	0.558606
45	0.609460	0.568802
50	0.629034	0.580144
55	0.643477	0.587312
60	0.652379	0.593299
65	0.659815	0.598981
70	0.669514	0.604869
75	0.678400	0.611499
80	0.684843	0.617851
85	0.689920	0.622519
90	0.695867	0.627158
95	0.702345	0.631561
100	0.707271	0.634987
125	0.725874	0.648774
150	0.738677	0.660799
175	0.748758	0.670027
200	0.757563	0.678518
225	0.763303	0.684064
2.499945e+02	0.768525	0.689005
2.749772e+02	0.772939	0.694199
2.999600e+02	0.775799	0.698208
3.249427e+02	0.778187	0.701916
3.499255e+02	0.779677	0.704468
3.749082e+02	0.781708	0.707309
3.998785e+02	0.783256	0.709516
4.248440e+02	0.785907	0.712689
4.497957e+02	0.787726	0.715735
4.747440e+02	0.789720	0.718337
4.996922e+02	0.791849	0.720819
5.246404e+02	0.792965	0.723251
5.495887e+02	0.794511	0.725720
5.745369e+02	0.796308	0.728556
5.994700e+02	0.798199	0.731168
6.244010e+02	0.799637	0.733336
6.493320e+02	0.801092	0.735124
6.742629e+02	0.801909	0.737334
6.991939e+02	0.803072	0.739262
7.241187e+02	0.804042	0.741193
7.490324e+02	0.804670	0.743233
7.739358e+02	0.805672	0.745037
7.987992e+02	0.806554	0.746389
8.236611e+02	0.807045	0.747352
8.484941e+02	0.808235	0.748403
8.732761e+02	0.808848	0.749111
8.979248e+02	0.809568	0.750574
9.224638e+02	0.810367	0.751890
9.468399e+02	0.810762	0.752853
9.711215e+02	0.811768	0.754105
9.952809e+02	0.812733	0.755297
1.090553e+03	0.814271	0.758897
1.183590e+03	0.816897	0.762569
1.274375e+03	0.818465	0.765617
1.363168e+03	0.819784	0.768514
1.450275e+03	0.820830	0.770810
1.535652e+03	0.821881	0.772539
1.619208e+03	0.823229	0.774714
1.700207e+03	0.824025	0.776502
1.778369e+03	0.824563	0.777887
1.854250e+03	0.825277	0.779283
1.927765e+03	0.825931	0.780275
1.998514e+03	0.826333	0.781631
2.066488e+03	0.826807	0.782858
2.132175e+03	0.827027	0.783634
2.195522e+03	0.827515	0.784201
2.256895e+03	0.827578	0.784915
2.315740e+03	0.827791	0.785568
2.371527e+03	0.828046	0.786141
2.424593e+03	0.828233	0.786936
2.475109e+03	0.828530	0.787547
3.016028e+03	0.830396	0.793519


==> data/obj_cands/val2012_sf_mUCM_multi_3sc_u_4r_12k.txt <==
ncands	jac_class	jac_instance
10	0.409902	0.425322
15	0.460097	0.469894
20	0.499713	0.501005
25	0.529201	0.521535
30	0.558395	0.538404
35	0.582360	0.553244
40	0.598501	0.565294
45	0.621747	0.575963
50	0.634683	0.585221
55	0.647465	0.593875
60	0.656462	0.599609
65	0.665827	0.605483
70	0.674634	0.612442
75	0.680009	0.617690
80	0.686908	0.621753
85	0.691175	0.625903
90	0.699281	0.630192
95	0.702102	0.633753
100	0.705233	0.637430
125	0.729121	0.652704
150	0.742347	0.663175
175	0.751499	0.672888
200	0.760966	0.682215
225	0.766192	0.689241
250	0.770517	0.693832
275	0.775991	0.698561
300	0.778775	0.703176
325	0.782893	0.707220
350	0.785590	0.709603
375	0.787509	0.712635
400	0.790570	0.715030
425	0.792181	0.717915
450	0.793978	0.721251
475	0.794730	0.723666
4.999834e+02	0.797153	0.726513
5.249662e+02	0.799039	0.729426
5.499489e+02	0.800989	0.731575
5.749317e+02	0.802441	0.733450
5.999144e+02	0.803734	0.735692
6.248972e+02	0.804730	0.737366
6.498799e+02	0.805689	0.738736
6.748627e+02	0.807451	0.740836
6.998288e+02	0.808754	0.742197
7.247943e+02	0.809261	0.743575
7.497598e+02	0.810117	0.744608
7.747253e+02	0.810828	0.746005
7.996646e+02	0.811751	0.747172
8.245880e+02	0.812939	0.748455
8.494859e+02	0.813487	0.749559
8.743637e+02	0.814538	0.751322
8.992257e+02	0.815190	0.752432
9.240483e+02	0.815631	0.753551
9.488116e+02	0.816341	0.754730
9.735024e+02	0.817008	0.755604
9.981104e+02	0.817786	0.756444
1.096034e+03	0.820250	0.760185
1.192794e+03	0.822224	0.763966
1.288678e+03	0.823729	0.767046
1.383565e+03	0.825752	0.769961
1.477627e+03	0.826906	0.772595
1.570802e+03	0.827853	0.774802
1.662816e+03	0.828937	0.776320
1.753639e+03	0.829906	0.777893
1.843191e+03	0.830733	0.779822
1.931542e+03	0.831244	0.781003
2.019195e+03	0.832012	0.782032
2.105999e+03	0.832564	0.783577
2.191825e+03	0.833430	0.785309
2.276765e+03	0.833854	0.786399
2.360322e+03	0.834590	0.787397
2.442518e+03	0.835013	0.788391
2.523341e+03	0.835732	0.789338
2.602917e+03	0.836090	0.790096
2.681066e+03	0.836402	0.791026
2.757832e+03	0.836842	0.791751
5.085427e+03	0.842353	0.808053


==> data/obj_cands/val2012_sf_mUCM_multi_3sc_u_4r_12k_cpmc_jaccard_class.txt <==
ncands	jac_class	jac_instance
9.999310e+00	0.431872	0.394944
9.999310e+00	0.431872	0.394944
1.499310e+01	0.488342	0.435448
1.999931e+01	0.536610	0.494566
2.499931e+01	0.573114	0.521766
2.999310e+01	0.604082	0.536969
3.498137e+01	0.625579	0.548020
3.998137e+01	0.644040	0.564541
4.496411e+01	0.660219	0.572556
4.996411e+01	0.673385	0.583795
5.490821e+01	0.683395	0.585714
5.990821e+01	0.693107	0.595658
6.493858e+01	0.701928	0.608309
6.990821e+01	0.709955	0.613001
7.490821e+01	0.717101	0.619559
8.484127e+01	0.729956	0.627212
8.984127e+01	0.734716	0.632826
9.984127e+01	0.744172	0.643642
1.097516e+02	0.751977	0.648792
1.196425e+02	0.759407	0.653023
1.245845e+02	0.762264	0.655204
1.295845e+02	0.765043	0.658307
1.346425e+02	0.767814	0.663696
1.395845e+02	0.770518	0.665737
1.445845e+02	0.773139	0.669198
1.594065e+02	0.778950	0.673518
1.742029e+02	0.784571	0.677695
1.988054e+02	0.792557	0.685156
2.238054e+02	0.799425	0.694546
2.488054e+02	0.805768	0.703359
2.732954e+02	0.810815	0.707958
2.982954e+02	0.815474	0.714045
3.226487e+02	0.819757	0.717973
3.468558e+02	0.823725	0.722011
3.968558e+02	0.829587	0.732158
4.207246e+02	0.831947	0.734365
4.441925e+02	0.833975	0.736722
4.902360e+02	0.837467	0.740315
5.348330e+02	0.840246	0.743896
5.598330e+02	0.841687	0.747006
5.814997e+02	0.842906	0.748304
6.026439e+02	0.843949	0.749606
7.026439e+02	0.847933	0.758128
7.427295e+02	0.849327	0.760132
8.142774e+02	0.851650	0.763493
8.303278e+02	0.852102	0.764331
8.892774e+02	0.853524	0.767383
9.892609e+02	0.855687	0.773395
1.005311e+03	0.855975	0.774033
1.105242e+03	0.857612	0.778666
1.180190e+03	0.858833	0.781193
1.195553e+03	0.859050	0.781815
1.304992e+03	0.860517	0.784607
1.320355e+03	0.860719	0.785216
1.469502e+03	0.862568	0.789461
1.616724e+03	0.864355	0.792464
1.657663e+03	0.864744	0.793276
1.810824e+03	0.865942	0.797279
2.095656e+03	0.867756	0.802388
2.111220e+03	0.867845	0.802873
2.315268e+03	0.868947	0.804327
2.371669e+03	0.869248	0.805773
2.461221e+03	0.869617	0.807206
2.809854e+03	0.870976	0.810650
2.894794e+03	0.871289	0.811474
3.141371e+03	0.872097	0.813289
3.220947e+03	0.872258	0.813906
3.375862e+03	0.872569	0.814864
3.387066e+03	0.872588	0.815191
5.703456e+03	0.875450	0.827204
5.727461e+03	0.875466	0.827532
5.731793e+03	0.875466	0.827549


==> data/obj_cands/val2012_sf_mUCM_multi_3sc_u_4r_12k_cpmc_jaccard_object.txt <==
ncands	jac_class	jac_instance
9.999310e+00	0.431872	0.394944
9.999310e+00	0.431872	0.394944
10	0.409902	0.425322
15	0.460097	0.469894
20	0.499713	0.501005
2.499931e+01	0.573114	0.521766
2.999931e+01	0.599257	0.542056
3.499931e+01	0.619371	0.556493
3.999931e+01	0.634242	0.568832
4.499931e+01	0.649884	0.580447
4.999931e+01	0.661261	0.589805
5.499310e+01	0.677098	0.598246
5.999310e+01	0.687334	0.606029
6.499931e+01	0.691766	0.613236
6.999310e+01	0.703186	0.620351
7.498137e+01	0.713077	0.625350
8.499310e+01	0.718721	0.635246
8.999310e+01	0.722925	0.639586
9.496411e+01	0.735653	0.643660
9.996411e+01	0.739131	0.647742
1.049386e+02	0.744369	0.650944
1.149641e+02	0.747243	0.656893
1.199386e+02	0.752244	0.659712
1.249082e+02	0.756248	0.662332
1.348413e+02	0.764224	0.667438
1.448413e+02	0.768390	0.672101
1.698413e+02	0.778135	0.682914
1.797516e+02	0.782988	0.686338
2.047516e+02	0.790470	0.693809
2.297516e+02	0.796474	0.700769
2.497999e+02	0.798612	0.706334
2.547516e+02	0.800866	0.707671
2.695845e+02	0.805667	0.711293
2.945845e+02	0.808622	0.716379
3.238054e+02	0.818430	0.721720
3.488054e+02	0.820808	0.726192
3.732954e+02	0.824862	0.729600
4.218558e+02	0.831356	0.735763
5.218558e+02	0.837785	0.746577
5.691925e+02	0.841180	0.750292
7.218219e+02	0.844154	0.760992
7.691587e+02	0.847269	0.763973
8.376329e+02	0.850066	0.767613
9.125811e+02	0.851648	0.771143
9.347474e+02	0.852649	0.772098
9.564141e+02	0.853656	0.773003
1.054868e+03	0.856222	0.777108
1.079851e+03	0.856624	0.778001
1.160202e+03	0.858294	0.780763
1.254131e+03	0.859263	0.783749
1.304097e+03	0.860052	0.785241
1.354028e+03	0.860527	0.786651
1.403959e+03	0.861263	0.787994
1.578046e+03	0.863431	0.792557
1.582405e+03	0.863476	0.792665
1.826388e+03	0.866030	0.797819
1.922271e+03	0.866544	0.799687
2.017159e+03	0.867135	0.801318
2.111220e+03	0.867845	0.802873
2.204395e+03	0.868276	0.804234
2.212836e+03	0.868284	0.804343
2.476785e+03	0.869651	0.807637
2.485226e+03	0.869658	0.807736
2.833859e+03	0.871005	0.811150
2.918799e+03	0.871318	0.811974
3.084552e+03	0.871739	0.813196
3.244952e+03	0.872286	0.814375
3.246489e+03	0.872286	0.814385
3.401404e+03	0.872596	0.815343
3.404199e+03	0.872597	0.815360
5.727461e+03	0.875466	0.827532
5.731793e+03	0.875466	0.827549


==> data/obj_cands/val2012_sf_mUCM_multi_3sc_u_4r_12k_single_multi.txt <==
ncands	jac_class	jac_instance
10	0.283932	0.291718
20	0.376494	0.378510
30	0.439796	0.429864
40	0.480827	0.459910
50	0.507539	0.483893
60	0.528056	0.501705
70	0.544036	0.514470
80	0.563522	0.527475
90	0.573097	0.538700
100	0.584461	0.547021
1.999055e+02	0.626303	0.596291
2.997674e+02	0.638292	0.616631
3.995721e+02	0.643778	0.627943
4.993354e+02	0.645620	0.634007
5.990035e+02	0.649716	0.639050
6.985459e+02	0.650207	0.641774
7.979938e+02	0.650666	0.642746
8.974306e+02	0.650938	0.644394
9.967502e+02	0.651029	0.645389
1.984595e+03	0.652824	0.650568
2.958330e+03	0.653511	0.652493
3.904449e+03	0.653934	0.652924
4.809256e+03	0.654041	0.653288
5.661790e+03	0.654067	0.653440
6.445623e+03	0.654094	0.653648
7.160425e+03	0.654094	0.653648
7.810877e+03	0.654094	0.653648
8.400462e+03	0.654094	0.653666


==> data/obj_cands/val2012_shape_share.txt <==
ncands	jacp	jaco
1.117750e+03	0.813128	0.674904


==> data/obj_cands/val2012_ucm.txt <==
ncands	jacp	jaco
10	0.244235	0.267966
15	0.290149	0.315213
20	0.333002	0.349224
25	0.365653	0.379368
30	0.395031	0.400318
35	0.413849	0.415621
40	0.434413	0.431949
45	0.450986	0.443412
50	0.464039	0.452493
55	0.475939	0.460167
60	0.484580	0.467598
65	0.496127	0.474953
70	0.505404	0.481632
75	0.515222	0.487725
80	0.519809	0.492929
85	0.526415	0.499567
90	0.530992	0.504094
95	0.536594	0.509017
100	0.540825	0.513455
125	0.558214	0.530065
150	0.573762	0.541259
175	0.582771	0.551323
200	0.587128	0.557470
225	0.592125	0.563472
250	0.596099	0.570296
275	0.599038	0.574633
300	0.600945	0.577268
325	0.603214	0.580180
350	0.606215	0.582133
375	0.609112	0.584077
400	0.610895	0.585720
425	0.613238	0.588233
4.499841e+02	0.613663	0.589380
4.749669e+02	0.614322	0.591519
4.999496e+02	0.615226	0.592799
5.249241e+02	0.616483	0.594814
5.498896e+02	0.616808	0.596225
5.748551e+02	0.617230	0.597286
5.998206e+02	0.617479	0.598907
6.247861e+02	0.617592	0.599531
6.497426e+02	0.617951	0.600245
6.746908e+02	0.618676	0.600534
6.996301e+02	0.618817	0.600821
7.245362e+02	0.618861	0.600887
7.494327e+02	0.619260	0.601046
7.743292e+02	0.619319	0.601405
7.992022e+02	0.619697	0.601820
8.240159e+02	0.620021	0.602025
8.488226e+02	0.620869	0.602487
8.736032e+02	0.620894	0.602631
8.983789e+02	0.620910	0.602774
9.231463e+02	0.620998	0.603092
9.478682e+02	0.621020	0.603528
9.725749e+02	0.621033	0.603610
9.972740e+02	0.621063	0.604003
2.646695e+03	0.625566	0.615523


==> data/obj_cands/val2012_ucm_16k_filt.txt <==
ncands	jacp	jaco
3.536791e+03    0.841016        0.791888


==> data/obj_cands/val2012_ucm_multi.txt <==
ncands	jacp	jaco
7.630346e+03	0.655548	0.643570
6.533022e+03	0.655548	0.643570
5.818823e+03	0.655548	0.643544
4.945484e+03	0.655543	0.643488
3.982561e+03	0.655543	0.643420
2.995333e+03	0.655529	0.643273
1.999337e+03	0.655483	0.642693
1000	0.655164	0.640197
900	0.655103	0.639179
800	0.654752	0.638299
700	0.653936	0.635963
600	0.653463	0.633901
500	0.651908	0.630528
400	0.648868	0.623082
300	0.642618	0.612442
200	0.630401	0.592559
100	0.576598	0.543260
90	0.562437	0.536223
80	0.550510	0.525659
70	0.534484	0.513278
60	0.512281	0.496908
50	0.485991	0.480115
40	0.449324	0.456545
30	0.397788	0.421576
20	0.334367	0.372758
10	0.244374	0.296885


==> data/obj_cands/val2012_ucm_multi_trained.txt <==
ncands	jacp	jaco
4.235475e+03	0.836342	0.792420
4.235475e+03	0.836342	0.792420
4.234276e+03	0.836342	0.792420
4.216674e+03	0.836307	0.792312
4.111150e+03	0.836237	0.791971
3.701012e+03	0.835492	0.790186
2.928461e+03	0.833888	0.785480
1.988227e+03	0.829198	0.774627
9.994955e+02	0.815990	0.750679
8.997026e+02	0.812725	0.746042
7.999096e+02	0.809341	0.741775
700	0.806277	0.736885
600	0.801573	0.730114
500	0.796496	0.721129
400	0.790086	0.710693
300	0.779824	0.697135
200	0.760343	0.674058
100	0.711201	0.630637
90	0.701629	0.622441
80	0.689148	0.613457
70	0.675052	0.604407
60	0.656987	0.592852
50	0.638610	0.578676
40	0.607286	0.559414
30	0.569625	0.535791
20	0.523765	0.500216
10	0.415147	0.423681


==> data/pareto/1_all_pascal2012_train2012.txt <==
ncands	jac_instance
9.997951	0.309198
14.974044	0.366613
19.939208	0.407333
24.885929	0.435500
34.717213	0.474198
39.607240	0.488384
44.480874	0.500818
49.331284	0.511190
54.150273	0.521151
68.411885	0.543441
73.075820	0.549629
78.411885	0.556687
83.075820	0.562765
88.075820	0.568230
92.693989	0.572770
97.693306	0.577001
107.661202	0.584351
117.603825	0.590961
127.542350	0.597028
132.507514	0.600034
142.506831	0.606080
162.506831	0.615586
167.506831	0.617828
190.991803	0.626894
200.963798	0.630593
210.919399	0.634115
236.727459	0.642111
241.683060	0.643513
261.571721	0.648519
383.520492	0.678515
403.401639	0.683291
406.588798	0.683960
411.553962	0.684922
421.484290	0.686806
426.443306	0.687720
436.351776	0.689518
441.314208	0.690354
470.911202	0.695029
500.407787	0.698966
515.407787	0.700885
550.445355	0.705038
555.407787	0.705557
580.103825	0.707944
604.650273	0.710100
609.650273	0.710504
658.500000	0.714232
692.734973	0.716845
753.500000	0.721242
802.031421	0.724238
908.318306	0.730438
958.318306	0.733060
968.297131	0.733526
1015.946038	0.735564
1025.946038	0.735981
1030.946038	0.736164
1283.793716	0.745039
1307.113388	0.745853
1372.461749	0.747577
1422.197404	0.748865
1522.877049	0.751127
1656.355191	0.753860
1991.577186	0.760609
2179.102459	0.763765
2204.051230	0.764129
2209.020492	0.764201
2298.526639	0.765438
2781.646175	0.771678
2804.250683	0.771954
2828.994536	0.772220
3303.281421	0.776932
3406.949454	0.777831
3531.645492	0.778796
5390.045765	0.790491
5867.922131	0.792815
6745.713798	0.796231
6882.928962	0.796738
7252.662568	0.798052
7429.449454	0.798652
7464.449454	0.798768
7489.428279	0.798832
8449.497951	0.801269
8936.689891	0.802451
8981.511612	0.802537
9145.879781	0.802835
9786.930328	0.803992
10271.878415	0.804791
12254.608607	0.807842
12976.802596	0.808877
13474.810792	0.809519
13514.810792	0.809569
14973.065574	0.811319
16049.720628	0.812531
16099.505464	0.812587
16184.349044	0.812670
16486.862705	0.812954
17721.891393	0.814095
21691.328552	0.817588
21810.560109	0.817681
26429.993169	0.821250
27407.239754	0.821956
27550.657787	0.822057
28917.588798	0.822903
31269.668033	0.824248
32078.719945	0.824686
32561.257514	0.824895
37226.161202	0.826735
38224.112022	0.827109
39492.288251	0.827564
44252.900273	0.829120
45874.406421	0.829641
48061.732923	0.830254
48559.648224	0.830393
52338.347678	0.831365
52981.515710	0.831525
57951.704918	0.832666
60060.043716	0.833122
65018.559426	0.834081
65841.510246	0.834233
67506.494536	0.834487
84659.842896	0.837012
140245.480191	0.844322
141068.431011	0.844412
142733.415301	0.844580
152311.407104	0.845541
170268.691257	0.847257
171933.675546	0.847408
173399.788251	0.847538
175899.788251	0.847756
180742.085383	0.848131
189352.844945	0.848790
201134.327869	0.849607
210321.419399	0.850205
214535.618169	0.850452
224021.851776	0.850906
248353.099044	0.851834
333661.896175	0.854565
360499.764344	0.855386
389499.764344	0.856171
408412.275956	0.856626
419412.275956	0.856870
433412.275956	0.857174
449390.199454	0.857514
463390.199454	0.857799
467610.562158	0.857878
502389.762295	0.858473
534878.028689	0.858967
606705.342896	0.859830
609970.387295	0.859869
619855.516393	0.859976
667458.650273	0.860475
677622.821038	0.860574
688622.821038	0.860676
743614.460383	0.861110
814614.460383	0.861598
896614.460383	0.862055
916614.460383	0.862120
930437.670082	0.862161
936534.700820	0.862178
941534.700820	0.862185
946531.285519	0.862191
951083.461066	0.862195
968602.693306	0.862195


==> data/pareto/1_all_pascal2012_val2012.txt <==
ncands	jac_instance
9.994479	0.319547
14.977916	0.372878
19.953761	0.410045
24.926846	0.438091
34.800552	0.476710
39.705314	0.490003
44.590752	0.501401
49.446515	0.512199
54.263630	0.519825
68.508627	0.540584
73.179434	0.546104
78.506556	0.554640
83.177364	0.559938
88.173223	0.565583
92.800552	0.569931
97.793651	0.574304
107.770876	0.580647
117.741891	0.587008
127.706694	0.592342
132.684610	0.595343
142.679089	0.601450
162.679089	0.609249
167.679089	0.611004
191.276743	0.620113
201.249827	0.624028
211.222222	0.627174
237.287785	0.637437
242.260179	0.638805
262.189786	0.644498
390.761215	0.678159
410.697032	0.681426
414.922705	0.682375
419.900621	0.682958
429.855072	0.685057
434.830918	0.685814
444.782609	0.687471
449.758454	0.688264
479.587992	0.692785
509.303658	0.695765
524.303658	0.698159
559.327812	0.701406
564.303658	0.702024
589.037957	0.704316
613.648723	0.705826
618.648723	0.706020
667.622498	0.709220
701.780538	0.712172
762.622498	0.714937
811.284334	0.717642
917.125604	0.723051
967.125604	0.726296
977.104210	0.726875
1024.478951	0.728511
1034.472050	0.728894
1039.468599	0.729172
1292.253968	0.739261
1315.629400	0.739748
1381.201518	0.740964
1431.013803	0.742460
1532.525190	0.743893
1666.285024	0.746222
2005.751553	0.752780
2192.367150	0.755605
2217.349896	0.755882
2222.325742	0.756075
2311.953071	0.757337
2801.461698	0.763729
2824.197378	0.764301
2849.076605	0.764522
3336.848171	0.769829
3440.795721	0.770682
3565.659075	0.771308
5488.067633	0.783972
5969.152519	0.786422
6849.914424	0.789602
6987.398896	0.790069
7357.147688	0.791283
7534.372671	0.791872
7569.372671	0.792018
7594.340925	0.792101
8554.028295	0.795341
9043.379572	0.796552
9088.241546	0.796617
9252.695652	0.796875
9893.859903	0.797620
10379.746032	0.798653
12377.884748	0.802002
13104.443754	0.803226
13601.824017	0.804177
13641.824017	0.804233
15091.913043	0.805834
16170.866115	0.807152
16220.686680	0.807213
16305.515528	0.807304
16609.073154	0.807668
17860.661146	0.808923
21894.600414	0.812829
22014.193927	0.812865
26818.936508	0.816677
27796.820566	0.817271
27940.992409	0.817299
29313.429952	0.818051
31683.678399	0.818984
32498.681850	0.819560
32984.481021	0.819811
37721.165631	0.821935
38720.173913	0.822334
39991.572809	0.822738
44761.051760	0.824724
46401.786059	0.825324
48594.273292	0.825974
49093.583161	0.826085
52901.886128	0.827344
53545.548654	0.827534
58534.947550	0.828777
60649.831608	0.829172
65623.790200	0.830303
66447.409938	0.830538
68116.888889	0.830936
85996.942719	0.833576
142895.194617	0.841114
143718.814355	0.841258
145388.293306	0.841527
155055.970324	0.842281
173011.626639	0.843646
174681.105590	0.843898
176154.960663	0.843918
178654.960663	0.844129
183504.728088	0.844469
192349.847481	0.844532
204093.736370	0.845626
213361.746032	0.845917
217595.070393	0.846344
227059.685990	0.846768
251444.913043	0.847975
337194.281573	0.850606
364121.365769	0.851562
393121.365769	0.852138
412104.318841	0.852605
423104.318841	0.852771
437104.318841	0.853101
453222.653554	0.853325
467222.653554	0.853613
471440.180814	0.853685
506282.371291	0.854191
538782.371291	0.854796
610814.824017	0.855961
614102.347826	0.855963
624014.922705	0.856084
671704.405107	0.856610
682078.059351	0.856784
693078.059351	0.856935
748078.059351	0.857271
819078.059351	0.857950
901078.059351	0.858334
921078.059351	0.858450
935002.339545	0.858553
941118.411318	0.858939
946118.411318	0.858953
951118.411318	0.859006
955728.529331	0.859026
974252.503796	0.859053


==> data/pareto/2_up_to_triplets_pascal2012_train2012.txt <==
ncands	jac_instance
9.997951	0.309198
14.974044	0.366613
19.939208	0.407333
24.885929	0.435500
34.717213	0.474198
39.607240	0.488384
44.480874	0.500818
49.331284	0.511190
54.150273	0.521151
68.411885	0.543441
73.075820	0.549629
78.411885	0.556687
83.075820	0.562765
88.075820	0.568230
92.693989	0.572770
97.693306	0.577001
107.661202	0.584351
117.603825	0.590961
127.542350	0.597028
132.507514	0.600034
142.506831	0.606080
162.506831	0.615586
167.506831	0.617828
190.991803	0.626894
200.963798	0.630593
210.919399	0.634115
236.727459	0.642111
241.683060	0.643513
261.571721	0.648519
383.520492	0.678515
403.401639	0.683291
406.588798	0.683960
411.553962	0.684922
421.484290	0.686806
426.443306	0.687720
436.351776	0.689518
441.314208	0.690354
470.911202	0.695029
500.407787	0.698966
515.407787	0.700885
550.445355	0.705038
555.407787	0.705557
580.103825	0.707944
604.650273	0.710100
609.650273	0.710504
658.500000	0.714232
692.734973	0.716845
753.500000	0.721242
802.031421	0.724238
908.318306	0.730438
958.318306	0.733060
1005.967213	0.735097
1025.928279	0.735850
1049.536202	0.736708
1162.754781	0.740777
1283.793716	0.745039
1307.113388	0.745853
1372.461749	0.747577
1422.197404	0.748865
1522.877049	0.751127
1656.355191	0.753860
1991.577186	0.760609
2179.102459	0.763765
2204.051230	0.764129
2209.020492	0.764201
2298.526639	0.765438
2781.646175	0.771678
2804.250683	0.771954
2828.994536	0.772220
3303.281421	0.776932
3406.949454	0.777831
3531.645492	0.778796
5390.045765	0.790491
5867.922131	0.792815
6745.713798	0.796231
6882.928962	0.796738
7252.662568	0.798052
7429.449454	0.798652
7464.449454	0.798768
8424.519126	0.801205
8911.711066	0.802388
9552.761612	0.803545
10037.709699	0.804354
12020.439891	0.807406
12742.633880	0.808441
13240.642077	0.809105
13280.642077	0.809155
13821.603142	0.809815
14738.896858	0.810925
15950.180328	0.812370
17185.209016	0.813511
21154.646175	0.817003
25774.079235	0.820575
26751.325820	0.821283
28118.256831	0.822130
30470.336066	0.823484
35135.239754	0.825410
36133.190574	0.825784
40893.802596	0.827347
42515.308743	0.827868
43013.224044	0.828007
47435.091530	0.829235
52405.280738	0.830379
57363.796448	0.831339
76182.129098	0.834371
104048.498634	0.838268
132590.717213	0.842098
142168.709016	0.843058
161790.977459	0.844975
164290.977459	0.845202
172901.737022	0.845861
182088.828552	0.846460
186303.027322	0.846706
271611.824454	0.849669
298449.692623	0.850494
327449.692623	0.851353
338449.692623	0.851634
352449.692623	0.851992
356670.055328	0.852071
389158.321721	0.852664
414158.321721	0.853095
460985.635929	0.853674
464250.680328	0.853713
474414.851093	0.853812
529406.490437	0.854284
543229.700137	0.854325
549326.730874	0.854342
554323.315574	0.854349
558875.491120	0.854353
576394.723361	0.854353


==> data/pareto/2_up_to_triplets_pascal2012_val2012.txt <==
ncands	jac_instance
9.994479	0.319547
14.977916	0.372878
19.953761	0.410045
24.926846	0.438091
34.800552	0.476710
39.705314	0.490003
44.590752	0.501401
49.446515	0.512199
54.263630	0.519825
68.508627	0.540584
73.179434	0.546104
78.506556	0.554640
83.177364	0.559938
88.173223	0.565583
92.800552	0.569931
97.793651	0.574304
107.770876	0.580647
117.741891	0.587008
127.706694	0.592342
132.684610	0.595343
142.679089	0.601450
162.679089	0.609249
167.679089	0.611004
191.276743	0.620113
201.249827	0.624028
211.222222	0.627174
237.287785	0.637437
242.260179	0.638805
262.189786	0.644498
390.761215	0.678159
410.697032	0.681426
414.922705	0.682375
419.900621	0.682958
429.855072	0.685057
434.830918	0.685814
444.782609	0.687471
449.758454	0.688264
479.587992	0.692785
509.303658	0.695765
524.303658	0.698159
559.327812	0.701406
564.303658	0.702024
589.037957	0.704316
613.648723	0.705826
618.648723	0.706020
667.622498	0.709220
701.780538	0.712172
762.622498	0.714937
811.284334	0.717642
917.125604	0.723051
967.125604	0.726296
1014.500345	0.727933
1034.463078	0.728846
1058.055901	0.729475
1171.189786	0.734193
1292.253968	0.739261
1315.629400	0.739748
1381.201518	0.740964
1431.013803	0.742460
1532.525190	0.743893
1666.285024	0.746222
2005.751553	0.752780
2192.367150	0.755605
2217.349896	0.755882
2222.325742	0.756075
2311.953071	0.757337
2801.461698	0.763729
2824.197378	0.764301
2849.076605	0.764522
3336.848171	0.769829
3440.795721	0.770682
3565.659075	0.771308
5488.067633	0.783972
5969.152519	0.786422
6849.914424	0.789602
6987.398896	0.790069
7357.147688	0.791283
7534.372671	0.791872
7569.372671	0.792018
8529.060041	0.795259
9018.411318	0.796472
9659.575569	0.797216
10145.461698	0.798252
12143.600414	0.801597
12870.159420	0.802826
13367.539683	0.803798
13407.539683	0.803858
13945.483782	0.804723
14857.628709	0.805477
16071.231194	0.807010
17322.819186	0.808260
21356.758454	0.812174
26161.501035	0.815987
27139.385093	0.816591
28511.822636	0.817345
30882.071084	0.818304
35618.755694	0.820528
36617.763975	0.820927
41387.242926	0.822912
43027.977226	0.823513
43527.287095	0.823624
47979.252588	0.825204
52968.651484	0.826447
57942.610076	0.827578
77492.142857	0.830951
106519.877157	0.834631
135214.014493	0.838950
144881.691511	0.839703
164506.826777	0.841399
167006.826777	0.841620
175851.946170	0.841683
185119.955832	0.841974
189353.280193	0.842401
275102.648723	0.845285
302029.732919	0.846241
331029.732919	0.846840
342029.732919	0.847060
356029.732919	0.847539
360247.260179	0.847612
392747.260179	0.848310
417747.260179	0.848891
464779.712905	0.849634
468067.236715	0.849636
478440.890959	0.849810
533440.890959	0.850207
547365.171153	0.850311
553481.242926	0.850697
558481.242926	0.850768
563091.360939	0.850788
581615.335404	0.850815


==> data/pareto/3_up_to_pairs_pascal2012_train2012.txt <==
ncands	jac_instance
9.997951	0.309198
14.974044	0.366613
19.939208	0.407333
24.885929	0.435500
34.717213	0.474198
39.607240	0.488384
44.480874	0.500818
49.331284	0.511190
54.150273	0.521151
68.411885	0.543441
73.075820	0.549629
78.411885	0.556687
83.075820	0.562765
88.075820	0.568230
92.693989	0.572770
97.693306	0.577001
107.661202	0.584351
117.603825	0.590961
127.542350	0.597028
132.507514	0.600034
142.506831	0.606080
162.506831	0.615586
167.506831	0.617828
190.991803	0.626894
200.963798	0.630593
210.919399	0.634115
236.727459	0.642111
241.683060	0.643513
261.571721	0.648519
383.520492	0.678515
403.401639	0.683291
406.588798	0.683960
411.553962	0.684922
421.484290	0.686806
426.443306	0.687720
436.351776	0.689518
441.314208	0.690354
470.911202	0.695029
500.407787	0.698966
515.407787	0.700885
550.445355	0.705038
555.407787	0.705557
580.103825	0.707944
604.650273	0.710100
609.650273	0.710504
658.500000	0.714232
692.734973	0.716845
753.500000	0.721242
802.031421	0.724238
908.318306	0.730438
958.318306	0.733060
1005.967213	0.735097
1029.575137	0.735956
1142.793716	0.740043
1263.832650	0.744304
1287.152322	0.745118
1352.500683	0.746843
1453.180328	0.749106
1586.658470	0.751906
1921.880464	0.758799
2109.405738	0.761955
2134.354508	0.762320
2562.916667	0.767880
2585.521175	0.768155
3059.808060	0.773501
3163.476093	0.774401
3288.172131	0.775366
5146.572404	0.787306
6024.364071	0.790722
6394.097678	0.792088
7354.167350	0.794627
7995.217896	0.795786
9977.948087	0.798836
10700.142077	0.799914
11935.170765	0.801183
15904.607923	0.804807
18443.640027	0.806981
20524.040984	0.808706
21521.991803	0.809121
26282.603825	0.810922
27904.109973	0.811443
28402.025273	0.811583
33372.214481	0.812772
38330.730191	0.813737
65923.794399	0.817958
66872.948770	0.818092
76450.940574	0.819091
84091.356557	0.819766
85061.700137	0.819847
94248.791667	0.820445
98462.990437	0.820691
106422.229508	0.821005
111878.889344	0.821219
125300.858607	0.821653
129521.221311	0.821739
140270.296448	0.821945
143535.340847	0.821995
176348.535519	0.822423
179613.579918	0.822461
189777.750683	0.822561
203600.960383	0.822603
209697.991120	0.822619
214250.166667	0.822624
231769.398907	0.822624


==> data/pareto/3_up_to_pairs_pascal2012_val2012.txt <==
ncands	jac_instance
9.994479	0.319547
14.977916	0.372878
19.953761	0.410045
24.926846	0.438091
34.800552	0.476710
39.705314	0.490003
44.590752	0.501401
49.446515	0.512199
54.263630	0.519825
68.508627	0.540584
73.179434	0.546104
78.506556	0.554640
83.177364	0.559938
88.173223	0.565583
92.800552	0.569931
97.793651	0.574304
107.770876	0.580647
117.741891	0.587008
127.706694	0.592342
132.684610	0.595343
142.679089	0.601450
162.679089	0.609249
167.679089	0.611004
191.276743	0.620113
201.249827	0.624028
211.222222	0.627174
237.287785	0.637437
242.260179	0.638805
262.189786	0.644498
390.761215	0.678159
410.697032	0.681426
414.922705	0.682375
419.900621	0.682958
429.855072	0.685057
434.830918	0.685814
444.782609	0.687471
449.758454	0.688264
479.587992	0.692785
509.303658	0.695765
524.303658	0.698159
559.327812	0.701406
564.303658	0.702024
589.037957	0.704316
613.648723	0.705826
618.648723	0.706020
667.622498	0.709220
701.780538	0.712172
762.622498	0.714937
811.284334	0.717642
917.125604	0.723051
967.125604	0.726296
1014.500345	0.727933
1038.093168	0.728563
1151.227053	0.733393
1272.291235	0.738461
1295.666667	0.738947
1361.238785	0.740164
1462.750173	0.741597
1596.510007	0.744037
1935.976536	0.750840
2122.592133	0.753665
2147.574879	0.753942
2582.321601	0.759617
2605.057281	0.760189
3092.828847	0.766178
3196.776398	0.767031
3321.639752	0.767657
5244.048309	0.780758
6124.810214	0.783938
6494.559006	0.785241
7454.246377	0.788614
8095.410628	0.789358
10093.549344	0.792714
10820.108351	0.793982
12071.696342	0.795266
16105.635611	0.799439
18822.694962	0.802574
20910.378192	0.803537
21909.386473	0.803957
26678.865424	0.806262
28319.599724	0.806863
28818.909593	0.806974
33808.308489	0.808236
38782.267081	0.809381
66530.603865	0.813917
67476.404417	0.814120
77144.081435	0.814873
84884.534852	0.814892
85989.200828	0.815094
95257.210490	0.815385
99490.534852	0.815812
107476.794341	0.816396
112978.726018	0.816659
126417.619048	0.817005
130635.146308	0.817077
141537.879227	0.817602
144825.403037	0.817631
177667.599034	0.817885
180955.122843	0.817888
191328.777088	0.818064
205253.057281	0.818170
211369.129055	0.818556
215979.247067	0.818576
234503.221532	0.818603


==> data/pareto/4_all_singletons_pascal2012_train2012.txt <==
ncands	jac_instance
9.997951	0.309198
14.974044	0.366613
19.939208	0.407333
24.885929	0.435500
34.717213	0.474198
39.607240	0.488384
44.480874	0.500818
49.331284	0.511190
54.150273	0.521151
68.411885	0.543441
73.075820	0.549629
78.411885	0.556687
83.075820	0.562765
88.075820	0.568230
92.693989	0.572770
97.693306	0.577001
107.661202	0.584351
117.603825	0.590961
127.542350	0.597028
132.507514	0.600034
142.507514	0.605429
152.507514	0.610435
157.507514	0.612690
180.992486	0.622045
185.992486	0.623883
190.948087	0.625638
216.756148	0.634012
221.711749	0.635413
226.711749	0.636658
314.094945	0.658410
343.660519	0.665748
363.541667	0.670573
366.728825	0.671242
371.693989	0.672204
376.656421	0.673047
381.656421	0.673854
391.656421	0.675335
396.656421	0.675957
426.693989	0.679690
431.656421	0.680212
456.352459	0.682615
461.352459	0.683033
495.587432	0.685659
556.352459	0.690129
606.352459	0.692806
677.391393	0.695581
700.711066	0.696477
727.391393	0.697493
750.711066	0.698322
816.059426	0.700138
916.739071	0.702466
966.739071	0.703256
1104.264344	0.705298
1129.213115	0.705663
1151.817623	0.705978
1195.137295	0.706577
1255.485656	0.707383
1341.165301	0.708071
1380.181694	0.708351
1391.062842	0.708428
1461.855874	0.708903
1536.654372	0.709362
1586.500000	0.709599
2257.973361	0.712479
2402.541667	0.712852
2899.023907	0.713793
3737.762295	0.714381
4520.530055	0.714816
4695.123634	0.714873
4794.764344	0.714894
5469.684426	0.715008
5635.000683	0.715029
9936.246585	0.715173
10617.560792	0.715194
10631.034836	0.715194
12986.533470	0.715217
13608.211749	0.715218
27870.023224	0.715218


==> data/pareto/4_all_singletons_pascal2012_val2012.txt <==
ncands	jac_instance
9.994479	0.319547
14.977916	0.372878
19.953761	0.410045
24.926846	0.438091
34.800552	0.476710
39.705314	0.490003
44.590752	0.501401
49.446515	0.512199
54.263630	0.519825
68.508627	0.540584
73.179434	0.546104
78.506556	0.554640
83.177364	0.559938
88.173223	0.565583
92.800552	0.569931
97.793651	0.574304
107.770876	0.580647
117.741891	0.587008
127.706694	0.592342
132.684610	0.595343
142.684610	0.600804
152.684610	0.604053
157.684610	0.606062
181.282264	0.615326
186.282264	0.616728
191.254658	0.618480
217.320221	0.628831
222.292616	0.630199
227.292616	0.631383
318.002761	0.655131
350.864044	0.664612
370.799862	0.667926
375.025535	0.668876
380.003451	0.669458
384.979296	0.670257
389.979296	0.671160
399.979296	0.672984
404.979296	0.673858
435.003451	0.676490
439.979296	0.677114
464.713596	0.679425
469.713596	0.679647
503.871636	0.682596
564.713596	0.685507
614.713596	0.688803
685.777778	0.691823
709.153209	0.692422
735.777778	0.694099
759.153209	0.694592
824.725328	0.695915
926.236715	0.697383
976.236715	0.698498
1112.852312	0.699960
1137.835059	0.700236
1160.570738	0.700834
1203.946170	0.701547
1264.518288	0.702209
1351.029676	0.702912
1389.381643	0.702889
1400.995169	0.703356
1472.399586	0.703777
1547.297447	0.703979
1597.228433	0.704113
2270.143547	0.706560
2414.172533	0.707023
2911.307798	0.707530
3751.660455	0.708063
4552.042098	0.708801
4726.870945	0.708992
4826.732919	0.708992
5497.842650	0.709467
5669.184265	0.709634
9982.885438	0.709998
10668.113872	0.709998
10682.190476	0.709998
13216.991718	0.710046
13839.975845	0.710141
28873.718427	0.710328


==> data/pareto/5_mcg_singletons_pascal2012_train2012.txt <==
ncands	jac_instance
10.000000	0.289642
15.000000	0.341765
20.000000	0.379578
25.000000	0.405836
30.000000	0.427617
35.000000	0.447089
40.000000	0.462562
45.000000	0.475943
50.000000	0.487202
55.000000	0.498602
60.000000	0.508212
65.000000	0.517057
70.000000	0.524590
75.000000	0.530858
80.000000	0.536539
85.000000	0.539306
90.000000	0.543628
95.000000	0.548692
100.000000	0.552971
125.000000	0.569063
150.000000	0.583273
175.000000	0.592873
200.000000	0.598470
225.000000	0.605387
250.000000	0.611189
275.000000	0.615665
299.992486	0.619714
324.961066	0.623166
349.926913	0.626285
374.892760	0.627551
399.858607	0.630256
424.824454	0.633200
449.790301	0.634705
474.756148	0.636345
499.721995	0.638442
524.683060	0.639761
549.631831	0.641121
574.580601	0.641960
599.529372	0.643181
624.478142	0.644017
649.426913	0.644601
674.375683	0.645720
699.324454	0.647042
724.264344	0.647872
749.196038	0.648671
774.127732	0.649002
799.059426	0.649389
823.975410	0.649783
848.872951	0.649929
873.770492	0.650238
898.668033	0.650341
923.565574	0.650678
948.463115	0.651325
973.352459	0.651634
998.232923	0.651873
1495.465847	0.657151
1991.968579	0.658522
2486.306011	0.659164
2976.993852	0.659852
3463.251366	0.660003
3943.993852	0.660261
4418.294399	0.660319
4886.021858	0.660368
5347.777322	0.660368
5800.779372	0.660368
6243.144126	0.660368
6671.946721	0.660409
7087.536202	0.660409
7490.974044	0.660425
7878.217896	0.660425
8245.239754	0.660504
8595.215847	0.660504
8926.553962	0.660525
11282.052596	0.660743
12416.583333	0.660776
13002.786885	0.660776
13286.376366	0.660776
13399.727459	0.660776
13432.713798	0.660776
13443.607240	0.660776
13447.000000	0.660776
13447.000000	0.660776
13447.000000	0.660776
13447.000000	0.660776
13447.000000	0.660776
13447.000000	0.660776
13447.000000	0.660776
13447.000000	0.660776
13447.000000	0.660776
13447.000000	0.660776
13447.000000	0.660776


==> data/pareto/5_mcg_singletons_pascal2012_val2012.txt <==
ncands	jac_instance
10.000000	0.293202
15.000000	0.343485
20.000000	0.379513
25.000000	0.408432
30.000000	0.430848
35.000000	0.448253
40.000000	0.463565
45.000000	0.476874
50.000000	0.487639
55.000000	0.495880
60.000000	0.503981
65.000000	0.511663
70.000000	0.519463
75.000000	0.527000
80.000000	0.532111
85.000000	0.537553
90.000000	0.542902
95.000000	0.546604
100.000000	0.550332
125.000000	0.563151
150.000000	0.575050
175.000000	0.586978
200.000000	0.596684
225.000000	0.604886
250.000000	0.610937
275.000000	0.615581
300.000000	0.618246
325.000000	0.620935
350.000000	0.624064
374.982747	0.625992
399.965493	0.628364
424.948240	0.631365
449.930987	0.632605
474.913734	0.634167
499.896480	0.635330
524.879227	0.636684
549.861974	0.637511
574.844720	0.638172
599.827467	0.639284
624.810214	0.640179
649.792961	0.640861
674.775707	0.641397
699.758454	0.641933
724.728778	0.642706
749.694272	0.643812
774.659765	0.644007
799.625259	0.644400
824.590752	0.644664
849.556246	0.645087
874.521739	0.645301
899.487233	0.646116
924.452726	0.646237
949.410628	0.646273
974.348516	0.646637
999.279503	0.646900
1497.523810	0.649974
1994.692202	0.651238
2490.338164	0.651623
2984.112491	0.652478
3474.719117	0.653002
3961.829538	0.653322
4444.639752	0.653603
4920.106280	0.653636
5385.259489	0.653637
5840.511387	0.653725
6283.012422	0.653725
6714.103520	0.653872
7129.440994	0.653872
7526.722567	0.653872
7908.447205	0.653935
8275.530711	0.653935
8625.982747	0.653935
8960.759144	0.653935
11495.560386	0.653984
12775.926156	0.653984
13422.959282	0.653984
13729.436163	0.653984
13853.841270	0.653984
13906.109731	0.653984
13923.897861	0.653984
13929.048999	0.653984
13931.605245	0.653984
13931.605245	0.653984
13931.605245	0.653984
13931.605245	0.653984
13931.605245	0.653984
13931.605245	0.653984
13931.605245	0.653984
13931.605245	0.653984
13931.605245	0.653984
13931.605245	0.653984


==> data/pareto/all_equal_pascal2012_train2012.txt <==
ncands	jac_instance
159.970628	0.410042
239.903005	0.470408
319.807377	0.514727
399.676230	0.543651
479.502049	0.568104
559.299863	0.589149
639.074454	0.607603
718.830601	0.620995
798.558060	0.633367
878.246585	0.645314
957.894809	0.652844
1037.500683	0.661428
1117.048497	0.669103
1196.523907	0.675608
1275.937158	0.680347
1355.282104	0.684784
1434.547131	0.689644
1513.749317	0.693969
1592.912568	0.697115
1987.913934	0.712547
2381.209699	0.724948
2772.277322	0.734063
3160.987022	0.741020
3547.295082	0.747375
3931.405738	0.751930
4313.121585	0.757059
4693.036202	0.760228
5070.951503	0.763524
5447.051913	0.766884
5821.530055	0.769608
6194.480191	0.772237
6565.817623	0.774543
6935.707650	0.776281
7304.177596	0.777916
7671.371585	0.779347
8037.339481	0.780620
8401.937842	0.782043
8765.595628	0.783340
9128.301230	0.784246
9490.201503	0.785235
9851.089481	0.786462
10211.202869	0.787389
10570.683060	0.788642
10929.389344	0.789528
11287.293033	0.790258
11644.413934	0.791222
12000.760246	0.792117
12356.394126	0.792736
12711.394809	0.793230
13065.875000	0.793694
13419.718579	0.794286
13772.943989	0.794983
14125.598361	0.795405
14477.651639	0.796203
14829.108607	0.796605
21757.296448	0.806909
28544.870902	0.812700
35237.560109	0.816039
41848.133880	0.819476
48390.359973	0.822009
54860.761612	0.824282
61274.204235	0.826100
67631.117486	0.827647
73941.538251	0.828787
80201.575137	0.830029
86414.881831	0.831275
92570.577186	0.832346
98672.817623	0.833227
104726.519809	0.834271
110728.061475	0.835110
116668.894809	0.835985
122554.089481	0.836783
128383.572404	0.837376
183869.809426	0.841953
235628.071721	0.845230
285488.662568	0.847619
334127.242486	0.849460
381924.411202	0.850990
429120.053279	0.852475
475889.306694	0.853978
522294.312158	0.855266
568366.702186	0.856335
614089.234290	0.857273
659444.391393	0.858347
704497.255464	0.858918
749274.568989	0.859691
793794.475410	0.860292
837960.657104	0.860821
881804.859973	0.861333
925344.328552	0.861855
968602.693306	0.862195


==> data/pareto/all_equal_pascal2012_val2012.txt <==
ncands	jac_instance
159.940649	0.416030
239.868875	0.476985
319.785369	0.518644
399.691511	0.549945
479.572119	0.572449
559.409248	0.589645
639.227743	0.605897
719.019324	0.618963
798.777778	0.631351
878.491373	0.641469
958.157350	0.649260
1037.799862	0.656428
1117.387854	0.663213
1196.909593	0.669827
1276.377502	0.675663
1355.789510	0.680749
1435.149068	0.685854
1514.456177	0.690664
1593.714286	0.693887
1989.079365	0.709271
2382.657695	0.721377
2774.105590	0.730533
3163.775707	0.738742
3551.286404	0.744718
3936.582471	0.749144
4319.645273	0.753782
4700.512767	0.756744
5079.364389	0.759886
5456.323671	0.762211
5831.459627	0.764606
6205.061422	0.766395
6577.225673	0.768199
6948.028986	0.770966
7317.584541	0.772892
7685.895790	0.774229
8053.041408	0.775635
8419.069703	0.777330
8784.182195	0.778544
9148.530021	0.779568
9511.894410	0.780752
9874.347826	0.781682
10236.030366	0.783268
10596.881297	0.784000
10957.023464	0.784769
11316.447205	0.785600
11675.117322	0.786571
12033.015873	0.787257
12390.367840	0.788042
12747.011732	0.788461
13103.051070	0.789009
13458.378882	0.789732
13813.024845	0.790260
14167.135266	0.790761
14520.639061	0.791491
14873.570738	0.792274
21825.888199	0.802059
28642.004141	0.807265
35361.461698	0.811654
41994.169082	0.814951
48556.966184	0.818030
55058.962043	0.820202
61504.457557	0.822071
67897.055210	0.823568
74230.545894	0.825123
80511.568668	0.826304
86741.169082	0.827254
92925.116632	0.828487
99053.033126	0.829532
105121.785369	0.830501
111140.062112	0.831222
117110.461008	0.832245
123027.933747	0.832985
128894.640442	0.833788
185012.764665	0.839166
237245.833678	0.843054
287341.726708	0.845701
336220.401656	0.847569
384319.131125	0.849173
431864.115942	0.850825
478972.654244	0.852052
525674.017943	0.853164
571992.412008	0.854113
617942.278813	0.854930
663572.173223	0.855451
708920.583851	0.856161
753955.946860	0.856770
798629.313320	0.857308
842980.770186	0.857893
887027.527950	0.858191
930790.494824	0.858537
974257.503106	0.859053


==> data/pareto/pareto_reg_distr.txt <==
n_regs	multi	scale_0.50	scale_1.00	scale_2.00
9.997951	0.000000	100.000000	100.000000	100.000000
14.974044	0.000000	100.000000	100.000000	100.000000
19.939208	0.000000	100.000000	100.000000	100.000000
24.885929	0.000000	100.000000	100.000000	100.000000
39.607240	0.000000	100.000000	100.000000	100.000000
44.480874	0.000000	100.000000	100.000000	100.000000
49.331284	0.000000	100.000000	100.000000	100.000000
54.150273	0.000000	100.000000	100.000000	100.000000
68.411885	0.000000	100.000000	100.000000	100.000000
83.075820	0.000000	100.000000	100.000000	100.000000
88.075820	0.000000	100.000000	100.000000	100.000000
93.073770	0.000000	89.258036	100.000000	100.000000
98.073770	0.000000	89.805683	100.000000	100.000000
103.049863	0.000000	85.469128	100.000000	100.000000
107.668033	0.000000	86.092396	100.000000	100.000000
112.633197	0.000000	82.297219	100.000000	100.000000
127.411202	0.000000	72.751836	100.000000	100.000000
137.174863	0.000000	67.573597	100.000000	100.000000
146.844262	0.000000	63.124012	100.000000	100.000000
161.105874	0.000000	57.536070	100.000000	100.000000
171.103825	0.000000	60.017326	100.000000	100.000000
191.043033	0.000000	53.753303	89.562976	100.000000
195.989754	0.000000	52.396586	87.302434	100.000000
230.614754	4.335347	59.666489	91.353889	100.000000
240.556011	4.156184	61.333318	91.711200	100.000000
250.838798	3.985807	58.819044	90.078916	100.000000
265.400956	7.512862	64.953017	92.487138	100.000000
270.737022	7.364788	63.672832	92.635212	100.000000
295.278689	6.752674	66.692113	93.247326	100.000000
580.058743	6.828143	90.577434	96.562554	100.000000
599.491803	6.606803	87.641285	96.673982	100.000000
738.281421	5.364789	89.964602	97.299240	100.000000
752.543033	5.263120	88.259662	97.350423	100.000000
762.212432	5.196352	88.408600	97.384035	100.000000
776.474044	5.100910	88.621501	97.432083	100.000000
786.474044	5.036052	88.766178	97.464734	100.000000
791.137978	5.006363	88.242882	97.479680	100.000000
830.329918	4.770061	88.797823	97.598640	100.000000
845.233607	4.685952	88.995347	97.640983	100.000000
864.901639	4.579392	86.971575	95.420608	100.000000
908.706284	4.358641	82.779066	90.307559	100.000000
913.370219	4.336384	82.356372	90.357052	100.000000
937.987705	4.222576	80.194930	90.610131	100.000000
947.987022	4.178036	80.403832	90.709175	100.000000
952.605191	4.157781	80.014040	90.269422	100.000000
977.605191	4.051456	80.525135	90.518259	100.000000
1007.801230	3.930065	78.112417	91.260596	100.000000
1047.418033	3.781417	75.157948	84.485007	100.000000
1080.875000	3.664368	75.926898	84.965252	100.000000
1151.480874	3.439679	76.534731	85.887145	100.000000
1179.965847	3.356643	74.687144	83.813785	100.000000
1189.963798	3.328441	74.899820	83.949780	100.000000
1331.793716	2.973977	77.572874	85.659055	100.000000
1341.791667	2.951817	76.994863	85.765912	100.000000
1346.767760	2.940911	76.710379	85.818505	100.000000
1478.941940	3.335579	73.412354	87.085916	100.000000
1502.426913	3.283440	72.264819	87.287781	100.000000
1551.435109	5.054152	71.856482	87.689346	100.000000
1614.571721	4.856513	72.957013	88.170745	100.000000
1801.454918	5.145507	66.181251	89.397914	100.000000
1935.412568	5.563053	68.269322	90.131727	100.000000
2479.012978	5.336851	73.473876	91.892348	100.000000
2554.090164	3.482200	69.616345	78.057027	100.000000
2559.052596	3.475447	69.481347	77.905662	100.000000
2564.052596	3.468670	69.540859	77.948747	100.000000
2633.457650	3.377253	69.775005	78.529910	100.000000
2954.797814	4.481088	73.230441	80.864825	100.000000
2974.835383	4.450905	72.737184	81.160527	100.000000
2998.320355	4.749494	73.284177	81.641543	100.000000
3169.482923	4.493006	70.062345	80.158996	100.000000
3256.258197	5.704946	69.526943	80.687734	100.000000
3364.312842	5.521715	67.293884	78.096214	100.000000
4924.547131	6.166166	66.580794	82.345191	100.000000
5323.657104	5.703894	68.898401	83.480954	100.000000
6622.206967	5.337625	62.948345	77.277801	100.000000
6834.136612	5.172103	64.243627	77.982426	100.000000
7355.327186	4.805613	59.691393	78.853920	100.000000
7618.827186	4.704722	60.696848	79.196632	100.000000
7662.295765	4.678032	60.352512	78.747345	100.000000
7687.267760	4.662836	60.286516	78.816384	100.000000
8376.278689	4.279283	55.327504	75.411462	100.000000
8629.126366	4.153893	56.636482	76.131946	100.000000
8678.371585	4.130322	56.768334	76.267385	100.000000
8844.734973	4.165672	56.867057	76.713779	100.000000
8505.506148	5.136146	54.638851	75.510873	100.000000
8528.825820	5.122102	54.762878	75.577832	100.000000
8635.095628	5.059066	54.088926	78.962219	100.000000
9236.609290	4.729606	50.566505	77.449255	100.000000
9316.575137	4.689011	50.833904	77.485915	100.000000
9351.389344	4.671554	50.644655	77.197443	100.000000
9678.188525	5.316854	52.670933	78.327125	100.000000
10288.933743	5.001248	54.286421	79.613615	100.000000
10328.754098	4.981967	54.317685	79.692210	100.000000
10411.855191	4.942204	53.980193	79.854295	100.000000
10685.843579	4.908516	55.206946	80.370837	100.000000
10971.584699	8.011244	56.999714	83.490120	100.000000
13982.185109	3.751319	36.244252	79.781386	100.000000
14056.116803	3.906186	36.404634	79.781200	100.000000
16343.618169	5.829459	38.897893	79.127278	100.000000
16404.299863	5.807895	38.936384	79.204489	100.000000
16518.482240	5.738245	39.358480	79.348236	100.000000
17113.712432	5.538663	41.467646	80.066523	100.000000
19804.023224	5.037783	49.142851	82.598626	100.000000
20527.790984	4.860161	50.958467	83.212163	100.000000
20541.446721	4.856930	51.038115	83.223323	100.000000
21450.486339	4.651101	51.103007	83.934294	100.000000
21662.960383	4.605482	50.601780	83.111052	100.000000
22009.215164	4.599104	50.394667	82.797301	100.000000
24015.952869	7.042695	49.011647	78.706765	100.000000
25043.069672	11.590625	51.838262	82.801359	100.000000
26416.457650	10.988030	51.298596	83.920491	100.000000
28274.857923	10.265828	47.926932	78.404712	100.000000
28770.027322	11.385284	51.449254	78.401297	100.000000
29525.550546	11.093948	50.132730	79.319482	100.000000
30003.426913	10.917250	49.334246	78.056129	100.000000
30418.292350	10.768353	49.670487	78.000641	100.000000
31296.084016	10.466323	48.277331	75.812882	100.000000
31799.254098	10.300711	47.513422	75.408406	100.000000
31788.015027	10.304353	47.530221	76.187186	100.000000
34040.816940	11.879665	48.826720	77.027745	100.000000
47311.717896	10.725767	55.922480	78.345547	100.000000
47814.887978	10.612896	55.333991	78.049899	100.000000
47803.648907	10.615391	55.347001	78.568386	100.000000
49250.910519	10.303453	53.720603	76.259616	100.000000
53989.692623	9.399099	49.005439	75.753570	100.000000
53978.453552	9.401056	49.015643	76.212266	100.000000
56985.133197	9.180137	52.129692	77.028091	100.000000
59570.928279	8.781655	49.866898	73.684533	100.000000
60048.804645	8.711770	50.265864	73.893955	100.000000
59808.651639	7.453305	49.174254	74.037728	100.000000
61065.267077	7.299929	49.824502	74.981911	100.000000
62191.265710	7.167761	48.922409	73.624333	100.000000
64308.469262	9.363281	49.743256	73.936195	100.000000
64854.989754	9.284378	50.166760	74.155829	100.000000
68456.867486	9.103466	50.036546	75.515628	100.000000
78190.302596	8.162601	44.000172	76.654244	100.000000
83417.314208	10.528712	44.120665	74.658526	100.000000
85320.659836	10.117542	42.960121	72.816739	100.000000
87094.336749	10.127547	43.834323	73.082911	100.000000
87453.941940	10.257897	43.826073	72.954392	100.000000
89861.314208	11.409035	44.077924	72.425900	100.000000
95780.568989	10.094321	45.652557	74.818009	100.000000
98187.941257	11.151850	45.838269	74.288642	100.000000
99646.196038	10.988650	45.167457	73.201478	100.000000
102277.771858	10.705916	44.005312	73.842109	100.000000
110042.630464	12.734559	43.684274	71.415719	100.000000
113665.367486	16.408857	46.372144	72.326756	100.000000
115759.859973	17.260465	46.681614	72.870685	100.000000
116241.873634	17.188892	46.488042	73.026194	100.000000
124732.058743	16.018889	43.323723	72.859032	100.000000
128077.528689	17.527172	44.118785	73.567972	100.000000
131416.293033	17.081876	42.997902	71.698903	100.000000
137466.654372	20.731377	45.506753	72.944528	100.000000
145219.624317	20.672558	44.125229	70.098159	100.000000
155183.246585	25.419126	47.366006	71.671330	100.000000
157901.703552	25.779600	47.348639	71.235520	100.000000
159299.120902	26.344546	47.724375	71.487850	100.000000
163204.341530	28.145378	49.013622	71.920162	100.000000
164662.596311	28.781723	49.465158	72.168837	100.000000
166120.851093	29.406897	49.908767	72.413147	100.000000
167948.839481	29.955100	50.233823	72.713408	100.000000
184583.602459	28.913020	49.011148	71.086980	100.000000


==> data/pr_curves/fb_FelzHutt.txt <==
Precision	Recall
0.2788	0.9409
0.3362	0.9187
0.3745	0.9074
0.4026	0.8779
0.4503	0.8356
0.4764	0.8185
0.4967	0.776
0.5307	0.7253
0.5348	0.7073
0.547	0.6998
0.5781	0.6279
0.5925	0.5944
0.6053	0.5543
0.6221	0.5301
0.6317	0.4877
0.643	0.4548
0.6663	0.3744
0.6844	0.3168
0.6886	0.2639
0.6965	0.2183
0.7265	0.1717
0.789	0.07562
0.8355	0.05873
0.8342	0.03309
0.8844	0.025


==> data/pr_curves/fb_FelzHutt_ods.txt <==
Precision	Recall
0.546980	0.699822


==> data/pr_curves/fb_FelzHutt_swapped.txt <==
Precision	Recall
0.2082	0.7076
0.2146	0.5893
0.2212	0.5457
0.2264	0.491
0.233	0.4277
0.2338	0.3974
0.2385	0.3594
0.2431	0.3108
0.242	0.2996
0.2434	0.2909
0.2462	0.2442
0.248	0.225
0.2527	0.2051
0.2554	0.1901
0.2532	0.1689
0.2539	0.1543
0.2609	0.1248
0.2597	0.1004
0.2589	0.08311
0.2614	0.06759
0.3049	0.05022
0.4295	0.02135
0.5127	0.01579
0.5799	0.009176
0.7167	0.007116


==> data/pr_curves/fb_FelzHutt_swapped_ods.txt <==
Precision	Recall
0.208160	0.707598


==> data/pr_curves/fb_FelzHutt_swapped_ods_f.txt <==
0.32

==> data/pr_curves/fb_MCG_UCM.txt <==
Precision	Recall
0.1639	0.9962
0.3473	0.9584
0.5431	0.894
0.6028	0.8635
0.646	0.8351
0.6814	0.8073
0.7081	0.7836
0.7321	0.7595
0.7525	0.7395
0.7693	0.7186
0.784	0.6994
0.7986	0.6816
0.8109	0.6623
0.8221	0.6443
0.8298	0.6251
0.8434	0.6058
0.85	0.589
0.8586	0.5727
0.8648	0.5533
0.8742	0.535
0.8875	0.5129
0.8947	0.4877
0.902	0.4605
0.9078	0.4335
0.9115	0.4062
0.9212	0.3776
0.9325	0.3427
0.9454	0.2974
0.9633	0.2344
0.9833	0.142


==> data/pr_curves/fb_MCG_UCM_ods.txt <==
Precision	Recall
0.752456	0.739537


==> data/pr_curves/fb_MCG_UCM_ods_f.txt <==
0.75

==> data/pr_curves/fb_MeanShift.txt <==
Precision	Recall
0.222	0.9868
0.2597	0.9734
0.2773	0.9639
0.3393	0.9279
0.3695	0.904
0.3922	0.8805
0.409	0.86
0.4221	0.8455
0.4339	0.8273
0.4529	0.7998
0.468	0.7783
0.4886	0.7428
0.5063	0.716
0.5212	0.6946
0.534	0.6765
0.5463	0.6602
0.5539	0.6416
0.5655	0.6191
0.5813	0.5861
0.6108	0.5412
0.6428	0.4863
0.6754	0.4115
0.6902	0.3549
0.7166	0.3126
0.7404	0.2632
0.7733	0.2282
0.8035	0.1928
0.882	0.1326


==> data/pr_curves/fb_MeanShift_ods.txt <==
Precision	Recall
0.546287	0.660231


==> data/pr_curves/fb_MeanShift_swapped.txt <==
Precision	Recall
0.1706	0.799
0.189	0.7352
0.1962	0.7016
0.2264	0.6162
0.2403	0.5761
0.2481	0.537
0.2527	0.5061
0.2575	0.4881
0.2592	0.4614
0.2628	0.4263
0.2666	0.4029
0.2707	0.3665
0.2718	0.3374
0.273	0.3154
0.2743	0.2984
0.2756	0.2834
0.2782	0.2716
0.2798	0.257
0.2834	0.2363
0.2846	0.2079
0.2898	0.1746
0.2975	0.1407
0.3043	0.1184
0.3056	0.1002
0.3595	0.08282
0.4214	0.07003
0.4781	0.05637
0.6341	0.03835


==> data/pr_curves/fb_MeanShift_swapped_ods.txt <==
Precision	Recall
0.248127	0.536981


==> data/pr_curves/fb_MeanShift_swapped_ods_f.txt <==
0.34

==> data/pr_curves/fb_NCut.txt <==
Precision	Recall
0.6487	0.2161
0.6721	0.271
0.6698	0.3451
0.6707	0.4663
0.6494	0.5333
0.6329	0.5853
0.616	0.6273
0.5999	0.6589
0.586	0.6859
0.5743	0.7064
0.5495	0.739
0.5218	0.7765
0.4835	0.8132
0.394	0.8902
0.3539	0.921


==> data/pr_curves/fb_NCut_ods.txt <==
Precision	Recall
0.574350	0.706421


==> data/pr_curves/fb_NCut_swapped.txt <==
Precision	Recall
0.2962	0.07996
0.2994	0.09297
0.2976	0.1178
0.2936	0.1567
0.2896	0.1865
0.2871	0.2121
0.2841	0.2352
0.2824	0.2573
0.2793	0.2739
0.2777	0.2908
0.2743	0.3195
0.2707	0.3568
0.2636	0.4013
0.2455	0.5306
0.236	0.6018


==> data/pr_curves/fb_NCut_swapped_ods.txt <==
Precision	Recall
0.235973	0.601816


==> data/pr_curves/fb_NCut_swapped_ods_f.txt <==
0.34

==> data/pr_curves/fb_NWMC_BPT.txt <==
Precision	Recall
0.8303	0.1607
0.8048	0.2331
0.7818	0.3087
0.7063	0.3853
0.6616	0.4331
0.6288	0.4658
0.5816	0.5125
0.5498	0.548
0.5268	0.5783
0.5085	0.6026
0.4808	0.6402
0.4623	0.6727
0.4272	0.7303
0.4037	0.7732
0.3706	0.8303
0.3463	0.866
0.2924	0.9335


==> data/pr_curves/fb_NWMC_BPT_ods.txt <==
Precision	Recall
0.508503	0.602568


==> data/pr_curves/fb_NWMC_BPT_ods_f.txt <==
0.55

==> data/pr_curves/fb_NWMC_BPT_swapped.txt <==
Precision	Recall
0.3308	0.04153
0.3285	0.06351
0.3219	0.08713
0.3125	0.123
0.3103	0.1508
0.31	0.1742
0.3077	0.2121
0.3044	0.2421
0.3024	0.2683
0.2991	0.2901
0.2962	0.3292
0.2945	0.3634
0.2901	0.4343
0.2853	0.4874
0.2778	0.5693
0.2707	0.6296
0.246	0.7533


==> data/pr_curves/fb_NWMC_BPT_swapped_ods.txt <==
Precision	Recall
0.270705	0.629576


==> data/pr_curves/fb_NWMC_BPT_swapped_ods_f.txt <==
0.38

==> data/pr_curves/fb_QuadTree.txt <==
Precision	Recall
0.3444	0.02555
0.3413	0.03355
0.3436	0.04263
0.3297	0.08794
0.3233	0.116
0.3097	0.1309
0.3123	0.1975
0.3076	0.2078
0.3078	0.2258
0.3054	0.2485
0.2958	0.2786
0.2992	0.4082
0.2953	0.4273
0.2922	0.5004
0.2824	0.5548
0.2837	0.655
0.2707	0.8422


==> data/pr_curves/fb_QuadTree_ods.txt <==
Precision	Recall
0.270683	0.842158


==> data/pr_curves/fb_STAT_BPT.txt <==
Precision	Recall
0.7343	0.1972
0.6934	0.296
0.6528	0.3886
0.6026	0.4855
0.5765	0.5388
0.5577	0.5763
0.5307	0.6223
0.5121	0.6547
0.4978	0.6789
0.4852	0.6975
0.4653	0.7265
0.4511	0.7479
0.423	0.7853
0.4034	0.8106
0.3717	0.8467
0.3508	0.874
0.2907	0.9281


==> data/pr_curves/fb_STAT_BPT_ods.txt <==
Precision	Recall
0.512090	0.654706


==> data/pr_curves/fb_STAT_BPT_ods_f.txt <==
0.57

==> data/pr_curves/fb_STAT_BPT_swapped.txt <==
Precision	Recall
0.3128	0.06136
0.3121	0.09995
0.3074	0.142
0.3053	0.1969
0.3012	0.2301
0.3006	0.2571
0.2981	0.294
0.2954	0.3232
0.2943	0.3475
0.2927	0.3672
0.2902	0.4008
0.2878	0.4262
0.2829	0.4768
0.2784	0.5132
0.2702	0.5715
0.2629	0.6167
0.2415	0.7407


==> data/pr_curves/fb_STAT_BPT_swapped_ods.txt <==
Precision	Recall
0.262889	0.616747


==> data/pr_curves/fb_STAT_BPT_swapped_ods_f.txt <==
0.37

==> data/pr_curves/fb_UCM.txt <==
Precision	Recall
0.3688	0.9404
0.5488	0.8692
0.6721	0.7858
0.7414	0.7124
0.7838	0.6533
0.808	0.6048
0.8284	0.5671
0.8482	0.535
0.8586	0.5123
0.866	0.4845
0.8686	0.4601
0.8748	0.4398
0.885	0.4236
0.8906	0.4022
0.8961	0.3854
0.9025	0.3718
0.9088	0.3591
0.9151	0.3421
0.9198	0.3289
0.9249	0.3071
0.9274	0.2904
0.9324	0.2716
0.9348	0.2532
0.9406	0.2385
0.9442	0.2204
0.9454	0.1957
0.9517	0.1798
0.9614	0.156
0.9739	0.121
0.9767	0.08256


==> data/pr_curves/fb_UCM_ods.txt <==
Precision	Recall
0.741432	0.712401


==> data/pr_curves/fb_UCM_ods_f.txt <==
0.73

==> data/pr_curves/fb_UCM_swapped.txt <==
Precision	Recall
0.2499	0.6372
0.2782	0.4086
0.2926	0.2947
0.2996	0.2369
0.3051	0.2023
0.314	0.1802
0.3195	0.1611
0.3195	0.1474
0.3199	0.1385
0.3192	0.1288
0.3161	0.1204
0.3158	0.1144
0.3278	0.1094
0.3252	0.1027
0.3356	0.09751
0.3475	0.09283
0.3472	0.0888
0.3618	0.08433
0.3683	0.08014
0.3804	0.07492
0.3916	0.07039
0.4085	0.06625
0.414	0.06166
0.4263	0.05751
0.4466	0.05316
0.4739	0.04661
0.4927	0.04245
0.5294	0.0366
0.5995	0.02886
0.6546	0.01972


==> data/pr_curves/fb_UCM_swapped_ods.txt <==
Precision	Recall
0.249903	0.637179


==> data/pr_curves/fb_UCM_swapped_ods_f.txt <==
0.36

==> data/pr_curves/fb_human.txt <==
Precision	Recall
0.918590	0.725526


==> data/pr_curves/fb_human_diff.txt <==
Precision	Recall
0.295597	0.160990


==> data/pr_curves/fop_MCG_UCM.txt <==
Precision	Recall
0.00024	0.8101
0.006206	0.7406
0.04662	0.6544
0.074	0.6262
0.101	0.6005
0.1273	0.5747
0.1528	0.5484
0.1823	0.522
0.2105	0.5004
0.2344	0.4777
0.2597	0.4587
0.289	0.4401
0.3135	0.4194
0.3387	0.4015
0.3615	0.385
0.3902	0.3643
0.4144	0.343
0.4387	0.3263
0.4584	0.3104
0.4796	0.2913
0.5141	0.2751
0.5473	0.2566
0.5835	0.2367
0.6094	0.2184
0.6325	0.2031
0.6605	0.1851
0.7027	0.1669
0.7446	0.1434
0.8308	0.1139
0.9045	0.07557


==> data/pr_curves/fop_MCG_UCM_ods.txt <==
Precision	Recall
0.390201	0.364341


==> data/pr_curves/fop_MCG_UCM_ods_f.txt <==
0.38

==> data/pr_curves/pro_FelzHutt.txt <==
Precision	Recall
0.008916	0.633
0.01452	0.5959
0.01799	0.572
0.02599	0.5158
0.03791	0.4285
0.04315	0.3879
0.05651	0.3371
0.0755	0.282
0.08026	0.2579
0.08634	0.245
0.1155	0.1839
0.1397	0.1616
0.1551	0.1403
0.1846	0.1379
0.2067	0.1088
0.2334	0.09724
0.3178	0.07643
0.3958	0.06538
0.4754	0.05483
0.5463	0.04455
0.6649	0.0419
0.8615	0.02467
0.8888	0.02398
0.9409	0.01881
0.95	0.01846


==> data/pr_curves/pro_FelzHutt_ods.txt <==
Precision	Recall
0.184571	0.137872


==> data/pr_curves/pro_FelzHutt_swapped.txt <==
Precision	Recall
0.0008461	0.2841
0.00137	0.2279
0.001696	0.1957
0.002243	0.1657
0.003469	0.1312
0.004283	0.1149
0.005925	0.09869
0.009342	0.07892
0.01188	0.07317
0.01237	0.06786
0.02308	0.05143
0.03318	0.04414
0.04306	0.0396
0.05316	0.03727
0.07409	0.03236
0.09528	0.02934
0.1713	0.02456
0.2494	0.0214
0.3377	0.01992
0.4327	0.01796
0.5408	0.0165
0.8084	0.0158
0.8357	0.01554
0.9083	0.01508
0.9193	0.01486


==> data/pr_curves/pro_FelzHutt_swapped_ods.txt <==
Precision	Recall
0.074093	0.032362


==> data/pr_curves/pro_FelzHutt_swapped_ods_f.txt <==
0.05

==> data/pr_curves/pro_MeanShift.txt <==
Precision	Recall
0.003214	0.7549
0.005272	0.7357
0.0064	0.7219
0.0134	0.6644
0.02229	0.6195
0.03187	0.5827
0.04113	0.5548
0.04078	0.5482
0.05707	0.5097
0.06998	0.4723
0.0839	0.4436
0.103	0.4003
0.1193	0.3663
0.1375	0.3428
0.1529	0.3184
0.1676	0.3019
0.1812	0.281
0.2012	0.2586
0.229	0.2284
0.2783	0.1865
0.3337	0.1489
0.4195	0.1147
0.4922	0.08596
0.564	0.06761
0.6484	0.05678
0.7059	0.05142
0.7513	0.04372
0.8474	0.03267


==> data/pr_curves/pro_MeanShift_ods.txt <==
Precision	Recall
0.228958	0.228350


==> data/pr_curves/pro_MeanShift_swapped.txt <==
Precision	Recall
0.0002922	0.4094
0.0004891	0.3755
0.0006533	0.3586
0.001375	0.3014
0.002179	0.2609
0.003	0.2298
0.003841	0.2082
0.004087	0.2067
0.0054	0.1766
0.007231	0.1547
0.008831	0.14
0.01173	0.1169
0.01477	0.1012
0.01774	0.08857
0.02108	0.08128
0.02415	0.0755
0.02726	0.06974
0.03127	0.06184
0.03917	0.05289
0.05326	0.04268
0.08068	0.03309
0.1277	0.02706
0.1782	0.02253
0.217	0.01841
0.3031	0.01466
0.3836	0.0132
0.4591	0.01276
0.6278	0.01276


==> data/pr_curves/pro_MeanShift_swapped_ods.txt <==
Precision	Recall
0.053260	0.042677


==> data/pr_curves/pro_MeanShift_swapped_ods_f.txt <==
0.05

==> data/pr_curves/pro_NCut.txt <==
Precision	Recall
0.5451	0.03088
0.413	0.05068
0.3095	0.09721
0.2268	0.2009
0.1794	0.2617
0.1503	0.3077
0.1333	0.3511
0.1146	0.3778
0.1035	0.4024
0.09367	0.4232
0.0778	0.4563
0.05992	0.4953
0.04305	0.5322
0.01621	0.6136
0.008719	0.6527


==> data/pr_curves/pro_NCut_ods.txt <==
Precision	Recall
0.226823	0.200869


==> data/pr_curves/pro_NCut_swapped.txt <==
Precision	Recall
0.2644	0.0089
0.1628	0.01495
0.1033	0.02832
0.05312	0.05447
0.03656	0.07388
0.02738	0.09021
0.02171	0.1031
0.01891	0.1159
0.01591	0.1263
0.01415	0.1367
0.01151	0.1542
0.008171	0.1729
0.005877	0.2012
0.002471	0.2828
0.001697	0.3349


==> data/pr_curves/pro_NCut_swapped_ods.txt <==
Precision	Recall
0.053123	0.054467


==> data/pr_curves/pro_NCut_swapped_ods_f.txt <==
0.05

==> data/pr_curves/pro_NWMC_BPT.txt <==
Precision	Recall
0.7228	0.0557
0.5366	0.08667
0.3777	0.1405
0.2125	0.2184
0.15	0.2636
0.1143	0.298
0.07764	0.348
0.0605	0.3829
0.04867	0.4098
0.04049	0.4311
0.02985	0.4688
0.02371	0.4959
0.01482	0.5444
0.01079	0.577
0.006869	0.62
0.00507	0.6466
0.002549	0.6981


==> data/pr_curves/pro_NWMC_BPT_ods.txt <==
Precision	Recall
0.212459	0.218448


==> data/pr_curves/pro_NWMC_BPT_ods_f.txt <==
0.22

==> data/pr_curves/pro_NWMC_BPT_swapped.txt <==
Precision	Recall
0.3254	0.01379
0.1876	0.0182
0.1105	0.03129
0.05552	0.06228
0.03785	0.08553
0.0294	0.1048
0.02023	0.1356
0.01509	0.1608
0.01209	0.1817
0.01001	0.201
0.007323	0.2308
0.005757	0.255
0.003653	0.3007
0.002623	0.3334
0.00165	0.3771
0.001187	0.408
0.0005467	0.4714


==> data/pr_curves/pro_NWMC_BPT_swapped_ods.txt <==
Precision	Recall
0.055519	0.062275


==> data/pr_curves/pro_NWMC_BPT_swapped_ods_f.txt <==
0.06

==> data/pr_curves/pro_QuadTree.txt <==
Precision	Recall
0.3901	0.01555
0.2425	0.01913
0.1661	0.02161
0.07632	0.05587
0.04491	0.109
0.03329	0.1216
0.01793	0.1564
0.01491	0.1776
0.0125	0.2021
0.01031	0.2361
0.007728	0.2494
0.003841	0.2977
0.003177	0.3229
0.002165	0.4081
0.001652	0.4222
0.001217	0.4454
0.0005327	0.5489


==> data/pr_curves/pro_QuadTree_ods.txt <==
Precision	Recall
0.076323	0.055867


==> data/pr_curves/pro_STAT_BPT.txt <==
Precision	Recall
0.627	0.04317
0.4554	0.06562
0.3213	0.09779
0.2097	0.1666
0.1607	0.2064
0.1341	0.2398
0.09981	0.2841
0.07782	0.3159
0.06521	0.3406
0.05395	0.3599
0.04046	0.3933
0.03215	0.4164
0.02013	0.4616
0.01446	0.4913
0.008386	0.5369
0.006006	0.5724
0.002667	0.6582


==> data/pr_curves/pro_STAT_BPT_ods.txt <==
Precision	Recall
0.209669	0.166593


==> data/pr_curves/pro_STAT_BPT_ods_f.txt <==
0.19

==> data/pr_curves/pro_STAT_BPT_swapped.txt <==
Precision	Recall
0.2995	0.0129
0.1563	0.01563
0.07926	0.02344
0.03838	0.03871
0.02578	0.05084
0.01916	0.06103
0.01259	0.08056
0.009297	0.09548
0.007478	0.1075
0.006201	0.1184
0.004678	0.1377
0.003696	0.1569
0.002417	0.1946
0.001857	0.2257
0.00122	0.276
0.000949	0.3176
0.000498	0.43


==> data/pr_curves/pro_STAT_BPT_swapped_ods.txt <==
Precision	Recall
0.038382	0.038712


==> data/pr_curves/pro_STAT_BPT_swapped_ods_f.txt <==
0.04

==> data/pr_curves/pro_UCM.txt <==
Precision	Recall
0.006853	0.7032
0.03584	0.6262
0.1033	0.5277
0.1924	0.4443
0.2773	0.3853
0.3402	0.344
0.3969	0.3112
0.4406	0.2797
0.472	0.2578
0.5012	0.2372
0.53	0.2187
0.5539	0.206
0.5731	0.1953
0.5905	0.1851
0.605	0.1746
0.6205	0.1669
0.6339	0.1605
0.6514	0.1526
0.6765	0.1455
0.699	0.1336
0.717	0.1282
0.7396	0.12
0.756	0.1113
0.769	0.1055
0.7895	0.09659
0.8088	0.08851
0.8279	0.08214
0.858	0.0713
0.8895	0.05791
0.9285	0.04576


==> data/pr_curves/pro_UCM_ods.txt <==
Precision	Recall
0.396891	0.311225


==> data/pr_curves/pro_UCM_ods_f.txt <==
0.35

==> data/pr_curves/pro_UCM_swapped.txt <==
Precision	Recall
0.0007754	0.3601
0.003303	0.1894
0.009356	0.1168
0.0196	0.08662
0.03539	0.06867
0.05284	0.05921
0.07037	0.04933
0.08685	0.04417
0.09513	0.04037
0.1102	0.03702
0.1238	0.03416
0.1364	0.02988
0.153	0.02856
0.1697	0.02717
0.1831	0.02578
0.1931	0.02428
0.2083	0.02312
0.2287	0.0221
0.2442	0.02156
0.2707	0.02087
0.2908	0.02077
0.3165	0.01904
0.3369	0.01803
0.3574	0.01661
0.3948	0.01683
0.4388	0.01618
0.4705	0.01599
0.5256	0.01543
0.6028	0.01586
0.6828	0.01621


==> data/pr_curves/pro_UCM_swapped_ods.txt <==
Precision	Recall
0.086845	0.044169


==> data/pr_curves/pro_UCM_swapped_ods_f.txt <==
0.06

==> data/pr_curves/pro_human.txt <==
Precision	Recall
0.672408	0.473851


==> data/pr_curves/pro_human_diff.txt <==
Precision	Recall
0.062732	0.047607


==> data/rec_over/n_regs_val2012_10000_QuadTree_masks.txt <==
1000


==> data/rec_over/n_regs_val2012_10000_cat_ind_masks.txt <==
1540


==> data/rec_over/n_regs_val2012_10000_cpmc_masks.txt <==
646


==> data/rec_over/n_regs_val2012_10000_objectness_boxes.txt <==
1740


==> data/rec_over/n_regs_val2012_10000_sel_search_boxes.txt <==
1412


==> data/rec_over/n_regs_val2012_10000_sh_share_masks.txt <==
1118


==> data/rec_over/n_regs_val2012_10000_ucm_all_16k.txt <==
4888


==> data/rec_over/n_regs_val2012_10000_ucm_masks.txt <==
2647


==> data/rec_over/n_regs_val2012_10000_ucm_multi.txt <==
7630


==> data/rec_over/n_regs_val2012_100_QuadTree_masks.txt <==
100


==> data/rec_over/n_regs_val2012_100_cat_ind_masks.txt <==
98


==> data/rec_over/n_regs_val2012_100_cpmc_masks.txt <==
99


==> data/rec_over/n_regs_val2012_100_objectness_boxes.txt <==
100


==> data/rec_over/n_regs_val2012_100_sel_search_boxes.txt <==
100


==> data/rec_over/n_regs_val2012_100_sh_share_masks.txt <==
100


==> data/rec_over/n_regs_val2012_100_ucm_all_16k.txt <==
100


==> data/rec_over/n_regs_val2012_100_ucm_masks.txt <==
100


==> data/rec_over/n_regs_val2012_100_ucm_multi.txt <==
90


==> data/rec_over/n_regs_val2012_300_QuadTree_masks.txt <==
300


==> data/rec_over/n_regs_val2012_300_cat_ind_masks.txt <==
285


==> data/rec_over/n_regs_val2012_300_cpmc_masks.txt <==
290


==> data/rec_over/n_regs_val2012_300_objectness_boxes.txt <==
300


==> data/rec_over/n_regs_val2012_300_sel_search_boxes.txt <==
298


==> data/rec_over/n_regs_val2012_300_sh_share_masks.txt <==
299


==> data/rec_over/n_regs_val2012_300_ucm_all_16k.txt <==
300


==> data/rec_over/n_regs_val2012_300_ucm_masks.txt <==
300


==> data/rec_over/n_regs_val2012_300_ucm_multi.txt <==
200


==> data/rec_over/n_regs_val2012_700_QuadTree_masks.txt <==
700


==> data/rec_over/n_regs_val2012_700_cat_ind_masks.txt <==
606


==> data/rec_over/n_regs_val2012_700_cpmc_masks.txt <==
573


==> data/rec_over/n_regs_val2012_700_objectness_boxes.txt <==
700


==> data/rec_over/n_regs_val2012_700_sel_search_boxes.txt <==
681


==> data/rec_over/n_regs_val2012_700_sh_share_masks.txt <==
692


==> data/rec_over/n_regs_val2012_700_ucm_all_16k.txt <==
700


==> data/rec_over/n_regs_val2012_700_ucm_masks.txt <==
700


==> data/rec_over/n_regs_val2012_700_ucm_multi.txt <==
600


==> data/rec_over/rec_over_val2012_10000_QuadTree_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	1.000000
0.020000	0.999708
0.030000	0.999416
0.040000	0.998833
0.050000	0.998833
0.060000	0.998249
0.070000	0.997957
0.080000	0.996790
0.090000	0.995915
0.100000	0.995039
0.110000	0.993580
0.120000	0.991246
0.130000	0.989203
0.140000	0.985118
0.150000	0.982200
0.160000	0.978115
0.170000	0.972863
0.180000	0.965568
0.190000	0.958273
0.200000	0.952437
0.210000	0.943683
0.220000	0.934053
0.230000	0.921506
0.240000	0.906624
0.250000	0.890867
0.260000	0.866939
0.270000	0.838051
0.280000	0.810913
0.290000	0.779107
0.300000	0.752553
0.310000	0.721914
0.320000	0.696819
0.330000	0.666472
0.340000	0.638167
0.350000	0.603735
0.360000	0.578932
0.370000	0.548001
0.380000	0.520572
0.390000	0.495185
0.400000	0.468631
0.410000	0.447038
0.420000	0.423402
0.430000	0.397724
0.440000	0.375547
0.450000	0.355121
0.460000	0.333820
0.470000	0.311935
0.480000	0.291509
0.490000	0.274584
0.500000	0.255909
0.510000	0.236358
0.520000	0.215932
0.530000	0.196965
0.540000	0.184710
0.550000	0.171870
0.560000	0.157864
0.570000	0.143566
0.580000	0.130143
0.590000	0.117887
0.600000	0.106799
0.610000	0.096878
0.620000	0.085498
0.630000	0.078786
0.640000	0.068573
0.650000	0.061570
0.660000	0.056609
0.670000	0.049606
0.680000	0.043186
0.690000	0.041144
0.700000	0.035891
0.710000	0.032390
0.720000	0.029472
0.730000	0.025678
0.740000	0.023636
0.750000	0.021010
0.760000	0.017800
0.770000	0.015757
0.780000	0.013131
0.790000	0.011088
0.800000	0.009921
0.810000	0.009338
0.820000	0.007879
0.830000	0.007587
0.840000	0.007295
0.850000	0.005836
0.860000	0.004377
0.870000	0.004085
0.880000	0.003210
0.890000	0.002334
0.900000	0.002043
0.910000	0.001751
0.920000	0.001751
0.930000	0.001459
0.940000	0.000875
0.950000	0.000875
0.960000	0.000292
0.970000	0.000292
0.980000	0.000292
0.990000	0.000292
1.000000	0.000000


==> data/rec_over/rec_over_val2012_10000_cat_ind_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.993580
0.020000	0.991246
0.030000	0.989787
0.040000	0.985702
0.050000	0.980741
0.060000	0.977823
0.070000	0.976072
0.080000	0.974905
0.090000	0.972279
0.100000	0.971404
0.110000	0.969945
0.120000	0.968777
0.130000	0.966443
0.140000	0.965568
0.150000	0.964984
0.160000	0.961482
0.170000	0.959440
0.180000	0.957105
0.190000	0.956522
0.200000	0.954771
0.210000	0.952437
0.220000	0.950978
0.230000	0.948060
0.240000	0.945142
0.250000	0.942224
0.260000	0.938722
0.270000	0.934929
0.280000	0.931427
0.290000	0.928509
0.300000	0.924132
0.310000	0.918879
0.320000	0.915670
0.330000	0.912168
0.340000	0.908666
0.350000	0.903414
0.360000	0.898162
0.370000	0.892909
0.380000	0.888824
0.390000	0.883280
0.400000	0.878611
0.410000	0.874234
0.420000	0.870149
0.430000	0.863437
0.440000	0.857893
0.450000	0.852057
0.460000	0.843887
0.470000	0.838051
0.480000	0.831923
0.490000	0.824336
0.500000	0.817333
0.510000	0.812956
0.520000	0.807704
0.530000	0.798950
0.540000	0.789904
0.550000	0.780858
0.560000	0.769478
0.570000	0.757514
0.580000	0.748176
0.590000	0.735921
0.600000	0.729793
0.610000	0.721039
0.620000	0.711409
0.630000	0.702364
0.640000	0.691859
0.650000	0.683688
0.660000	0.674643
0.670000	0.664138
0.680000	0.653049
0.690000	0.642544
0.700000	0.629122
0.710000	0.617158
0.720000	0.604610
0.730000	0.588561
0.740000	0.573388
0.750000	0.560257
0.760000	0.542165
0.770000	0.527867
0.780000	0.509192
0.790000	0.490516
0.800000	0.473592
0.810000	0.456084
0.820000	0.437992
0.830000	0.418734
0.840000	0.400934
0.850000	0.381675
0.860000	0.362708
0.870000	0.341406
0.880000	0.323607
0.890000	0.298512
0.900000	0.280420
0.910000	0.253575
0.920000	0.228188
0.930000	0.206595
0.940000	0.181500
0.950000	0.152612
0.960000	0.122556
0.970000	0.092209
0.980000	0.063904
0.990000	0.032973
1.000000	0.000000


==> data/rec_over/rec_over_val2012_10000_cpmc_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.994456
0.020000	0.991246
0.030000	0.985702
0.040000	0.981325
0.050000	0.979282
0.060000	0.974030
0.070000	0.970236
0.080000	0.967318
0.090000	0.962650
0.100000	0.960023
0.110000	0.956814
0.120000	0.953604
0.130000	0.949519
0.140000	0.947768
0.150000	0.943974
0.160000	0.942224
0.170000	0.937847
0.180000	0.935512
0.190000	0.933178
0.200000	0.929676
0.210000	0.927925
0.220000	0.925007
0.230000	0.922089
0.240000	0.917712
0.250000	0.912460
0.260000	0.909542
0.270000	0.907791
0.280000	0.903122
0.290000	0.898453
0.300000	0.892326
0.310000	0.887657
0.320000	0.883572
0.330000	0.878027
0.340000	0.872483
0.350000	0.868982
0.360000	0.865188
0.370000	0.860519
0.380000	0.855851
0.390000	0.851474
0.400000	0.845054
0.410000	0.840385
0.420000	0.836008
0.430000	0.831923
0.440000	0.826671
0.450000	0.820835
0.460000	0.816166
0.470000	0.807120
0.480000	0.800992
0.490000	0.792530
0.500000	0.787278
0.510000	0.779691
0.520000	0.772687
0.530000	0.765976
0.540000	0.758097
0.550000	0.751678
0.560000	0.746134
0.570000	0.740006
0.580000	0.727750
0.590000	0.719872
0.600000	0.708200
0.610000	0.699154
0.620000	0.687774
0.630000	0.677852
0.640000	0.671141
0.650000	0.662387
0.660000	0.651299
0.670000	0.642836
0.680000	0.632040
0.690000	0.620659
0.700000	0.612197
0.710000	0.602276
0.720000	0.594397
0.730000	0.579807
0.740000	0.567260
0.750000	0.557339
0.760000	0.547126
0.770000	0.529910
0.780000	0.516487
0.790000	0.503648
0.800000	0.489057
0.810000	0.471841
0.820000	0.456376
0.830000	0.436242
0.840000	0.419609
0.850000	0.399767
0.860000	0.379632
0.870000	0.361833
0.880000	0.341406
0.890000	0.315436
0.900000	0.294718
0.910000	0.272542
0.920000	0.248906
0.930000	0.224103
0.940000	0.202218
0.950000	0.171579
0.960000	0.142982
0.970000	0.112343
0.980000	0.074701
0.990000	0.039101
1.000000	0.000000


==> data/rec_over/rec_over_val2012_10000_objectness_boxes.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.998541
0.020000	0.997082
0.030000	0.995915
0.040000	0.994164
0.050000	0.991246
0.060000	0.988328
0.070000	0.987453
0.080000	0.985118
0.090000	0.982492
0.100000	0.981325
0.110000	0.978699
0.120000	0.976072
0.130000	0.971695
0.140000	0.969361
0.150000	0.967027
0.160000	0.962941
0.170000	0.959440
0.180000	0.956230
0.190000	0.951269
0.200000	0.945725
0.210000	0.939597
0.220000	0.938138
0.230000	0.933470
0.240000	0.928801
0.250000	0.924132
0.260000	0.921797
0.270000	0.915378
0.280000	0.908083
0.290000	0.902247
0.300000	0.896119
0.310000	0.891450
0.320000	0.887073
0.330000	0.882404
0.340000	0.877152
0.350000	0.874234
0.360000	0.866355
0.370000	0.857601
0.380000	0.848264
0.390000	0.841552
0.400000	0.834549
0.410000	0.824920
0.420000	0.815290
0.430000	0.806828
0.440000	0.795156
0.450000	0.785819
0.460000	0.775897
0.470000	0.762766
0.480000	0.753137
0.490000	0.740006
0.500000	0.727750
0.510000	0.711993
0.520000	0.695944
0.530000	0.677852
0.540000	0.662387
0.550000	0.641669
0.560000	0.618909
0.570000	0.592647
0.580000	0.565509
0.590000	0.541582
0.600000	0.519113
0.610000	0.487307
0.620000	0.458418
0.630000	0.432448
0.640000	0.403560
0.650000	0.371170
0.660000	0.338488
0.670000	0.307266
0.680000	0.279837
0.690000	0.252991
0.700000	0.230522
0.710000	0.204844
0.720000	0.178874
0.730000	0.161074
0.740000	0.138897
0.750000	0.120222
0.760000	0.105924
0.770000	0.089875
0.780000	0.077327
0.790000	0.065071
0.800000	0.053108
0.810000	0.044645
0.820000	0.036767
0.830000	0.030347
0.840000	0.026554
0.850000	0.021885
0.860000	0.018092
0.870000	0.014006
0.880000	0.010505
0.890000	0.007879
0.900000	0.006711
0.910000	0.004669
0.920000	0.004085
0.930000	0.003210
0.940000	0.002626
0.950000	0.002334
0.960000	0.001751
0.970000	0.001459
0.980000	0.001167
0.990000	0.001167
1.000000	0.000000


==> data/rec_over/rec_over_val2012_10000_sel_search_boxes.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.999416
0.020000	0.996790
0.030000	0.996498
0.040000	0.993872
0.050000	0.991246
0.060000	0.990662
0.070000	0.989495
0.080000	0.987453
0.090000	0.986285
0.100000	0.984243
0.110000	0.982200
0.120000	0.979574
0.130000	0.978115
0.140000	0.977531
0.150000	0.974905
0.160000	0.973446
0.170000	0.972279
0.180000	0.969361
0.190000	0.966735
0.200000	0.964109
0.210000	0.961774
0.220000	0.958564
0.230000	0.956522
0.240000	0.953020
0.250000	0.950978
0.260000	0.946309
0.270000	0.941932
0.280000	0.938722
0.290000	0.935804
0.300000	0.932886
0.310000	0.929676
0.320000	0.925007
0.330000	0.918296
0.340000	0.914211
0.350000	0.911001
0.360000	0.906624
0.370000	0.903706
0.380000	0.897578
0.390000	0.889991
0.400000	0.881237
0.410000	0.875693
0.420000	0.869273
0.430000	0.862562
0.440000	0.854683
0.450000	0.844762
0.460000	0.833674
0.470000	0.824336
0.480000	0.813248
0.490000	0.798074
0.500000	0.789028
0.510000	0.775314
0.520000	0.763058
0.530000	0.750219
0.540000	0.735629
0.550000	0.720163
0.560000	0.705573
0.570000	0.688065
0.580000	0.668223
0.590000	0.645754
0.600000	0.627954
0.610000	0.607528
0.620000	0.583017
0.630000	0.557047
0.640000	0.536329
0.650000	0.514444
0.660000	0.488766
0.670000	0.464838
0.680000	0.440035
0.690000	0.417858
0.700000	0.394514
0.710000	0.369128
0.720000	0.346075
0.730000	0.319230
0.740000	0.296761
0.750000	0.273417
0.760000	0.253283
0.770000	0.234608
0.780000	0.216224
0.790000	0.199008
0.800000	0.180916
0.810000	0.161949
0.820000	0.145608
0.830000	0.128684
0.840000	0.115553
0.850000	0.102714
0.860000	0.088999
0.870000	0.079370
0.880000	0.067114
0.890000	0.056609
0.900000	0.050773
0.910000	0.044354
0.920000	0.036475
0.930000	0.031514
0.940000	0.025387
0.950000	0.021010
0.960000	0.016633
0.970000	0.013131
0.980000	0.008754
0.990000	0.005544
1.000000	0.000000


==> data/rec_over/rec_over_val2012_10000_sh_share_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.994456
0.020000	0.985410
0.030000	0.976948
0.040000	0.968777
0.050000	0.960023
0.060000	0.951561
0.070000	0.941056
0.080000	0.934929
0.090000	0.930260
0.100000	0.926466
0.110000	0.921506
0.120000	0.916837
0.130000	0.910417
0.140000	0.906040
0.150000	0.900204
0.160000	0.895535
0.170000	0.889408
0.180000	0.882696
0.190000	0.878903
0.200000	0.874818
0.210000	0.867814
0.220000	0.864021
0.230000	0.857601
0.240000	0.854392
0.250000	0.849431
0.260000	0.844179
0.270000	0.840677
0.280000	0.836884
0.290000	0.832507
0.300000	0.829880
0.310000	0.826962
0.320000	0.823461
0.330000	0.817333
0.340000	0.813831
0.350000	0.808287
0.360000	0.803035
0.370000	0.796323
0.380000	0.791655
0.390000	0.787569
0.400000	0.783484
0.410000	0.777064
0.420000	0.773271
0.430000	0.769186
0.440000	0.764517
0.450000	0.759556
0.460000	0.754596
0.470000	0.748468
0.480000	0.744675
0.490000	0.740006
0.500000	0.735337
0.510000	0.728334
0.520000	0.722498
0.530000	0.718121
0.540000	0.711993
0.550000	0.704406
0.560000	0.698862
0.570000	0.693901
0.580000	0.687774
0.590000	0.681062
0.600000	0.675810
0.610000	0.670266
0.620000	0.664430
0.630000	0.658594
0.640000	0.651882
0.650000	0.644004
0.660000	0.634666
0.670000	0.627663
0.680000	0.621243
0.690000	0.612781
0.700000	0.604319
0.710000	0.594106
0.720000	0.585060
0.730000	0.575722
0.740000	0.567844
0.750000	0.555588
0.760000	0.543916
0.770000	0.533703
0.780000	0.519988
0.790000	0.503939
0.800000	0.491684
0.810000	0.479428
0.820000	0.462795
0.830000	0.447914
0.840000	0.430406
0.850000	0.411147
0.860000	0.390137
0.870000	0.371170
0.880000	0.354246
0.890000	0.332652
0.900000	0.310184
0.910000	0.281296
0.920000	0.255909
0.930000	0.229939
0.940000	0.201926
0.950000	0.173038
0.960000	0.137146
0.970000	0.101255
0.980000	0.063029
0.990000	0.029472
1.000000	0.000000


==> data/rec_over/rec_over_val2012_10000_ucm_all_16k.txt <==
overlap	recall
0.000000	1.000000
0.010000	1.000000
0.020000	0.999416
0.030000	0.999416
0.040000	0.999416
0.050000	0.999416
0.060000	0.999416
0.070000	0.999416
0.080000	0.999125
0.090000	0.999125
0.100000	0.999125
0.110000	0.998541
0.120000	0.998541
0.130000	0.997957
0.140000	0.997374
0.150000	0.997374
0.160000	0.996790
0.170000	0.996790
0.180000	0.996207
0.190000	0.995915
0.200000	0.995331
0.210000	0.995331
0.220000	0.995039
0.230000	0.994456
0.240000	0.993289
0.250000	0.992705
0.260000	0.992413
0.270000	0.992121
0.280000	0.990954
0.290000	0.990079
0.300000	0.988620
0.310000	0.987161
0.320000	0.985410
0.330000	0.982784
0.340000	0.980158
0.350000	0.977823
0.360000	0.975781
0.370000	0.973446
0.380000	0.971112
0.390000	0.969361
0.400000	0.966151
0.410000	0.962358
0.420000	0.959732
0.430000	0.957397
0.440000	0.951853
0.450000	0.948643
0.460000	0.946601
0.470000	0.943099
0.480000	0.938138
0.490000	0.934637
0.500000	0.932011
0.510000	0.926174
0.520000	0.920338
0.530000	0.913335
0.540000	0.905457
0.550000	0.898453
0.560000	0.890867
0.570000	0.880945
0.580000	0.872191
0.590000	0.863146
0.600000	0.854683
0.610000	0.844762
0.620000	0.836008
0.630000	0.825795
0.640000	0.816749
0.650000	0.807412
0.660000	0.797199
0.670000	0.785527
0.680000	0.775314
0.690000	0.763350
0.700000	0.746717
0.710000	0.735337
0.720000	0.721622
0.730000	0.708491
0.740000	0.693318
0.750000	0.680770
0.760000	0.664721
0.770000	0.650423
0.780000	0.632915
0.790000	0.616574
0.800000	0.596148
0.810000	0.578640
0.820000	0.554713
0.830000	0.535454
0.840000	0.512985
0.850000	0.491100
0.860000	0.466005
0.870000	0.441786
0.880000	0.417566
0.890000	0.389554
0.900000	0.362416
0.910000	0.330026
0.920000	0.303181
0.930000	0.270791
0.940000	0.241319
0.950000	0.210972
0.960000	0.171870
0.970000	0.134520
0.980000	0.091625
0.990000	0.051649
1.000000	0.000000


==> data/rec_over/rec_over_val2012_10000_ucm_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	1.000000
0.020000	1.000000
0.030000	0.999416
0.040000	0.998833
0.050000	0.998541
0.060000	0.998541
0.070000	0.998541
0.080000	0.998541
0.090000	0.997666
0.100000	0.997374
0.110000	0.997374
0.120000	0.997374
0.130000	0.997082
0.140000	0.996498
0.150000	0.996207
0.160000	0.995623
0.170000	0.995331
0.180000	0.994164
0.190000	0.991830
0.200000	0.990079
0.210000	0.988620
0.220000	0.986285
0.230000	0.981908
0.240000	0.978699
0.250000	0.975781
0.260000	0.970236
0.270000	0.964109
0.280000	0.957689
0.290000	0.949810
0.300000	0.939597
0.310000	0.928801
0.320000	0.920338
0.330000	0.909250
0.340000	0.898162
0.350000	0.885614
0.360000	0.871900
0.370000	0.857018
0.380000	0.843595
0.390000	0.828713
0.400000	0.810913
0.410000	0.792822
0.420000	0.777648
0.430000	0.762474
0.440000	0.748468
0.450000	0.735629
0.460000	0.716954
0.470000	0.694193
0.480000	0.679895
0.490000	0.663262
0.500000	0.648964
0.510000	0.632623
0.520000	0.613364
0.530000	0.598483
0.540000	0.580391
0.550000	0.563467
0.560000	0.547709
0.570000	0.534287
0.580000	0.520280
0.590000	0.507149
0.600000	0.496061
0.610000	0.479720
0.620000	0.468340
0.630000	0.456959
0.640000	0.442953
0.650000	0.429822
0.660000	0.417566
0.670000	0.402685
0.680000	0.390137
0.690000	0.377006
0.700000	0.363292
0.710000	0.348118
0.720000	0.334111
0.730000	0.323023
0.740000	0.309308
0.750000	0.298220
0.760000	0.288007
0.770000	0.276043
0.780000	0.266706
0.790000	0.255325
0.800000	0.245404
0.810000	0.235191
0.820000	0.224395
0.830000	0.215932
0.840000	0.205427
0.850000	0.195506
0.860000	0.185001
0.870000	0.174497
0.880000	0.163408
0.890000	0.153195
0.900000	0.143858
0.910000	0.133936
0.920000	0.123432
0.930000	0.110301
0.940000	0.098629
0.950000	0.085789
0.960000	0.073826
0.970000	0.061862
0.980000	0.049606
0.990000	0.031223
1.000000	0.000000


==> data/rec_over/rec_over_val2012_10000_ucm_multi.txt <==
overlap	recall
0.000000	1.000000
0.010000	1.000000
0.020000	1.000000
0.030000	1.000000
0.040000	1.000000
0.050000	1.000000
0.060000	1.000000
0.070000	1.000000
0.080000	1.000000
0.090000	1.000000
0.100000	0.999708
0.110000	0.999416
0.120000	0.999125
0.130000	0.998833
0.140000	0.998249
0.150000	0.997957
0.160000	0.997082
0.170000	0.996207
0.180000	0.995331
0.190000	0.994456
0.200000	0.993580
0.210000	0.991830
0.220000	0.988328
0.230000	0.985994
0.240000	0.983367
0.250000	0.980158
0.260000	0.976072
0.270000	0.971695
0.280000	0.966735
0.290000	0.960899
0.300000	0.952728
0.310000	0.947184
0.320000	0.940473
0.330000	0.933470
0.340000	0.927633
0.350000	0.915086
0.360000	0.905457
0.370000	0.892326
0.380000	0.882113
0.390000	0.866064
0.400000	0.854100
0.410000	0.841552
0.420000	0.829005
0.430000	0.813248
0.440000	0.800700
0.450000	0.784068
0.460000	0.770645
0.470000	0.754596
0.480000	0.738255
0.490000	0.721914
0.500000	0.700613
0.510000	0.683397
0.520000	0.664721
0.530000	0.646922
0.540000	0.630289
0.550000	0.613364
0.560000	0.599942
0.570000	0.582434
0.580000	0.566093
0.590000	0.556172
0.600000	0.540998
0.610000	0.526116
0.620000	0.515611
0.630000	0.498979
0.640000	0.487890
0.650000	0.472133
0.660000	0.459294
0.670000	0.446163
0.680000	0.434491
0.690000	0.419025
0.700000	0.405603
0.710000	0.394806
0.720000	0.380216
0.730000	0.368252
0.740000	0.353662
0.750000	0.342865
0.760000	0.329151
0.770000	0.317771
0.780000	0.306682
0.790000	0.297636
0.800000	0.287423
0.810000	0.277794
0.820000	0.264955
0.830000	0.252407
0.840000	0.241611
0.850000	0.229063
0.860000	0.213890
0.870000	0.204844
0.880000	0.192005
0.890000	0.182667
0.900000	0.172454
0.910000	0.162241
0.920000	0.151444
0.930000	0.135979
0.940000	0.119930
0.950000	0.108258
0.960000	0.091042
0.970000	0.074993
0.980000	0.057193
0.990000	0.035016
1.000000	0.000000


==> data/rec_over/rec_over_val2012_100_QuadTree_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.993580
0.020000	0.980158
0.030000	0.969945
0.040000	0.959148
0.050000	0.947184
0.060000	0.937847
0.070000	0.925007
0.080000	0.914502
0.090000	0.906040
0.100000	0.897870
0.110000	0.889991
0.120000	0.879195
0.130000	0.869273
0.140000	0.858185
0.150000	0.847388
0.160000	0.838051
0.170000	0.829297
0.180000	0.819667
0.190000	0.809454
0.200000	0.798366
0.210000	0.779982
0.220000	0.768602
0.230000	0.752261
0.240000	0.734170
0.250000	0.714911
0.260000	0.692734
0.270000	0.665305
0.280000	0.639918
0.290000	0.611322
0.300000	0.586227
0.310000	0.559673
0.320000	0.538664
0.330000	0.512402
0.340000	0.485556
0.350000	0.456084
0.360000	0.436825
0.370000	0.414648
0.380000	0.391013
0.390000	0.370878
0.400000	0.351036
0.410000	0.334403
0.420000	0.316312
0.430000	0.296761
0.440000	0.279545
0.450000	0.262329
0.460000	0.245696
0.470000	0.232857
0.480000	0.217683
0.490000	0.203385
0.500000	0.190254
0.510000	0.176831
0.520000	0.160198
0.530000	0.144441
0.540000	0.133645
0.550000	0.122848
0.560000	0.112927
0.570000	0.102714
0.580000	0.093960
0.590000	0.084330
0.600000	0.076160
0.610000	0.068281
0.620000	0.060694
0.630000	0.055150
0.640000	0.047563
0.650000	0.043186
0.660000	0.039685
0.670000	0.034432
0.680000	0.029180
0.690000	0.027721
0.700000	0.023052
0.710000	0.020718
0.720000	0.018383
0.730000	0.015465
0.740000	0.013715
0.750000	0.011672
0.760000	0.010213
0.770000	0.008754
0.780000	0.007295
0.790000	0.005544
0.800000	0.005252
0.810000	0.004961
0.820000	0.003502
0.830000	0.003502
0.840000	0.003502
0.850000	0.002334
0.860000	0.001751
0.870000	0.001751
0.880000	0.001167
0.890000	0.000875
0.900000	0.000584
0.910000	0.000584
0.920000	0.000584
0.930000	0.000584
0.940000	0.000292
0.950000	0.000292
0.960000	0.000292
0.970000	0.000292
0.980000	0.000292
0.990000	0.000292
1.000000	0.000000


==> data/rec_over/rec_over_val2012_100_cat_ind_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.991538
0.020000	0.985994
0.030000	0.977240
0.040000	0.967902
0.050000	0.960607
0.060000	0.958856
0.070000	0.955355
0.080000	0.949519
0.090000	0.945433
0.100000	0.941348
0.110000	0.937263
0.120000	0.933470
0.130000	0.929384
0.140000	0.926174
0.150000	0.921214
0.160000	0.915961
0.170000	0.912752
0.180000	0.909250
0.190000	0.905748
0.200000	0.903122
0.210000	0.896994
0.220000	0.894952
0.230000	0.889699
0.240000	0.885031
0.250000	0.881237
0.260000	0.876277
0.270000	0.870149
0.280000	0.865480
0.290000	0.860519
0.300000	0.854100
0.310000	0.845929
0.320000	0.841261
0.330000	0.835425
0.340000	0.832215
0.350000	0.825212
0.360000	0.820543
0.370000	0.813540
0.380000	0.806828
0.390000	0.802159
0.400000	0.795156
0.410000	0.790196
0.420000	0.783776
0.430000	0.775605
0.440000	0.765976
0.450000	0.758389
0.460000	0.750511
0.470000	0.740589
0.480000	0.729793
0.490000	0.718996
0.500000	0.709659
0.510000	0.702947
0.520000	0.694777
0.530000	0.683980
0.540000	0.675226
0.550000	0.664138
0.560000	0.649840
0.570000	0.637876
0.580000	0.626204
0.590000	0.609863
0.600000	0.597315
0.610000	0.585352
0.620000	0.573096
0.630000	0.557922
0.640000	0.540706
0.650000	0.526700
0.660000	0.510359
0.670000	0.495769
0.680000	0.474759
0.690000	0.461920
0.700000	0.442661
0.710000	0.423694
0.720000	0.402976
0.730000	0.379341
0.740000	0.362416
0.750000	0.343741
0.760000	0.327400
0.770000	0.313685
0.780000	0.297636
0.790000	0.284214
0.800000	0.272250
0.810000	0.259119
0.820000	0.243653
0.830000	0.230231
0.840000	0.214181
0.850000	0.202509
0.860000	0.187919
0.870000	0.174788
0.880000	0.160198
0.890000	0.146192
0.900000	0.133061
0.910000	0.121097
0.920000	0.108550
0.930000	0.094543
0.940000	0.077619
0.950000	0.065947
0.960000	0.053399
0.970000	0.042311
0.980000	0.028305
0.990000	0.015465
1.000000	0.000000


==> data/rec_over/rec_over_val2012_100_cpmc_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.987744
0.020000	0.971987
0.030000	0.957689
0.040000	0.940473
0.050000	0.926758
0.060000	0.914502
0.070000	0.906624
0.080000	0.899329
0.090000	0.889699
0.100000	0.881237
0.110000	0.875401
0.120000	0.869565
0.130000	0.862562
0.140000	0.854683
0.150000	0.849723
0.160000	0.843595
0.170000	0.838343
0.180000	0.833966
0.190000	0.828421
0.200000	0.823753
0.210000	0.819959
0.220000	0.815582
0.230000	0.810330
0.240000	0.804202
0.250000	0.798950
0.260000	0.791655
0.270000	0.786110
0.280000	0.781150
0.290000	0.777648
0.300000	0.770061
0.310000	0.765101
0.320000	0.760432
0.330000	0.756055
0.340000	0.749052
0.350000	0.743799
0.360000	0.737380
0.370000	0.730960
0.380000	0.729793
0.390000	0.725124
0.400000	0.716954
0.410000	0.711409
0.420000	0.705865
0.430000	0.698278
0.440000	0.692442
0.450000	0.684856
0.460000	0.680479
0.470000	0.671725
0.480000	0.666764
0.490000	0.658594
0.500000	0.655092
0.510000	0.645463
0.520000	0.636417
0.530000	0.628246
0.540000	0.621535
0.550000	0.611322
0.560000	0.604902
0.570000	0.596440
0.580000	0.586811
0.590000	0.577765
0.600000	0.567844
0.610000	0.559381
0.620000	0.550627
0.630000	0.541290
0.640000	0.531077
0.650000	0.521739
0.660000	0.510067
0.670000	0.498395
0.680000	0.486723
0.690000	0.479136
0.700000	0.466881
0.710000	0.452582
0.720000	0.439451
0.730000	0.424570
0.740000	0.412606
0.750000	0.400058
0.760000	0.384301
0.770000	0.372337
0.780000	0.360082
0.790000	0.346951
0.800000	0.333528
0.810000	0.320689
0.820000	0.307266
0.830000	0.289758
0.840000	0.272542
0.850000	0.254742
0.860000	0.241027
0.870000	0.224686
0.880000	0.204552
0.890000	0.190254
0.900000	0.176539
0.910000	0.159323
0.920000	0.140940
0.930000	0.125766
0.940000	0.110301
0.950000	0.094252
0.960000	0.078203
0.970000	0.061862
0.980000	0.041727
0.990000	0.021010
1.000000	0.000000


==> data/rec_over/rec_over_val2012_100_objectness_boxes.txt <==
overlap	recall
0.000000	0.999708
0.010000	0.983367
0.020000	0.960023
0.030000	0.937847
0.040000	0.921506
0.050000	0.908666
0.060000	0.892034
0.070000	0.877736
0.080000	0.864605
0.090000	0.856434
0.100000	0.844470
0.110000	0.834549
0.120000	0.827838
0.130000	0.820543
0.140000	0.814123
0.150000	0.809163
0.160000	0.803327
0.170000	0.796615
0.180000	0.788153
0.190000	0.781150
0.200000	0.775314
0.210000	0.766851
0.220000	0.760432
0.230000	0.753137
0.240000	0.744091
0.250000	0.735629
0.260000	0.731252
0.270000	0.724540
0.280000	0.714619
0.290000	0.705573
0.300000	0.698278
0.310000	0.692151
0.320000	0.686023
0.330000	0.677852
0.340000	0.670849
0.350000	0.664430
0.360000	0.660344
0.370000	0.653925
0.380000	0.650131
0.390000	0.641669
0.400000	0.634374
0.410000	0.626495
0.420000	0.617741
0.430000	0.606653
0.440000	0.593814
0.450000	0.586811
0.460000	0.579807
0.470000	0.571053
0.480000	0.561716
0.490000	0.553545
0.500000	0.543916
0.510000	0.533119
0.520000	0.525241
0.530000	0.515320
0.540000	0.506566
0.550000	0.493434
0.560000	0.476218
0.570000	0.459002
0.580000	0.441494
0.590000	0.427196
0.600000	0.411147
0.610000	0.388095
0.620000	0.366501
0.630000	0.348410
0.640000	0.330318
0.650000	0.306974
0.660000	0.281587
0.670000	0.258243
0.680000	0.235775
0.690000	0.215057
0.700000	0.196673
0.710000	0.175080
0.720000	0.152320
0.730000	0.139189
0.740000	0.120805
0.750000	0.104465
0.760000	0.092501
0.770000	0.077911
0.780000	0.066822
0.790000	0.056609
0.800000	0.046980
0.810000	0.039393
0.820000	0.032098
0.830000	0.027137
0.840000	0.024219
0.850000	0.019842
0.860000	0.016341
0.870000	0.012839
0.880000	0.009338
0.890000	0.007295
0.900000	0.006128
0.910000	0.004085
0.920000	0.003502
0.930000	0.002626
0.940000	0.002334
0.950000	0.002043
0.960000	0.001459
0.970000	0.001459
0.980000	0.001167
0.990000	0.001167
1.000000	0.000000


==> data/rec_over/rec_over_val2012_100_sel_search_boxes.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.884155
0.020000	0.817333
0.030000	0.775314
0.040000	0.733294
0.050000	0.700321
0.060000	0.672600
0.070000	0.647505
0.080000	0.620368
0.090000	0.602568
0.100000	0.581850
0.110000	0.562008
0.120000	0.548293
0.130000	0.531077
0.140000	0.519697
0.150000	0.501605
0.160000	0.483805
0.170000	0.467464
0.180000	0.452291
0.190000	0.436825
0.200000	0.420776
0.210000	0.403852
0.220000	0.391596
0.230000	0.380800
0.240000	0.365626
0.250000	0.355121
0.260000	0.347242
0.270000	0.337321
0.280000	0.329443
0.290000	0.318354
0.300000	0.308725
0.310000	0.299971
0.320000	0.292384
0.330000	0.282171
0.340000	0.274876
0.350000	0.268456
0.360000	0.259702
0.370000	0.250365
0.380000	0.240735
0.390000	0.232273
0.400000	0.222644
0.410000	0.216516
0.420000	0.208054
0.430000	0.200175
0.440000	0.192588
0.450000	0.185585
0.460000	0.180624
0.470000	0.172454
0.480000	0.165159
0.490000	0.159615
0.500000	0.151153
0.510000	0.145608
0.520000	0.141231
0.530000	0.135395
0.540000	0.128684
0.550000	0.124891
0.560000	0.117596
0.570000	0.114094
0.580000	0.107091
0.590000	0.101838
0.600000	0.096878
0.610000	0.090166
0.620000	0.086957
0.630000	0.081412
0.640000	0.074993
0.650000	0.070032
0.660000	0.068281
0.670000	0.064780
0.680000	0.060403
0.690000	0.056317
0.700000	0.053691
0.710000	0.049898
0.720000	0.046980
0.730000	0.043186
0.740000	0.041436
0.750000	0.037642
0.760000	0.034141
0.770000	0.030931
0.780000	0.028013
0.790000	0.023636
0.800000	0.022469
0.810000	0.020134
0.820000	0.018967
0.830000	0.016633
0.840000	0.015757
0.850000	0.013131
0.860000	0.011672
0.870000	0.010213
0.880000	0.008754
0.890000	0.007295
0.900000	0.006711
0.910000	0.005836
0.920000	0.005252
0.930000	0.004377
0.940000	0.004085
0.950000	0.003210
0.960000	0.002918
0.970000	0.002918
0.980000	0.002334
0.990000	0.001751
1.000000	0.000000


==> data/rec_over/rec_over_val2012_100_sh_share_masks.txt <==
overlap	recall
0.000000	0.996498
0.010000	0.961191
0.020000	0.934637
0.030000	0.913627
0.040000	0.892617
0.050000	0.875109
0.060000	0.858769
0.070000	0.844470
0.080000	0.835425
0.090000	0.825212
0.100000	0.815874
0.110000	0.805077
0.120000	0.795156
0.130000	0.787861
0.140000	0.779982
0.150000	0.771520
0.160000	0.764517
0.170000	0.758097
0.180000	0.750802
0.190000	0.740589
0.200000	0.733878
0.210000	0.728626
0.220000	0.721039
0.230000	0.714911
0.240000	0.710534
0.250000	0.701780
0.260000	0.694777
0.270000	0.690692
0.280000	0.686023
0.290000	0.680187
0.300000	0.676977
0.310000	0.669098
0.320000	0.664430
0.330000	0.659177
0.340000	0.654508
0.350000	0.644295
0.360000	0.637876
0.370000	0.632623
0.380000	0.629413
0.390000	0.622702
0.400000	0.614823
0.410000	0.609571
0.420000	0.601401
0.430000	0.594397
0.440000	0.586227
0.450000	0.578932
0.460000	0.574263
0.470000	0.568719
0.480000	0.566385
0.490000	0.560549
0.500000	0.554421
0.510000	0.548001
0.520000	0.541582
0.530000	0.533411
0.540000	0.524074
0.550000	0.516487
0.560000	0.508900
0.570000	0.498687
0.580000	0.491975
0.590000	0.480303
0.600000	0.472425
0.610000	0.464546
0.620000	0.454333
0.630000	0.447038
0.640000	0.435366
0.650000	0.427196
0.660000	0.417566
0.670000	0.407645
0.680000	0.399183
0.690000	0.388678
0.700000	0.379924
0.710000	0.368252
0.720000	0.357747
0.730000	0.345783
0.740000	0.333236
0.750000	0.320689
0.760000	0.306974
0.770000	0.299971
0.780000	0.292676
0.790000	0.278961
0.800000	0.266997
0.810000	0.252407
0.820000	0.239568
0.830000	0.223519
0.840000	0.207178
0.850000	0.192880
0.860000	0.177706
0.870000	0.166326
0.880000	0.153487
0.890000	0.140940
0.900000	0.124599
0.910000	0.107966
0.920000	0.096586
0.930000	0.082288
0.940000	0.070032
0.950000	0.055150
0.960000	0.041727
0.970000	0.030347
0.980000	0.021593
0.990000	0.011380
1.000000	0.000000


==> data/rec_over/rec_over_val2012_100_ucm_all_16k.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.992997
0.020000	0.986285
0.030000	0.979574
0.040000	0.974030
0.050000	0.968486
0.060000	0.965568
0.070000	0.960607
0.080000	0.956522
0.090000	0.953312
0.100000	0.949810
0.110000	0.946017
0.120000	0.942515
0.130000	0.939306
0.140000	0.937263
0.150000	0.933470
0.160000	0.929384
0.170000	0.926174
0.180000	0.920922
0.190000	0.917129
0.200000	0.912752
0.210000	0.908083
0.220000	0.905457
0.230000	0.902539
0.240000	0.900496
0.250000	0.894368
0.260000	0.888824
0.270000	0.884155
0.280000	0.878903
0.290000	0.873650
0.300000	0.866064
0.310000	0.860519
0.320000	0.853808
0.330000	0.847680
0.340000	0.841261
0.350000	0.833674
0.360000	0.828130
0.370000	0.819959
0.380000	0.812664
0.390000	0.807412
0.400000	0.800700
0.410000	0.796032
0.420000	0.787278
0.430000	0.779399
0.440000	0.770061
0.450000	0.760140
0.460000	0.752553
0.470000	0.743216
0.480000	0.732711
0.490000	0.722790
0.500000	0.717245
0.510000	0.707032
0.520000	0.695360
0.530000	0.680479
0.540000	0.669390
0.550000	0.655967
0.560000	0.642836
0.570000	0.634082
0.580000	0.625036
0.590000	0.615115
0.600000	0.605486
0.610000	0.593814
0.620000	0.580099
0.630000	0.568135
0.640000	0.558798
0.650000	0.548293
0.660000	0.537205
0.670000	0.522906
0.680000	0.508900
0.690000	0.494893
0.700000	0.482054
0.710000	0.466297
0.720000	0.454333
0.730000	0.440035
0.740000	0.422235
0.750000	0.407062
0.760000	0.392763
0.770000	0.379632
0.780000	0.367669
0.790000	0.353954
0.800000	0.344033
0.810000	0.326525
0.820000	0.311351
0.830000	0.292676
0.840000	0.278961
0.850000	0.265830
0.860000	0.253866
0.870000	0.238985
0.880000	0.221768
0.890000	0.205719
0.900000	0.189670
0.910000	0.175372
0.920000	0.160198
0.930000	0.142982
0.940000	0.128684
0.950000	0.111176
0.960000	0.091042
0.970000	0.070907
0.980000	0.049022
0.990000	0.029472
1.000000	0.000000


==> data/rec_over/rec_over_val2012_100_ucm_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.983951
0.020000	0.968777
0.030000	0.960315
0.040000	0.950102
0.050000	0.940181
0.060000	0.931427
0.070000	0.924424
0.080000	0.915086
0.090000	0.909250
0.100000	0.903122
0.110000	0.895827
0.120000	0.887365
0.130000	0.881529
0.140000	0.876568
0.150000	0.870732
0.160000	0.864896
0.170000	0.859352
0.180000	0.853808
0.190000	0.847972
0.200000	0.841261
0.210000	0.834549
0.220000	0.829005
0.230000	0.820835
0.240000	0.811205
0.250000	0.805077
0.260000	0.795156
0.270000	0.786694
0.280000	0.777356
0.290000	0.766560
0.300000	0.755471
0.310000	0.746425
0.320000	0.737088
0.330000	0.726875
0.340000	0.715203
0.350000	0.703823
0.360000	0.689524
0.370000	0.672892
0.380000	0.661512
0.390000	0.648089
0.400000	0.632623
0.410000	0.618617
0.420000	0.604902
0.430000	0.591188
0.440000	0.577473
0.450000	0.566968
0.460000	0.552962
0.470000	0.536621
0.480000	0.527575
0.490000	0.515611
0.500000	0.503939
0.510000	0.488182
0.520000	0.475926
0.530000	0.466881
0.540000	0.451415
0.550000	0.438576
0.560000	0.427196
0.570000	0.415524
0.580000	0.403268
0.590000	0.392763
0.600000	0.385177
0.610000	0.374380
0.620000	0.366793
0.630000	0.358623
0.640000	0.347826
0.650000	0.336446
0.660000	0.326525
0.670000	0.317771
0.680000	0.309600
0.690000	0.298804
0.700000	0.290633
0.710000	0.280712
0.720000	0.269915
0.730000	0.261453
0.740000	0.250657
0.750000	0.241611
0.760000	0.234024
0.770000	0.224978
0.780000	0.217100
0.790000	0.207762
0.800000	0.199883
0.810000	0.190546
0.820000	0.182959
0.830000	0.176247
0.840000	0.166618
0.850000	0.160782
0.860000	0.152320
0.870000	0.145025
0.880000	0.136854
0.890000	0.128684
0.900000	0.120805
0.910000	0.112051
0.920000	0.102714
0.930000	0.091625
0.940000	0.082871
0.950000	0.072367
0.960000	0.061570
0.970000	0.051649
0.980000	0.040268
0.990000	0.025387
1.000000	0.000000


==> data/rec_over/rec_over_val2012_100_ucm_multi.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.985410
0.020000	0.969945
0.030000	0.959148
0.040000	0.946309
0.050000	0.936388
0.060000	0.929968
0.070000	0.924132
0.080000	0.919463
0.090000	0.914794
0.100000	0.906916
0.110000	0.901955
0.120000	0.894660
0.130000	0.887949
0.140000	0.882113
0.150000	0.877444
0.160000	0.873067
0.170000	0.867231
0.180000	0.862562
0.190000	0.857018
0.200000	0.852349
0.210000	0.843595
0.220000	0.835716
0.230000	0.829005
0.240000	0.822002
0.250000	0.814415
0.260000	0.807120
0.270000	0.799241
0.280000	0.787278
0.290000	0.777064
0.300000	0.768019
0.310000	0.759265
0.320000	0.752261
0.330000	0.743216
0.340000	0.734462
0.350000	0.723373
0.360000	0.714911
0.370000	0.703823
0.380000	0.691275
0.390000	0.676685
0.400000	0.663846
0.410000	0.652466
0.420000	0.642253
0.430000	0.627954
0.440000	0.616866
0.450000	0.606945
0.460000	0.597899
0.470000	0.585352
0.480000	0.572221
0.490000	0.557922
0.500000	0.540414
0.510000	0.529034
0.520000	0.515611
0.530000	0.501605
0.540000	0.488766
0.550000	0.476218
0.560000	0.465422
0.570000	0.453458
0.580000	0.442369
0.590000	0.434199
0.600000	0.422527
0.610000	0.410271
0.620000	0.402101
0.630000	0.389845
0.640000	0.382259
0.650000	0.370878
0.660000	0.361833
0.670000	0.352787
0.680000	0.341990
0.690000	0.330902
0.700000	0.321564
0.710000	0.312810
0.720000	0.302013
0.730000	0.292676
0.740000	0.281004
0.750000	0.272250
0.760000	0.262329
0.770000	0.255325
0.780000	0.246863
0.790000	0.239276
0.800000	0.230814
0.810000	0.224103
0.820000	0.214473
0.830000	0.204260
0.840000	0.197257
0.850000	0.188211
0.860000	0.177415
0.870000	0.169828
0.880000	0.160198
0.890000	0.152320
0.900000	0.144149
0.910000	0.136271
0.920000	0.128392
0.930000	0.114678
0.940000	0.100963
0.950000	0.092209
0.960000	0.079078
0.970000	0.064780
0.980000	0.050481
0.990000	0.030347
1.000000	0.000000


==> data/rec_over/rec_over_val2012_300_QuadTree_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.998249
0.020000	0.997082
0.030000	0.994164
0.040000	0.989203
0.050000	0.986285
0.060000	0.980449
0.070000	0.977240
0.080000	0.971404
0.090000	0.965276
0.100000	0.960607
0.110000	0.956522
0.120000	0.951561
0.130000	0.947476
0.140000	0.943974
0.150000	0.933761
0.160000	0.926466
0.170000	0.917420
0.180000	0.908666
0.190000	0.897578
0.200000	0.889991
0.210000	0.880070
0.220000	0.868398
0.230000	0.855267
0.240000	0.837759
0.250000	0.821710
0.260000	0.798074
0.270000	0.770645
0.280000	0.743216
0.290000	0.711118
0.300000	0.683688
0.310000	0.653925
0.320000	0.629705
0.330000	0.602568
0.340000	0.573971
0.350000	0.540123
0.360000	0.516487
0.370000	0.487307
0.380000	0.460169
0.390000	0.436242
0.400000	0.410563
0.410000	0.389845
0.420000	0.367669
0.430000	0.344908
0.440000	0.323023
0.450000	0.304056
0.460000	0.285381
0.470000	0.268456
0.480000	0.250657
0.490000	0.234608
0.500000	0.219726
0.510000	0.203093
0.520000	0.185585
0.530000	0.168369
0.540000	0.157280
0.550000	0.146192
0.560000	0.134520
0.570000	0.123432
0.580000	0.112051
0.590000	0.101255
0.600000	0.091042
0.610000	0.082580
0.620000	0.072367
0.630000	0.066239
0.640000	0.056901
0.650000	0.051065
0.660000	0.046688
0.670000	0.040560
0.680000	0.035016
0.690000	0.033265
0.700000	0.028305
0.710000	0.025387
0.720000	0.022760
0.730000	0.019259
0.740000	0.017508
0.750000	0.015174
0.760000	0.012839
0.770000	0.010797
0.780000	0.009046
0.790000	0.007295
0.800000	0.006711
0.810000	0.006420
0.820000	0.004961
0.830000	0.004961
0.840000	0.004961
0.850000	0.003502
0.860000	0.002334
0.870000	0.002043
0.880000	0.001459
0.890000	0.001167
0.900000	0.000875
0.910000	0.000875
0.920000	0.000875
0.930000	0.000875
0.940000	0.000292
0.950000	0.000292
0.960000	0.000292
0.970000	0.000292
0.980000	0.000292
0.990000	0.000292
1.000000	0.000000


==> data/rec_over/rec_over_val2012_300_cat_ind_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.992705
0.020000	0.990662
0.030000	0.988036
0.040000	0.984535
0.050000	0.979282
0.060000	0.977240
0.070000	0.975781
0.080000	0.973738
0.090000	0.971404
0.100000	0.969945
0.110000	0.968194
0.120000	0.966151
0.130000	0.963233
0.140000	0.962066
0.150000	0.960899
0.160000	0.957397
0.170000	0.955646
0.180000	0.953020
0.190000	0.951853
0.200000	0.949227
0.210000	0.945433
0.220000	0.944266
0.230000	0.940765
0.240000	0.937555
0.250000	0.935220
0.260000	0.932011
0.270000	0.927633
0.280000	0.923548
0.290000	0.920047
0.300000	0.914794
0.310000	0.910125
0.320000	0.906040
0.330000	0.899621
0.340000	0.894368
0.350000	0.888532
0.360000	0.883863
0.370000	0.876860
0.380000	0.871900
0.390000	0.866939
0.400000	0.861395
0.410000	0.856434
0.420000	0.853516
0.430000	0.847680
0.440000	0.839510
0.450000	0.832507
0.460000	0.822877
0.470000	0.814707
0.480000	0.806536
0.490000	0.798658
0.500000	0.791946
0.510000	0.784651
0.520000	0.776481
0.530000	0.763350
0.540000	0.751970
0.550000	0.742340
0.560000	0.729209
0.570000	0.718704
0.580000	0.708491
0.590000	0.692442
0.600000	0.683397
0.610000	0.673475
0.620000	0.663554
0.630000	0.651007
0.640000	0.639043
0.650000	0.628246
0.660000	0.616866
0.670000	0.602860
0.680000	0.587394
0.690000	0.574555
0.700000	0.558798
0.710000	0.542749
0.720000	0.524365
0.730000	0.503939
0.740000	0.488766
0.750000	0.470382
0.760000	0.450540
0.770000	0.435074
0.780000	0.415232
0.790000	0.396557
0.800000	0.382550
0.810000	0.366210
0.820000	0.346367
0.830000	0.326525
0.840000	0.305515
0.850000	0.290341
0.860000	0.271083
0.870000	0.251532
0.880000	0.232565
0.890000	0.209221
0.900000	0.189670
0.910000	0.171287
0.920000	0.152028
0.930000	0.134812
0.940000	0.110592
0.950000	0.090750
0.960000	0.073242
0.970000	0.055734
0.980000	0.039101
0.990000	0.022469
1.000000	0.000000


==> data/rec_over/rec_over_val2012_300_cpmc_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.992997
0.020000	0.986577
0.030000	0.977531
0.040000	0.969653
0.050000	0.960315
0.060000	0.952437
0.070000	0.947184
0.080000	0.942807
0.090000	0.933761
0.100000	0.927925
0.110000	0.923548
0.120000	0.918879
0.130000	0.914211
0.140000	0.910417
0.150000	0.906916
0.160000	0.903706
0.170000	0.899037
0.180000	0.893785
0.190000	0.890283
0.200000	0.886198
0.210000	0.882404
0.220000	0.877152
0.230000	0.871900
0.240000	0.867523
0.250000	0.862854
0.260000	0.858477
0.270000	0.854683
0.280000	0.849139
0.290000	0.844470
0.300000	0.836884
0.310000	0.833090
0.320000	0.828130
0.330000	0.822002
0.340000	0.816166
0.350000	0.810330
0.360000	0.806245
0.370000	0.801868
0.380000	0.796907
0.390000	0.791655
0.400000	0.786110
0.410000	0.782025
0.420000	0.778523
0.430000	0.774146
0.440000	0.767435
0.450000	0.761015
0.460000	0.756347
0.470000	0.748468
0.480000	0.743216
0.490000	0.734753
0.500000	0.731252
0.510000	0.723665
0.520000	0.714911
0.530000	0.708783
0.540000	0.702947
0.550000	0.695652
0.560000	0.688649
0.570000	0.683105
0.580000	0.672892
0.590000	0.662679
0.600000	0.653633
0.610000	0.643712
0.620000	0.634958
0.630000	0.625620
0.640000	0.618909
0.650000	0.611322
0.660000	0.601109
0.670000	0.592355
0.680000	0.581558
0.690000	0.572804
0.700000	0.563758
0.710000	0.549752
0.720000	0.538955
0.730000	0.525241
0.740000	0.512693
0.750000	0.503356
0.760000	0.492559
0.770000	0.475343
0.780000	0.462504
0.790000	0.448497
0.800000	0.433324
0.810000	0.416983
0.820000	0.403560
0.830000	0.386344
0.840000	0.370878
0.850000	0.353078
0.860000	0.336154
0.870000	0.317479
0.880000	0.295886
0.890000	0.274292
0.900000	0.255909
0.910000	0.235191
0.920000	0.214181
0.930000	0.191421
0.940000	0.170703
0.950000	0.145317
0.960000	0.119930
0.970000	0.093960
0.980000	0.061278
0.990000	0.031806
1.000000	0.000000


==> data/rec_over/rec_over_val2012_300_objectness_boxes.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.994164
0.020000	0.984535
0.030000	0.974322
0.040000	0.961191
0.050000	0.953312
0.060000	0.945433
0.070000	0.936096
0.080000	0.926758
0.090000	0.919463
0.100000	0.911293
0.110000	0.904873
0.120000	0.897578
0.130000	0.889699
0.140000	0.883572
0.150000	0.877736
0.160000	0.871024
0.170000	0.864896
0.180000	0.857601
0.190000	0.853808
0.200000	0.848556
0.210000	0.842428
0.220000	0.838343
0.230000	0.835425
0.240000	0.830464
0.250000	0.825212
0.260000	0.819959
0.270000	0.814415
0.280000	0.807120
0.290000	0.800117
0.300000	0.791946
0.310000	0.785819
0.320000	0.778815
0.330000	0.772104
0.340000	0.765684
0.350000	0.760140
0.360000	0.753720
0.370000	0.746425
0.380000	0.738255
0.390000	0.730085
0.400000	0.720747
0.410000	0.713160
0.420000	0.704698
0.430000	0.695069
0.440000	0.684272
0.450000	0.674351
0.460000	0.665013
0.470000	0.656259
0.480000	0.648964
0.490000	0.636708
0.500000	0.625912
0.510000	0.613656
0.520000	0.603443
0.530000	0.590312
0.540000	0.576014
0.550000	0.557339
0.560000	0.538664
0.570000	0.521447
0.580000	0.499562
0.590000	0.482346
0.600000	0.461920
0.610000	0.435950
0.620000	0.410563
0.630000	0.389845
0.640000	0.366793
0.650000	0.339947
0.660000	0.309017
0.670000	0.281587
0.680000	0.257076
0.690000	0.232857
0.700000	0.212431
0.710000	0.189378
0.720000	0.164867
0.730000	0.148235
0.740000	0.128100
0.750000	0.110884
0.760000	0.097753
0.770000	0.082288
0.780000	0.070616
0.790000	0.059819
0.800000	0.048731
0.810000	0.041144
0.820000	0.033557
0.830000	0.028305
0.840000	0.024803
0.850000	0.020426
0.860000	0.016924
0.870000	0.013423
0.880000	0.009921
0.890000	0.007587
0.900000	0.006420
0.910000	0.004377
0.920000	0.003793
0.930000	0.002918
0.940000	0.002626
0.950000	0.002334
0.960000	0.001751
0.970000	0.001459
0.980000	0.001167
0.990000	0.001167
1.000000	0.000000


==> data/rec_over/rec_over_val2012_300_sel_search_boxes.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.935512
0.020000	0.889699
0.030000	0.859352
0.040000	0.824920
0.050000	0.798950
0.060000	0.780274
0.070000	0.763058
0.080000	0.742924
0.090000	0.722498
0.100000	0.705865
0.110000	0.688941
0.120000	0.674059
0.130000	0.656259
0.140000	0.645463
0.150000	0.632040
0.160000	0.617741
0.170000	0.606361
0.180000	0.596148
0.190000	0.584184
0.200000	0.572804
0.210000	0.559965
0.220000	0.548001
0.230000	0.537205
0.240000	0.522615
0.250000	0.509192
0.260000	0.495769
0.270000	0.485556
0.280000	0.477094
0.290000	0.468048
0.300000	0.458127
0.310000	0.450248
0.320000	0.441494
0.330000	0.430697
0.340000	0.425153
0.350000	0.416983
0.360000	0.408229
0.370000	0.400058
0.380000	0.391304
0.390000	0.380508
0.400000	0.369419
0.410000	0.359206
0.420000	0.350160
0.430000	0.340531
0.440000	0.334111
0.450000	0.326816
0.460000	0.318354
0.470000	0.308141
0.480000	0.297928
0.490000	0.290341
0.500000	0.284214
0.510000	0.274584
0.520000	0.268165
0.530000	0.257660
0.540000	0.251240
0.550000	0.243070
0.560000	0.236650
0.570000	0.228188
0.580000	0.217100
0.590000	0.208929
0.600000	0.201342
0.610000	0.192880
0.620000	0.185001
0.630000	0.176539
0.640000	0.167202
0.650000	0.158448
0.660000	0.150569
0.670000	0.142690
0.680000	0.131018
0.690000	0.123140
0.700000	0.115553
0.710000	0.109425
0.720000	0.103006
0.730000	0.094835
0.740000	0.089291
0.750000	0.083747
0.760000	0.076160
0.770000	0.070324
0.780000	0.065363
0.790000	0.058944
0.800000	0.055734
0.810000	0.050481
0.820000	0.046980
0.830000	0.040852
0.840000	0.037934
0.850000	0.033265
0.860000	0.028596
0.870000	0.025970
0.880000	0.021885
0.890000	0.018675
0.900000	0.016924
0.910000	0.014882
0.920000	0.012547
0.930000	0.011380
0.940000	0.009629
0.950000	0.007879
0.960000	0.006420
0.970000	0.005836
0.980000	0.004085
0.990000	0.002334
1.000000	0.000000


==> data/rec_over/rec_over_val2012_300_sh_share_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.985994
0.020000	0.970236
0.030000	0.953896
0.040000	0.939014
0.050000	0.928217
0.060000	0.916253
0.070000	0.903998
0.080000	0.892326
0.090000	0.886198
0.100000	0.880070
0.110000	0.872775
0.120000	0.867231
0.130000	0.859352
0.140000	0.853516
0.150000	0.844762
0.160000	0.837175
0.170000	0.830464
0.180000	0.823461
0.190000	0.819959
0.200000	0.814415
0.210000	0.811497
0.220000	0.806245
0.230000	0.798658
0.240000	0.794864
0.250000	0.787861
0.260000	0.783484
0.270000	0.779691
0.280000	0.773563
0.290000	0.769769
0.300000	0.766560
0.310000	0.761015
0.320000	0.757222
0.330000	0.751678
0.340000	0.747884
0.350000	0.741173
0.360000	0.734170
0.370000	0.729793
0.380000	0.723665
0.390000	0.718704
0.400000	0.714036
0.410000	0.709075
0.420000	0.703823
0.430000	0.696528
0.440000	0.688941
0.450000	0.683105
0.460000	0.677269
0.470000	0.670849
0.480000	0.664138
0.490000	0.661512
0.500000	0.656843
0.510000	0.651590
0.520000	0.645463
0.530000	0.638459
0.540000	0.632623
0.550000	0.626204
0.560000	0.616866
0.570000	0.610155
0.580000	0.602568
0.590000	0.595565
0.600000	0.590020
0.610000	0.581850
0.620000	0.576014
0.630000	0.569303
0.640000	0.560840
0.650000	0.552670
0.660000	0.545083
0.670000	0.536329
0.680000	0.528451
0.690000	0.517070
0.700000	0.507733
0.710000	0.493434
0.720000	0.482054
0.730000	0.466589
0.740000	0.453750
0.750000	0.438868
0.760000	0.426029
0.770000	0.413189
0.780000	0.403852
0.790000	0.384885
0.800000	0.370878
0.810000	0.355705
0.820000	0.339947
0.830000	0.323023
0.840000	0.304348
0.850000	0.284797
0.860000	0.265247
0.870000	0.249198
0.880000	0.233149
0.890000	0.213598
0.900000	0.194047
0.910000	0.170120
0.920000	0.150277
0.930000	0.133645
0.940000	0.113510
0.950000	0.091917
0.960000	0.068865
0.970000	0.050481
0.980000	0.035891
0.990000	0.017800
1.000000	0.000000


==> data/rec_over/rec_over_val2012_300_ucm_all_16k.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.998833
0.020000	0.997082
0.030000	0.995623
0.040000	0.993872
0.050000	0.992121
0.060000	0.990079
0.070000	0.987744
0.080000	0.984826
0.090000	0.983951
0.100000	0.982492
0.110000	0.980741
0.120000	0.978699
0.130000	0.977240
0.140000	0.974613
0.150000	0.972571
0.160000	0.970820
0.170000	0.969361
0.180000	0.966735
0.190000	0.964400
0.200000	0.962066
0.210000	0.957981
0.220000	0.955646
0.230000	0.952145
0.240000	0.949227
0.250000	0.946601
0.260000	0.942224
0.270000	0.938138
0.280000	0.933470
0.290000	0.929384
0.300000	0.924715
0.310000	0.921214
0.320000	0.914211
0.330000	0.908083
0.340000	0.902247
0.350000	0.896703
0.360000	0.892326
0.370000	0.885614
0.380000	0.879486
0.390000	0.875109
0.400000	0.870149
0.410000	0.863729
0.420000	0.857601
0.430000	0.851765
0.440000	0.845929
0.450000	0.837759
0.460000	0.829880
0.470000	0.821710
0.480000	0.811497
0.490000	0.803327
0.500000	0.795156
0.510000	0.787278
0.520000	0.777064
0.530000	0.767143
0.540000	0.756638
0.550000	0.747884
0.560000	0.737380
0.570000	0.728334
0.580000	0.718996
0.590000	0.709659
0.600000	0.697987
0.610000	0.685439
0.620000	0.674351
0.630000	0.662095
0.640000	0.652174
0.650000	0.641961
0.660000	0.629997
0.670000	0.618033
0.680000	0.604027
0.690000	0.592063
0.700000	0.579224
0.710000	0.562591
0.720000	0.548001
0.730000	0.534870
0.740000	0.515320
0.750000	0.500730
0.760000	0.483513
0.770000	0.468923
0.780000	0.454041
0.790000	0.437409
0.800000	0.424278
0.810000	0.405603
0.820000	0.392472
0.830000	0.370003
0.840000	0.352787
0.850000	0.336154
0.860000	0.318062
0.870000	0.299679
0.880000	0.282755
0.890000	0.267581
0.900000	0.244821
0.910000	0.224978
0.920000	0.206303
0.930000	0.182083
0.940000	0.161366
0.950000	0.140356
0.960000	0.115553
0.970000	0.092793
0.980000	0.063321
0.990000	0.036767
1.000000	0.000000


==> data/rec_over/rec_over_val2012_300_ucm_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.995331
0.020000	0.991830
0.030000	0.989787
0.040000	0.987161
0.050000	0.983659
0.060000	0.981033
0.070000	0.979574
0.080000	0.975781
0.090000	0.974030
0.100000	0.973154
0.110000	0.971112
0.120000	0.968486
0.130000	0.966443
0.140000	0.964692
0.150000	0.962650
0.160000	0.959440
0.170000	0.956230
0.180000	0.953020
0.190000	0.947184
0.200000	0.943391
0.210000	0.937555
0.220000	0.932302
0.230000	0.925299
0.240000	0.918879
0.250000	0.913335
0.260000	0.905165
0.270000	0.896119
0.280000	0.887949
0.290000	0.876568
0.300000	0.865188
0.310000	0.856142
0.320000	0.847972
0.330000	0.837175
0.340000	0.825212
0.350000	0.813540
0.360000	0.798074
0.370000	0.782609
0.380000	0.770645
0.390000	0.754888
0.400000	0.738839
0.410000	0.721331
0.420000	0.707616
0.430000	0.692734
0.440000	0.679895
0.450000	0.667639
0.460000	0.650423
0.470000	0.629705
0.480000	0.618325
0.490000	0.603151
0.500000	0.589729
0.510000	0.573388
0.520000	0.556755
0.530000	0.544208
0.540000	0.526408
0.550000	0.511526
0.560000	0.496644
0.570000	0.483805
0.580000	0.470382
0.590000	0.458710
0.600000	0.449664
0.610000	0.436533
0.620000	0.426612
0.630000	0.416399
0.640000	0.404144
0.650000	0.391013
0.660000	0.379632
0.670000	0.367960
0.680000	0.357164
0.690000	0.344908
0.700000	0.332944
0.710000	0.319813
0.720000	0.306974
0.730000	0.296761
0.740000	0.284214
0.750000	0.274292
0.760000	0.265247
0.770000	0.255325
0.780000	0.246863
0.790000	0.237526
0.800000	0.228188
0.810000	0.218267
0.820000	0.208637
0.830000	0.201050
0.840000	0.191129
0.850000	0.183251
0.860000	0.173621
0.870000	0.163992
0.880000	0.154071
0.890000	0.144441
0.900000	0.135979
0.910000	0.126933
0.920000	0.117304
0.930000	0.104465
0.940000	0.093668
0.950000	0.081704
0.960000	0.069740
0.970000	0.058068
0.980000	0.046396
0.990000	0.028305
1.000000	0.000000


==> data/rec_over/rec_over_val2012_300_ucm_multi.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.998249
0.020000	0.993289
0.030000	0.989787
0.040000	0.986285
0.050000	0.982784
0.060000	0.977823
0.070000	0.974613
0.080000	0.971987
0.090000	0.968194
0.100000	0.964984
0.110000	0.962358
0.120000	0.959732
0.130000	0.957105
0.140000	0.953604
0.150000	0.948643
0.160000	0.944558
0.170000	0.940181
0.180000	0.936971
0.190000	0.933761
0.200000	0.932011
0.210000	0.925883
0.220000	0.919755
0.230000	0.915670
0.240000	0.911584
0.250000	0.906040
0.260000	0.899329
0.270000	0.892617
0.280000	0.883572
0.290000	0.875109
0.300000	0.865480
0.310000	0.857018
0.320000	0.849723
0.330000	0.841261
0.340000	0.834257
0.350000	0.821418
0.360000	0.810913
0.370000	0.797782
0.380000	0.786694
0.390000	0.770061
0.400000	0.757514
0.410000	0.746134
0.420000	0.732127
0.430000	0.717245
0.440000	0.707032
0.450000	0.693026
0.460000	0.681938
0.470000	0.667348
0.480000	0.652174
0.490000	0.637000
0.500000	0.618617
0.510000	0.604902
0.520000	0.589729
0.530000	0.574555
0.540000	0.559381
0.550000	0.544208
0.560000	0.532244
0.570000	0.517362
0.580000	0.504231
0.590000	0.495769
0.600000	0.482346
0.610000	0.469799
0.620000	0.458418
0.630000	0.445287
0.640000	0.435950
0.650000	0.421943
0.660000	0.411147
0.670000	0.400058
0.680000	0.386636
0.690000	0.372921
0.700000	0.361833
0.710000	0.352495
0.720000	0.341115
0.730000	0.330318
0.740000	0.316603
0.750000	0.307558
0.760000	0.295302
0.770000	0.286256
0.780000	0.276043
0.790000	0.266997
0.800000	0.258243
0.810000	0.249781
0.820000	0.238109
0.830000	0.226729
0.840000	0.216808
0.850000	0.207178
0.860000	0.194923
0.870000	0.186752
0.880000	0.175664
0.890000	0.167493
0.900000	0.158448
0.910000	0.149694
0.920000	0.140064
0.930000	0.126058
0.940000	0.111176
0.950000	0.100671
0.960000	0.085206
0.970000	0.070324
0.980000	0.053983
0.990000	0.032973
1.000000	0.000000


==> data/rec_over/rec_over_val2012_700_QuadTree_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	1.000000
0.020000	0.999416
0.030000	0.999125
0.040000	0.998249
0.050000	0.997374
0.060000	0.995915
0.070000	0.994748
0.080000	0.993289
0.090000	0.989787
0.100000	0.987744
0.110000	0.985410
0.120000	0.981617
0.130000	0.978699
0.140000	0.974030
0.150000	0.969069
0.160000	0.964109
0.170000	0.957397
0.180000	0.949519
0.190000	0.940473
0.200000	0.935804
0.210000	0.925299
0.220000	0.915086
0.230000	0.901080
0.240000	0.886198
0.250000	0.867814
0.260000	0.842720
0.270000	0.813540
0.280000	0.786402
0.290000	0.754304
0.300000	0.727167
0.310000	0.695652
0.320000	0.671725
0.330000	0.643128
0.340000	0.615699
0.350000	0.579807
0.360000	0.555004
0.370000	0.525533
0.380000	0.497520
0.390000	0.473300
0.400000	0.447622
0.410000	0.426612
0.420000	0.403852
0.430000	0.378173
0.440000	0.355996
0.450000	0.336446
0.460000	0.316020
0.470000	0.297053
0.480000	0.276919
0.490000	0.259994
0.500000	0.241903
0.510000	0.224103
0.520000	0.205427
0.530000	0.186752
0.540000	0.175080
0.550000	0.163116
0.560000	0.150277
0.570000	0.137438
0.580000	0.125182
0.590000	0.113510
0.600000	0.103006
0.610000	0.093084
0.620000	0.081996
0.630000	0.075285
0.640000	0.065363
0.650000	0.058944
0.660000	0.053691
0.670000	0.046980
0.680000	0.040852
0.690000	0.039101
0.700000	0.033849
0.710000	0.030639
0.720000	0.027721
0.730000	0.023928
0.740000	0.022177
0.750000	0.019551
0.760000	0.016341
0.770000	0.014590
0.780000	0.011964
0.790000	0.009921
0.800000	0.009046
0.810000	0.008754
0.820000	0.007295
0.830000	0.007003
0.840000	0.006711
0.850000	0.005252
0.860000	0.003793
0.870000	0.003502
0.880000	0.002626
0.890000	0.001751
0.900000	0.001459
0.910000	0.001459
0.920000	0.001459
0.930000	0.001167
0.940000	0.000584
0.950000	0.000584
0.960000	0.000292
0.970000	0.000292
0.980000	0.000292
0.990000	0.000292
1.000000	0.000000


==> data/rec_over/rec_over_val2012_700_cat_ind_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.993289
0.020000	0.991246
0.030000	0.988912
0.040000	0.985118
0.050000	0.979866
0.060000	0.977823
0.070000	0.975781
0.080000	0.974030
0.090000	0.971695
0.100000	0.971112
0.110000	0.969361
0.120000	0.968194
0.130000	0.966151
0.140000	0.965276
0.150000	0.964400
0.160000	0.960899
0.170000	0.958564
0.180000	0.955938
0.190000	0.955355
0.200000	0.952728
0.210000	0.949810
0.220000	0.948643
0.230000	0.946017
0.240000	0.943099
0.250000	0.939597
0.260000	0.936679
0.270000	0.932594
0.280000	0.929384
0.290000	0.926174
0.300000	0.922089
0.310000	0.917129
0.320000	0.913919
0.330000	0.909542
0.340000	0.904581
0.350000	0.898745
0.360000	0.894368
0.370000	0.888824
0.380000	0.884739
0.390000	0.879778
0.400000	0.875401
0.410000	0.870441
0.420000	0.866064
0.430000	0.859060
0.440000	0.852641
0.450000	0.845638
0.460000	0.837175
0.470000	0.830464
0.480000	0.824044
0.490000	0.815582
0.500000	0.808287
0.510000	0.801868
0.520000	0.796615
0.530000	0.786986
0.540000	0.778232
0.550000	0.769186
0.560000	0.754596
0.570000	0.745842
0.580000	0.735337
0.590000	0.722206
0.600000	0.715786
0.610000	0.706741
0.620000	0.697111
0.630000	0.688357
0.640000	0.679020
0.650000	0.669390
0.660000	0.658885
0.670000	0.646046
0.680000	0.634082
0.690000	0.622410
0.700000	0.606361
0.710000	0.592647
0.720000	0.574847
0.730000	0.559673
0.740000	0.545667
0.750000	0.531077
0.760000	0.513861
0.770000	0.497228
0.780000	0.476218
0.790000	0.457251
0.800000	0.442369
0.810000	0.424278
0.820000	0.402685
0.830000	0.381383
0.840000	0.362416
0.850000	0.341115
0.860000	0.319230
0.870000	0.297345
0.880000	0.281004
0.890000	0.253575
0.900000	0.233732
0.910000	0.214181
0.920000	0.191129
0.930000	0.167785
0.940000	0.142107
0.950000	0.114678
0.960000	0.090750
0.970000	0.070032
0.980000	0.048147
0.990000	0.028013
1.000000	0.000000


==> data/rec_over/rec_over_val2012_700_cpmc_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.994456
0.020000	0.991246
0.030000	0.985410
0.040000	0.980741
0.050000	0.978407
0.060000	0.973154
0.070000	0.969069
0.080000	0.965568
0.090000	0.959732
0.100000	0.957105
0.110000	0.953896
0.120000	0.948643
0.130000	0.945142
0.140000	0.942807
0.150000	0.938722
0.160000	0.936679
0.170000	0.933178
0.180000	0.930552
0.190000	0.927925
0.200000	0.924715
0.210000	0.922089
0.220000	0.920047
0.230000	0.916837
0.240000	0.912168
0.250000	0.907207
0.260000	0.903998
0.270000	0.901663
0.280000	0.896703
0.290000	0.891450
0.300000	0.885614
0.310000	0.880945
0.320000	0.875985
0.330000	0.870732
0.340000	0.864896
0.350000	0.861103
0.360000	0.857018
0.370000	0.851765
0.380000	0.846513
0.390000	0.842136
0.400000	0.836884
0.410000	0.833090
0.420000	0.828421
0.430000	0.823461
0.440000	0.817333
0.450000	0.811497
0.460000	0.805953
0.470000	0.797782
0.480000	0.791946
0.490000	0.784943
0.500000	0.779399
0.510000	0.771520
0.520000	0.764809
0.530000	0.757806
0.540000	0.750219
0.550000	0.744383
0.560000	0.739422
0.570000	0.732419
0.580000	0.720163
0.590000	0.712577
0.600000	0.700029
0.610000	0.690692
0.620000	0.678728
0.630000	0.670266
0.640000	0.663262
0.650000	0.654508
0.660000	0.644587
0.670000	0.635833
0.680000	0.625912
0.690000	0.614240
0.700000	0.605778
0.710000	0.595856
0.720000	0.586811
0.730000	0.573388
0.740000	0.559965
0.750000	0.549752
0.760000	0.540123
0.770000	0.523490
0.780000	0.510359
0.790000	0.496936
0.800000	0.482930
0.810000	0.465422
0.820000	0.450248
0.830000	0.431281
0.840000	0.414648
0.850000	0.394222
0.860000	0.374088
0.870000	0.356872
0.880000	0.336446
0.890000	0.310184
0.900000	0.290050
0.910000	0.268165
0.920000	0.245112
0.930000	0.220601
0.940000	0.199008
0.950000	0.168369
0.960000	0.140648
0.970000	0.110592
0.980000	0.073826
0.990000	0.038518
1.000000	0.000000


==> data/rec_over/rec_over_val2012_700_objectness_boxes.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.997082
0.020000	0.992997
0.030000	0.988328
0.040000	0.984826
0.050000	0.977823
0.060000	0.971404
0.070000	0.967318
0.080000	0.962941
0.090000	0.955063
0.100000	0.948935
0.110000	0.943391
0.120000	0.939597
0.130000	0.935512
0.140000	0.930843
0.150000	0.926758
0.160000	0.921797
0.170000	0.916545
0.180000	0.908958
0.190000	0.903414
0.200000	0.896994
0.210000	0.891158
0.220000	0.884739
0.230000	0.880945
0.240000	0.876860
0.250000	0.872483
0.260000	0.867523
0.270000	0.863146
0.280000	0.855559
0.290000	0.851182
0.300000	0.845346
0.310000	0.841261
0.320000	0.835716
0.330000	0.829880
0.340000	0.823753
0.350000	0.819376
0.360000	0.813540
0.370000	0.804786
0.380000	0.797199
0.390000	0.787861
0.400000	0.782317
0.410000	0.772396
0.420000	0.763642
0.430000	0.755763
0.440000	0.743216
0.450000	0.735045
0.460000	0.726291
0.470000	0.714327
0.480000	0.705573
0.490000	0.694777
0.500000	0.684272
0.510000	0.668515
0.520000	0.655676
0.530000	0.639626
0.540000	0.625036
0.550000	0.604610
0.560000	0.582434
0.570000	0.559965
0.580000	0.535746
0.590000	0.515320
0.600000	0.494893
0.610000	0.466297
0.620000	0.438576
0.630000	0.413773
0.640000	0.386344
0.650000	0.356580
0.660000	0.325649
0.670000	0.296177
0.680000	0.269624
0.690000	0.244529
0.700000	0.222936
0.710000	0.198132
0.720000	0.172454
0.730000	0.154946
0.740000	0.133645
0.750000	0.115553
0.760000	0.102130
0.770000	0.086373
0.780000	0.074117
0.790000	0.062737
0.800000	0.051065
0.810000	0.042895
0.820000	0.035308
0.830000	0.029764
0.840000	0.025970
0.850000	0.021301
0.860000	0.017800
0.870000	0.013715
0.880000	0.010213
0.890000	0.007879
0.900000	0.006711
0.910000	0.004669
0.920000	0.004085
0.930000	0.003210
0.940000	0.002626
0.950000	0.002334
0.960000	0.001751
0.970000	0.001459
0.980000	0.001167
0.990000	0.001167
1.000000	0.000000


==> data/rec_over/rec_over_val2012_700_sel_search_boxes.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.978115
0.020000	0.957981
0.030000	0.941932
0.040000	0.927342
0.050000	0.913627
0.060000	0.901371
0.070000	0.892326
0.080000	0.882696
0.090000	0.872775
0.100000	0.864313
0.110000	0.853808
0.120000	0.842720
0.130000	0.834257
0.140000	0.827546
0.150000	0.815874
0.160000	0.806245
0.170000	0.800700
0.180000	0.793405
0.190000	0.785819
0.200000	0.777064
0.210000	0.770061
0.220000	0.760724
0.230000	0.752261
0.240000	0.742632
0.250000	0.733878
0.260000	0.725124
0.270000	0.714036
0.280000	0.706741
0.290000	0.699446
0.300000	0.693318
0.310000	0.683980
0.320000	0.676393
0.330000	0.667348
0.340000	0.661803
0.350000	0.653633
0.360000	0.644004
0.370000	0.637292
0.380000	0.631164
0.390000	0.623286
0.400000	0.614240
0.410000	0.605778
0.420000	0.596148
0.430000	0.587394
0.440000	0.579516
0.450000	0.571929
0.460000	0.561132
0.470000	0.552670
0.480000	0.542165
0.490000	0.532536
0.500000	0.524365
0.510000	0.515611
0.520000	0.504815
0.530000	0.494018
0.540000	0.480303
0.550000	0.469215
0.560000	0.457543
0.570000	0.444120
0.580000	0.430697
0.590000	0.412314
0.600000	0.400350
0.610000	0.386344
0.620000	0.370003
0.630000	0.354829
0.640000	0.340823
0.650000	0.325941
0.660000	0.309600
0.670000	0.294427
0.680000	0.276043
0.690000	0.257952
0.700000	0.241319
0.710000	0.227021
0.720000	0.213306
0.730000	0.196673
0.740000	0.181208
0.750000	0.167202
0.760000	0.154654
0.770000	0.144733
0.780000	0.134812
0.790000	0.123432
0.800000	0.113802
0.810000	0.103006
0.820000	0.094252
0.830000	0.082871
0.840000	0.073534
0.850000	0.065363
0.860000	0.055442
0.870000	0.048439
0.880000	0.041727
0.890000	0.036183
0.900000	0.032682
0.910000	0.028305
0.920000	0.023344
0.930000	0.020718
0.940000	0.016341
0.950000	0.014006
0.960000	0.011088
0.970000	0.009046
0.980000	0.006420
0.990000	0.003793
1.000000	0.000000


==> data/rec_over/rec_over_val2012_700_sh_share_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.988912
0.020000	0.976364
0.030000	0.965859
0.040000	0.956522
0.050000	0.946309
0.060000	0.935804
0.070000	0.923840
0.080000	0.914794
0.090000	0.910125
0.100000	0.903122
0.110000	0.895535
0.120000	0.892034
0.130000	0.884155
0.140000	0.877736
0.150000	0.871316
0.160000	0.865188
0.170000	0.860228
0.180000	0.852933
0.190000	0.847680
0.200000	0.843303
0.210000	0.838343
0.220000	0.833090
0.230000	0.828713
0.240000	0.825212
0.250000	0.819084
0.260000	0.814707
0.270000	0.810913
0.280000	0.807120
0.290000	0.801868
0.300000	0.799241
0.310000	0.796032
0.320000	0.792238
0.330000	0.786402
0.340000	0.780858
0.350000	0.775022
0.360000	0.769769
0.370000	0.766268
0.380000	0.761307
0.390000	0.756347
0.400000	0.753429
0.410000	0.749343
0.420000	0.744091
0.430000	0.740298
0.440000	0.735045
0.450000	0.729209
0.460000	0.724249
0.470000	0.717829
0.480000	0.712577
0.490000	0.708491
0.500000	0.703239
0.510000	0.696236
0.520000	0.690692
0.530000	0.685147
0.540000	0.680187
0.550000	0.673475
0.560000	0.667348
0.570000	0.662971
0.580000	0.657135
0.590000	0.652174
0.600000	0.645754
0.610000	0.639335
0.620000	0.633790
0.630000	0.627663
0.640000	0.619200
0.650000	0.611030
0.660000	0.604902
0.670000	0.597607
0.680000	0.591479
0.690000	0.582434
0.700000	0.574555
0.710000	0.563758
0.720000	0.555004
0.730000	0.542457
0.740000	0.532828
0.750000	0.518821
0.760000	0.506566
0.770000	0.492267
0.780000	0.482638
0.790000	0.468631
0.800000	0.456376
0.810000	0.444120
0.820000	0.429238
0.830000	0.413481
0.840000	0.396265
0.850000	0.379049
0.860000	0.359206
0.870000	0.339656
0.880000	0.325357
0.890000	0.305807
0.900000	0.285089
0.910000	0.259702
0.920000	0.235191
0.930000	0.209221
0.940000	0.182083
0.950000	0.154362
0.960000	0.120805
0.970000	0.089875
0.980000	0.056026
0.990000	0.026554
1.000000	0.000000


==> data/rec_over/rec_over_val2012_700_ucm_all_16k.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.999416
0.020000	0.999125
0.030000	0.998249
0.040000	0.997666
0.050000	0.997374
0.060000	0.997082
0.070000	0.996207
0.080000	0.995915
0.090000	0.995915
0.100000	0.994456
0.110000	0.993289
0.120000	0.992705
0.130000	0.992705
0.140000	0.991538
0.150000	0.990079
0.160000	0.988912
0.170000	0.987744
0.180000	0.986577
0.190000	0.985994
0.200000	0.984535
0.210000	0.982784
0.220000	0.981908
0.230000	0.980158
0.240000	0.978990
0.250000	0.976948
0.260000	0.974030
0.270000	0.971404
0.280000	0.968486
0.290000	0.964400
0.300000	0.960315
0.310000	0.956814
0.320000	0.950394
0.330000	0.946017
0.340000	0.941348
0.350000	0.935512
0.360000	0.931427
0.370000	0.927342
0.380000	0.923256
0.390000	0.919755
0.400000	0.913335
0.410000	0.907499
0.420000	0.903414
0.430000	0.899037
0.440000	0.893785
0.450000	0.886781
0.460000	0.878027
0.470000	0.871024
0.480000	0.861103
0.490000	0.854100
0.500000	0.847097
0.510000	0.839510
0.520000	0.831048
0.530000	0.820543
0.540000	0.812372
0.550000	0.803035
0.560000	0.793405
0.570000	0.781733
0.580000	0.770937
0.590000	0.763933
0.600000	0.751386
0.610000	0.741465
0.620000	0.730085
0.630000	0.715203
0.640000	0.703531
0.650000	0.692151
0.660000	0.679895
0.670000	0.669390
0.680000	0.655676
0.690000	0.644587
0.700000	0.628538
0.710000	0.614532
0.720000	0.599942
0.730000	0.586519
0.740000	0.569303
0.750000	0.555880
0.760000	0.537496
0.770000	0.521156
0.780000	0.507733
0.790000	0.489057
0.800000	0.474176
0.810000	0.454041
0.820000	0.436242
0.830000	0.416399
0.840000	0.397432
0.850000	0.378173
0.860000	0.360957
0.870000	0.339072
0.880000	0.319813
0.890000	0.301430
0.900000	0.277210
0.910000	0.256493
0.920000	0.234024
0.930000	0.207178
0.940000	0.184126
0.950000	0.158448
0.960000	0.131018
0.970000	0.105924
0.980000	0.072075
0.990000	0.040268
1.000000	0.000000


==> data/rec_over/rec_over_val2012_700_ucm_masks.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.997957
0.020000	0.997082
0.030000	0.996498
0.040000	0.995039
0.050000	0.993872
0.060000	0.992997
0.070000	0.991830
0.080000	0.990371
0.090000	0.989495
0.100000	0.988912
0.110000	0.988036
0.120000	0.987161
0.130000	0.986285
0.140000	0.985118
0.150000	0.983659
0.160000	0.981908
0.170000	0.980158
0.180000	0.977823
0.190000	0.974905
0.200000	0.973446
0.210000	0.969361
0.220000	0.966151
0.230000	0.960607
0.240000	0.956230
0.250000	0.951853
0.260000	0.945142
0.270000	0.938430
0.280000	0.931427
0.290000	0.922381
0.300000	0.912168
0.310000	0.901080
0.320000	0.892326
0.330000	0.881237
0.340000	0.868690
0.350000	0.856142
0.360000	0.842428
0.370000	0.827546
0.380000	0.814707
0.390000	0.798366
0.400000	0.781150
0.410000	0.762474
0.420000	0.748468
0.430000	0.734170
0.440000	0.720163
0.450000	0.707032
0.460000	0.688649
0.470000	0.667639
0.480000	0.655676
0.490000	0.639918
0.500000	0.626495
0.510000	0.609863
0.520000	0.590896
0.530000	0.577181
0.540000	0.559090
0.550000	0.542749
0.560000	0.527283
0.570000	0.514444
0.580000	0.500438
0.590000	0.488182
0.600000	0.478261
0.610000	0.464254
0.620000	0.453458
0.630000	0.443537
0.640000	0.430114
0.650000	0.416691
0.660000	0.404727
0.670000	0.390721
0.680000	0.378757
0.690000	0.365334
0.700000	0.352495
0.710000	0.337321
0.720000	0.323898
0.730000	0.313102
0.740000	0.299387
0.750000	0.288591
0.760000	0.278961
0.770000	0.268456
0.780000	0.259411
0.790000	0.248614
0.800000	0.238693
0.810000	0.228772
0.820000	0.218559
0.830000	0.210972
0.840000	0.200467
0.850000	0.191421
0.860000	0.181208
0.870000	0.170411
0.880000	0.159907
0.890000	0.149694
0.900000	0.141231
0.910000	0.131602
0.920000	0.121389
0.930000	0.108550
0.940000	0.096878
0.950000	0.084039
0.960000	0.072075
0.970000	0.060111
0.980000	0.047855
0.990000	0.029764
1.000000	0.000000


==> data/rec_over/rec_over_val2012_700_ucm_multi.txt <==
overlap	recall
0.000000	1.000000
0.010000	0.999416
0.020000	0.998541
0.030000	0.998249
0.040000	0.998249
0.050000	0.997957
0.060000	0.997957
0.070000	0.997666
0.080000	0.997666
0.090000	0.997374
0.100000	0.997374
0.110000	0.996498
0.120000	0.995331
0.130000	0.995039
0.140000	0.993289
0.150000	0.992705
0.160000	0.991246
0.170000	0.990371
0.180000	0.988620
0.190000	0.987161
0.200000	0.985410
0.210000	0.983367
0.220000	0.979282
0.230000	0.976364
0.240000	0.972863
0.250000	0.968777
0.260000	0.963817
0.270000	0.958273
0.280000	0.951853
0.290000	0.945725
0.300000	0.936679
0.310000	0.931719
0.320000	0.924132
0.330000	0.915670
0.340000	0.908083
0.350000	0.895244
0.360000	0.884447
0.370000	0.871900
0.380000	0.862270
0.390000	0.846221
0.400000	0.834549
0.410000	0.821418
0.420000	0.808287
0.430000	0.792530
0.440000	0.780274
0.450000	0.765101
0.460000	0.752261
0.470000	0.737088
0.480000	0.720163
0.490000	0.704406
0.500000	0.684272
0.510000	0.667348
0.520000	0.649256
0.530000	0.632040
0.540000	0.615699
0.550000	0.599358
0.560000	0.586811
0.570000	0.569303
0.580000	0.552962
0.590000	0.543041
0.600000	0.528742
0.610000	0.515320
0.620000	0.504231
0.630000	0.488474
0.640000	0.477094
0.650000	0.461920
0.660000	0.449664
0.670000	0.435950
0.680000	0.423986
0.690000	0.409104
0.700000	0.395973
0.710000	0.385760
0.720000	0.371170
0.730000	0.359206
0.740000	0.344908
0.750000	0.334111
0.760000	0.320105
0.770000	0.309892
0.780000	0.298804
0.790000	0.289758
0.800000	0.280128
0.810000	0.270791
0.820000	0.257952
0.830000	0.246280
0.840000	0.235191
0.850000	0.223811
0.860000	0.209221
0.870000	0.200467
0.880000	0.188211
0.890000	0.178874
0.900000	0.169244
0.910000	0.159615
0.920000	0.149110
0.930000	0.133936
0.940000	0.118471
0.950000	0.106799
0.960000	0.090166
0.970000	0.074409
0.980000	0.056609
0.990000	0.034724
1.000000	0.000000


==> data/segm_bsds/test_fb_MCG-ucm.txt <==
Precision	Recall
0.1497	0.9981
0.1497	0.9981
0.1497	0.9981
0.1497	0.9981
0.1497	0.9981
0.2108	0.9891
0.4279	0.9357
0.4794	0.9186
0.5094	0.9079
0.5396	0.8954
0.6199	0.8504
0.6773	0.8099
0.7185	0.7697
0.7489	0.7375
0.777	0.7038
0.7984	0.6793
0.8162	0.6484
0.8332	0.6188
0.8473	0.5933
0.859	0.5654
0.8727	0.5328
0.8895	0.4972
0.9019	0.4593
0.9114	0.4226
0.923	0.3694
0.9417	0.3006
0.971	0.1979
0.9951	0.05805


==> data/segm_bsds/test_fb_MCG-ucm_ods.txt <==
Precision	Recall
0.718540	0.769658


==> data/segm_bsds/test_fb_MCG_UCM.txt <==
Precision	Recall
0.1639	0.9962
0.3473	0.9584
0.5431	0.894
0.6028	0.8635
0.646	0.8351
0.6814	0.8073
0.7081	0.7836
0.7321	0.7595
0.7525	0.7395
0.7693	0.7186
0.784	0.6994
0.7986	0.6816
0.8109	0.6623
0.8221	0.6443
0.8298	0.6251
0.8434	0.6058
0.85	0.589
0.8586	0.5727
0.8648	0.5533
0.8742	0.535
0.8875	0.5129
0.8947	0.4877
0.902	0.4605
0.9078	0.4335
0.9115	0.4062
0.9212	0.3776
0.9325	0.3427
0.9454	0.2974
0.9633	0.2344
0.9833	0.142


==> data/segm_bsds/test_fb_MCG_UCM_ods.txt <==
Precision	Recall
0.752456	0.739537


==> data/segm_bsds/test_fb_MCG_UCM_ods_f.txt <==
0.75

==> data/segm_bsds/test_fb_SCG-ucm.txt <==
Precision	Recall
0.2054	0.9897
0.2054	0.9897
0.2054	0.9897
0.2054	0.9897
0.2054	0.9897
0.211	0.9895
0.3307	0.9651
0.4195	0.9336
0.4833	0.9089
0.5306	0.888
0.6498	0.8182
0.7032	0.7715
0.7358	0.7386
0.7637	0.7088
0.7821	0.6831
0.7998	0.6612
0.8138	0.6388
0.8248	0.6185
0.8358	0.5951
0.8475	0.5747
0.8584	0.546
0.8707	0.5218
0.8804	0.4917
0.8955	0.4599
0.9071	0.4147
0.9288	0.3606
0.9523	0.2603
0.9811	0.09665


==> data/segm_bsds/test_fb_SCG-ucm_ods.txt <==
Precision	Recall
0.735760	0.738553


==> data/segm_bsds/test_fb_UCM.txt <==
Precision	Recall
0.3688	0.9404
0.5488	0.8692
0.6721	0.7858
0.7414	0.7124
0.7838	0.6533
0.808	0.6048
0.8284	0.5671
0.8482	0.535
0.8585	0.5123
0.866	0.4845
0.8686	0.4601
0.8748	0.4398
0.885	0.4236
0.8906	0.4022
0.8961	0.3854
0.9025	0.3718
0.9087	0.3591
0.915	0.3421
0.9198	0.3289
0.9249	0.3071
0.9275	0.2904
0.9324	0.2716
0.9349	0.2532
0.9406	0.2385
0.9443	0.2204
0.9453	0.1957
0.9517	0.1798
0.9613	0.156
0.9739	0.1209
0.9767	0.08256


==> data/segm_bsds/test_fb_UCM_ods.txt <==
Precision	Recall
0.741447	0.712390


==> data/segm_bsds/test_fb_gt_sp150_ucm2.txt <==
Precision	Recall
0.9442	0.9729
0.9442	0.9729
0.9442	0.9729
0.9442	0.9729
0.9442	0.9729
0.9442	0.9729
0.9442	0.9729
0.9441	0.9729
0.9836	0.8687
0.9862	0.8556
0.9883	0.8382
0.99	0.8165
0.994	0.768
0.9947	0.7518
0.9953	0.7357
0.9958	0.718
0.996	0.7001
0.9966	0.6689
0.9967	0.6528
0.9969	0.6255
0.9973	0.5924
0.9975	0.5412
0.9976	0.5087
0.998	0.4162
0.9987	0.3067
0.9996	0.1611
0.9996	0.1281
0.9997	0.1145
0.9998	0.08869
0.9999	0.05163
0.9999	0.01533
0.9999	0.01296
1	0.01088
1	0.007419


==> data/segm_bsds/test_fb_gt_sp150_ucm2_ods.txt <==
Precision	Recall
0.944235	0.972894


==> data/segm_bsds/test_fb_iscra.txt <==
Precision	Recall
0.3643	0.9343
0.4418	0.9078
0.5171	0.8735
0.5586	0.8517
0.5889	0.831
0.6251	0.8044
0.6443	0.7855
0.6693	0.7634
0.7	0.7356
0.7156	0.7136
0.7218	0.7062
0.7594	0.6564
0.7839	0.6246
0.7882	0.6188
0.791	0.6123
0.7932	0.6066
0.7943	0.6037
0.7965	0.6019
0.7969	0.6012
0.7986	0.6007
0.8004	0.599
0.8013	0.598
0.8649	0.4588
0.8711	0.4413
0.878	0.4335
0.8864	0.4171
0.8914	0.3992
0.8983	0.3683
0.9061	0.351
0.9101	0.33


==> data/segm_bsds/test_fb_iscra_ods.txt <==
Precision	Recall
0.700033	0.735628


==> data/segm_bsds/test_fb_new_gPb_scg_ucm2_opt_V01_s1.00.txt <==
Precision	Recall
0.254	0.9816
0.297	0.9767
0.3636	0.9625
0.4527	0.9352
0.5412	0.8959
0.6157	0.8482
0.676	0.8004
0.7211	0.7576
0.7586	0.7122
0.7886	0.6691
0.8146	0.6254
0.8362	0.5867
0.8565	0.5492
0.8687	0.5215
0.8777	0.4868
0.8881	0.4598
0.9037	0.4304
0.9145	0.3951
0.9198	0.3627
0.9238	0.3423
0.9344	0.3132
0.9435	0.291
0.9458	0.2704
0.9484	0.2432
0.9536	0.2191
0.9536	0.1991
0.9551	0.1832
0.9549	0.1684
0.9649	0.1512
0.9668	0.1318


==> data/segm_bsds/test_fb_new_gPb_scg_ucm2_opt_V01_s1.00_ods.txt <==
Precision	Recall
0.721098	0.757636


==> data/segm_bsds/test_fb_new_gPb_scg_ucm2_opt_V01_s1.00_ods_f.txt <==
0.74

==> data/segm_bsds/test_fb_ucm_multi.txt <==
Precision	Recall
0.1769	0.9966
0.2471	0.9901
0.3583	0.967
0.4673	0.9335
0.5596	0.8917
0.6276	0.8478
0.6788	0.8097
0.7172	0.7768
0.7458	0.7464
0.7689	0.7192
0.7901	0.6886
0.8084	0.6609
0.8231	0.6367
0.8358	0.6112
0.8461	0.59
0.8604	0.5673
0.871	0.549
0.8779	0.5313
0.8864	0.5099
0.8928	0.492
0.8958	0.4681
0.9008	0.4467
0.91	0.419
0.9134	0.3937
0.9221	0.371
0.9273	0.3445
0.9349	0.3161
0.9403	0.2774
0.9477	0.2327
0.96	0.1637


==> data/segm_bsds/test_fb_ucm_multi_ods.txt <==
Precision	Recall
0.745786	0.746396


==> data/segm_bsds/test_fb_ucm_multi_ods_f.txt <==
0.75

==> data/segm_bsds/test_fop_MCG-ucm.txt <==
Precision	Recall
0.0001467	0.8157
0.0001467	0.8157
0.0001467	0.8157
0.0001467	0.8157
0.0001467	0.8157
0.000716	0.7946
0.0158	0.703
0.02768	0.6763
0.03587	0.6674
0.04584	0.654
0.0845	0.6136
0.1258	0.5734
0.1654	0.5324
0.2106	0.4987
0.2518	0.4604
0.2876	0.4299
0.3334	0.4028
0.3736	0.3747
0.411	0.3531
0.45	0.3231
0.4885	0.2955
0.5412	0.2667
0.5878	0.2404
0.6225	0.2136
0.683	0.1811
0.761	0.1435
0.8564	0.09702
0.9787	0.04152


==> data/segm_bsds/test_fop_MCG-ucm_ods.txt <==
Precision	Recall
0.411048	0.353057


==> data/segm_bsds/test_fop_SCG-ucm.txt <==
Precision	Recall
0.0003858	0.7453
0.0003858	0.7453
0.0003858	0.7453
0.0003858	0.7453
0.0003858	0.7453
0.0004347	0.7446
0.003072	0.7184
0.009126	0.6884
0.01736	0.6681
0.02849	0.6503
0.0849	0.5796
0.1334	0.5323
0.1709	0.494
0.2052	0.46
0.237	0.4341
0.2668	0.4105
0.301	0.3864
0.3302	0.3662
0.3591	0.3447
0.3818	0.326
0.4163	0.3012
0.4601	0.2804
0.495	0.2573
0.542	0.234
0.5869	0.2029
0.6641	0.1707
0.762	0.1251
0.9281	0.05569


==> data/segm_bsds/test_fop_SCG-ucm_ods.txt <==
Precision	Recall
0.359147	0.344685


==> data/segm_bsds/test_opf_MCG_UCM.txt <==
Precision	Recall
0.00024	0.8101
0.006206	0.7406
0.04662	0.6544
0.074	0.6262
0.101	0.6005
0.1273	0.5747
0.1528	0.5484
0.1823	0.522
0.2105	0.5004
0.2344	0.4777
0.2597	0.4587
0.289	0.4401
0.3135	0.4194
0.3387	0.4015
0.3615	0.385
0.3902	0.3643
0.4144	0.343
0.4387	0.3263
0.4584	0.3104
0.4796	0.2913
0.5141	0.2751
0.5473	0.2566
0.5835	0.2367
0.6094	0.2184
0.6325	0.2031
0.6605	0.1851
0.7027	0.1669
0.7446	0.1434
0.8308	0.1139
0.9045	0.07557


==> data/segm_bsds/test_opf_MCG_UCM_ods.txt <==
Precision	Recall
0.390201	0.364341


==> data/segm_bsds/test_opf_MCG_UCM_ods_f.txt <==
0.38

==> data/segm_bsds/test_opf_UCM.txt <==
Precision	Recall
0.006853	0.7032
0.03584	0.6262
0.1033	0.5277
0.1924	0.4443
0.2773	0.3853
0.3402	0.344
0.3969	0.3112
0.4406	0.2797
0.472	0.2578
0.5012	0.2372
0.53	0.2187
0.5539	0.206
0.5731	0.1953
0.5905	0.1851
0.605	0.1746
0.6205	0.1669
0.6339	0.1605
0.6514	0.1526
0.6765	0.1455
0.699	0.1336
0.717	0.1282
0.7396	0.12
0.756	0.1113
0.769	0.1055
0.7895	0.09659
0.8088	0.08851
0.8279	0.08214
0.858	0.0713
0.8895	0.05791
0.9285	0.04576


==> data/segm_bsds/test_opf_UCM_ods.txt <==
Precision	Recall
0.396891	0.311225


==> data/segm_bsds/test_opf_gt_sp150_ucm2.txt <==
Precision	Recall
0.2122	0.8267
0.2122	0.8267
0.2122	0.8267
0.2122	0.8267
0.2122	0.8267
0.2122	0.8267
0.2122	0.8267
0.2122	0.8267
0.5531	0.6718
0.5959	0.6555
0.6418	0.634
0.686	0.6073
0.8019	0.5388
0.8314	0.518
0.8548	0.4983
0.8731	0.4763
0.882	0.4499
0.913	0.4062
0.9185	0.383
0.9258	0.3527
0.927	0.3201
0.9558	0.2631
0.9567	0.2417
0.9609	0.1894
0.9764	0.1397
0.9863	0.0834
0.9899	0.0654
0.9898	0.05622
0.9958	0.04751
0.9971	0.03571
0.9999	0.02207
0.9997	0.02057
0.9999	0.01896
1	0.01832


==> data/segm_bsds/test_opf_gt_sp150_ucm2_ods.txt <==
Precision	Recall
0.801893	0.538831


==> data/segm_bsds/test_opf_iscra.txt <==
Precision	Recall
0.006494	0.7049
0.01347	0.6858
0.02533	0.6534
0.03674	0.6324
0.04932	0.6127
0.06495	0.5889
0.07834	0.5727
0.09837	0.554
0.1327	0.5252
0.1578	0.5051
0.1647	0.4957
0.2305	0.4456
0.2846	0.4158
0.2935	0.4082
0.3006	0.401
0.3085	0.3949
0.3136	0.3923
0.315	0.3888
0.3163	0.3876
0.318	0.3866
0.3228	0.3852
0.3251	0.3836
0.5179	0.2494
0.5463	0.2306
0.5728	0.222
0.6153	0.2109
0.6391	0.1949
0.6705	0.1745
0.7001	0.1595
0.7249	0.146


==> data/segm_bsds/test_opf_iscra_ods.txt <==
Precision	Recall
0.325117	0.383634


==> data/segm_bsds/test_opf_new_gPb_scg_ucm2_opt_V01_s1.00.txt <==
Precision	Recall
0.001162	0.7349
0.002183	0.7315
0.005009	0.7176
0.01178	0.6863
0.02633	0.634
0.05118	0.58
0.08984	0.5283
0.1374	0.4871
0.1942	0.4368
0.2411	0.3968
0.2978	0.3593
0.3516	0.3206
0.4039	0.288
0.4386	0.2617
0.4799	0.2344
0.5251	0.2138
0.5632	0.1971
0.603	0.1745
0.6344	0.1574
0.6569	0.1482
0.6941	0.1323
0.7318	0.1188
0.7496	0.1113
0.776	0.1003
0.789	0.09107
0.8186	0.08229
0.84	0.07492
0.8495	0.06808
0.867	0.06348
0.8827	0.05681


==> data/segm_bsds/test_opf_new_gPb_scg_ucm2_opt_V01_s1.00_ods.txt <==
Precision	Recall
0.403917	0.287953


==> data/segm_bsds/test_opf_new_gPb_scg_ucm2_opt_V01_s1.00_ods_f.txt <==
0.34

==> data/segm_bsds/test_opf_ucm_multi.txt <==
Precision	Recall
0.0003551	0.796
0.001415	0.7882
0.006851	0.7555
0.01849	0.7235
0.03846	0.6798
0.06509	0.6357
0.09868	0.5959
0.1335	0.5566
0.1734	0.5252
0.2093	0.4931
0.2506	0.462
0.291	0.4308
0.3234	0.4071
0.3547	0.3775
0.3823	0.3544
0.4158	0.3324
0.4425	0.3141
0.4662	0.2978
0.4862	0.2802
0.518	0.2671
0.5492	0.2507
0.5759	0.2304
0.6169	0.2144
0.6423	0.1958
0.6686	0.1777
0.7007	0.165
0.7413	0.1447
0.7771	0.1259
0.8219	0.1071
0.8683	0.07855


==> data/segm_bsds/test_opf_ucm_multi_ods.txt <==
Precision	Recall
0.415844	0.332351


==> data/segm_bsds/test_opf_ucm_multi_ods_f.txt <==
0.37

==> data/timing/timings.txt <==
scale	mean_baseline	mean_ours	std_baseline	std_ours
0.250000	5.632570	1.101770	0.374214	0.231034
0.500000	28.698201	2.279955	2.564207	0.068204
0.750000	80.539963	4.687088	3.221123	0.105020
1.000000	149.653771	7.967851	8.212555	0.108325
1.250000	263.540830	12.361382	15.867832	0.304373
1.500000	406.928599	18.464390	19.878336	0.423313

